Automated Model Discovery for Tensional Homeostasis: Constitutive Machine Learning in Growth and Remodeling

Soft biological tissues exhibit a tendency to maintain a preferred state of tensile stress, known as tensional homeostasis, which is restored even after external mechanical stimuli. This macroscopic behavior can be described using the theory of kinematic growth, where the deformation gradient is multiplicatively decomposed into an elastic part and a part related to growth and remodeling. Recently, the concept of homeostatic surfaces was introduced to define the state of homeostasis and the evolution equations for inelastic deformations. However, identifying the optimal model and material parameters to accurately capture the macroscopic behavior of inelastic materials can only be accomplished with significant expertise, is often time-consuming, and prone to error, regardless of the specific inelastic phenomenon. To address this challenge, built-in physics machine learning algorithms offer significant potential. In this work, we extend our inelastic Constitutive Artificial Neural Networks (iCANNs) by incorporating kinematic growth and homeostatic surfaces to discover the scalar model equations, namely the Helmholtz free energy and the pseudo potential. The latter describes the state of homeostasis in a smeared sense. We evaluate the ability of the proposed network to learn from experimentally obtained tissue equivalent data at the material point level, assess its predictive accuracy beyond the training regime, and discuss its current limitations when applied at the structural level. Our source code, data, examples, and an implementation of the corresponding material subroutine are made accessible to the public at https://doi.org/10.5281/zenodo.13946282.

==> graphs/Prepare_DATA/biaxial_min.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7777778e-01   4.8771240e-01   4.8647691e-01   5.5890139e-01   4.1383119e-01   5.0866299e-01   4.6022173e-01
   5.5555556e-01   1.1116090e+00   1.1467141e+00   1.2676315e+00   1.0070300e+00   1.2413034e+00   1.0246310e+00
   8.3333333e-01   1.8588696e+00   1.9035478e+00   2.0748649e+00   1.6817341e+00   2.0275634e+00   1.7171350e+00
   1.1111111e+00   2.7301179e+00   2.8050586e+00   3.1139227e+00   2.4183818e+00   3.0315406e+00   2.5059171e+00
   1.3888889e+00   3.6515630e+00   3.7497901e+00   4.1371742e+00   3.2465648e+00   4.0136924e+00   3.3873362e+00
   1.6666667e+00   4.6051916e+00   4.6720072e+00   5.0930300e+00   4.1712451e+00   4.9481716e+00   4.2710684e+00
   1.9444444e+00   5.5278159e+00   5.5870265e+00   6.0058030e+00   5.0918759e+00   5.8816884e+00   5.1749175e+00
   2.2222222e+00   6.3970812e+00   6.4468268e+00   6.8342353e+00   5.9537833e+00   6.6822156e+00   6.0602541e+00
   2.5000000e+00   7.2500601e+00   7.2927162e+00   7.6887753e+00   6.7810391e+00   7.4840415e+00   6.9170276e+00
   2.7777778e+00   8.0707979e+00   8.0632351e+00   8.4773675e+00   7.6269518e+00   8.2837033e+00   7.7195471e+00
   3.0555556e+00   8.8273651e+00   8.7735556e+00   9.2008188e+00   8.4228439e+00   9.0520784e+00   8.4483751e+00
   3.3333333e+00   9.5360306e+00   9.4653588e+00   9.8330064e+00   9.1699745e+00   9.7764594e+00   9.2005135e+00
   3.6111111e+00   1.0219036e+01   1.0134404e+01   1.0497546e+01   9.8521452e+00   1.0458107e+01   9.9014723e+00
   3.8888889e+00   1.0863714e+01   1.0765775e+01   1.1113414e+01   1.0544957e+01   1.1094217e+01   1.0574659e+01
   4.1666667e+00   1.1493627e+01   1.1366596e+01   1.1684202e+01   1.1196095e+01   1.1765127e+01   1.1121474e+01
   4.4444444e+00   1.2108511e+01   1.1950003e+01   1.2255034e+01   1.1836601e+01   1.2414496e+01   1.1582218e+01
   4.7222222e+00   1.2714375e+01   1.2502641e+01   1.2896136e+01   1.2448925e+01   1.3014514e+01   1.2045306e+01
   5.0000000e+00   1.3270791e+01   1.3002848e+01   1.3478152e+01   1.3047148e+01   1.3566299e+01   1.2456460e+01
   5.2777778e+00   1.3782945e+01   1.3504886e+01   1.4032425e+01   1.3608727e+01   1.4137753e+01   1.2842722e+01
   5.5555556e+00   1.4264736e+01   1.3968143e+01   1.4553900e+01   1.4115603e+01   1.4657251e+01   1.3216598e+01
   5.8333333e+00   1.4755393e+01   1.4419138e+01   1.5065994e+01   1.4597247e+01   1.5144164e+01   1.3594652e+01
   6.1111111e+00   1.5190932e+01   1.4869339e+01   1.5537230e+01   1.4950530e+01   1.5644337e+01   1.3945300e+01
   6.3888889e+00   1.5635303e+01   1.5291560e+01   1.5994855e+01   1.5356361e+01   1.6130146e+01   1.4308043e+01
   6.6666667e+00   1.6074532e+01   1.5704992e+01   1.6420157e+01   1.5796060e+01   1.6576922e+01   1.4673047e+01
   6.9444444e+00   1.6469775e+01   1.6073508e+01   1.6828650e+01   1.6095854e+01   1.7004172e+01   1.4945951e+01
   7.2222222e+00   1.6879055e+01   1.6442126e+01   1.7185659e+01   1.6530711e+01   1.7428549e+01   1.5282055e+01
   7.5000000e+00   1.7232298e+01   1.6795582e+01   1.7515113e+01   1.6845776e+01   1.7827496e+01   1.5609012e+01
   7.7777778e+00   1.7594850e+01   1.7136224e+01   1.7846754e+01   1.7202845e+01   1.8205282e+01   1.5885841e+01
   8.0555556e+00   1.7937373e+01   1.7466123e+01   1.8196018e+01   1.7477655e+01   1.8608819e+01   1.6175594e+01
   8.3333333e+00   1.8265062e+01   1.7800469e+01   1.8497800e+01   1.7803678e+01   1.8998372e+01   1.6463899e+01
   8.6111111e+00   1.8584684e+01   1.8114856e+01   1.8816058e+01   1.8125054e+01   1.9325448e+01   1.6741646e+01
   8.8888889e+00   1.8883880e+01   1.8451404e+01   1.9183155e+01   1.8378070e+01   1.9761070e+01   1.6991710e+01
   9.1666667e+00   1.9209601e+01   1.8730884e+01   1.9512035e+01   1.8682178e+01   2.0037467e+01   1.7244594e+01
   9.4444444e+00   1.9550022e+01   1.9038503e+01   1.9874595e+01   1.8968232e+01   2.0368901e+01   1.7493263e+01
   9.7222222e+00   1.9855369e+01   1.9341809e+01   2.0202510e+01   1.9227303e+01   2.0716870e+01   1.7719345e+01
   1.0000000e+01   2.0191165e+01   1.9580608e+01   2.0515147e+01   1.9642199e+01   2.1057199e+01   1.7849149e+01
   1.0277778e+01   2.0472327e+01   1.9867971e+01   2.0836283e+01   1.9956593e+01   2.1417375e+01   1.8108286e+01
   1.0555556e+01   2.0743035e+01   2.0139794e+01   2.1075702e+01   2.0187950e+01   2.1660440e+01   1.8328101e+01
   1.0833333e+01   2.1006352e+01   2.0399207e+01   2.1341561e+01   2.0421299e+01   2.1972586e+01   1.8550191e+01
   1.1111111e+01   2.1231063e+01   2.0613204e+01   2.1616077e+01   2.0562523e+01   2.2226411e+01   1.8712102e+01
   1.1388889e+01   2.1491007e+01   2.0855628e+01   2.1913812e+01   2.0789952e+01   2.2504688e+01   1.8915210e+01
   1.1666667e+01   2.1698844e+01   2.1036519e+01   2.2115616e+01   2.1015133e+01   2.2625605e+01   1.9097238e+01
   1.1944444e+01   2.1942084e+01   2.1283315e+01   2.2438358e+01   2.1193280e+01   2.2947884e+01   1.9275580e+01
   1.2222222e+01   2.2108262e+01   2.1471457e+01   2.2588202e+01   2.1353682e+01   2.3155738e+01   1.9427344e+01
   1.2500000e+01   2.2321026e+01   2.1654811e+01   2.2837689e+01   2.1538442e+01   2.3331088e+01   1.9586017e+01
   1.2777778e+01   2.2513325e+01   2.1824739e+01   2.3049530e+01   2.1714892e+01   2.3526831e+01   1.9733811e+01
   1.3055556e+01   2.2704681e+01   2.1999888e+01   2.3280179e+01   2.1862580e+01   2.3746608e+01   1.9840163e+01
   1.3333333e+01   2.2898921e+01   2.2174932e+01   2.3454743e+01   2.2023411e+01   2.3925607e+01   1.9966266e+01
   1.3611111e+01   2.3017919e+01   2.2282605e+01   2.3593683e+01   2.2157706e+01   2.4055799e+01   2.0053620e+01
   1.3888889e+01   2.3173166e+01   2.2409877e+01   2.3754492e+01   2.2243585e+01   2.4208787e+01   2.0132863e+01
   1.4166667e+01   2.3292717e+01   2.2524770e+01   2.3905460e+01   2.2306351e+01   2.4331502e+01   2.0233402e+01
   1.4444444e+01   2.3415440e+01   2.2636021e+01   2.4028616e+01   2.2419236e+01   2.4437503e+01   2.0355744e+01
   1.4722222e+01   2.3532030e+01   2.2759704e+01   2.4187065e+01   2.2461301e+01   2.4578298e+01   2.0419154e+01
   1.5000000e+01   2.3650642e+01   2.2863743e+01   2.4324715e+01   2.2530756e+01   2.4705468e+01   2.0499561e+01
   1.5277778e+01   2.3811363e+01   2.2981063e+01   2.4473233e+01   2.2744851e+01   2.4802157e+01   2.0630231e+01
   1.5555556e+01   2.3895724e+01   2.3038006e+01   2.4534045e+01   2.2886461e+01   2.4880371e+01   2.0684850e+01
   1.5833333e+01   2.3979779e+01   2.3090900e+01   2.4627308e+01   2.2935162e+01   2.4956831e+01   2.0678433e+01
   1.6111111e+01   2.4064387e+01   2.3182841e+01   2.4729424e+01   2.3004202e+01   2.5046327e+01   2.0758617e+01
   1.6388889e+01   2.4113855e+01   2.3264621e+01   2.4782642e+01   2.3076409e+01   2.5114609e+01   2.0847553e+01
   1.6666667e+01   2.4186831e+01   2.3312943e+01   2.4813848e+01   2.3114168e+01   2.5170721e+01   2.0869095e+01
   1.6944444e+01   2.4222416e+01   2.3349990e+01   2.4880641e+01   2.3106054e+01   2.5250487e+01   2.0871512e+01
   1.7222222e+01   2.4255069e+01   2.3395226e+01   2.4882307e+01   2.3184815e+01   2.5314031e+01   2.0948040e+01
   1.7500000e+01   2.4300103e+01   2.3441451e+01   2.4958278e+01   2.3203909e+01   2.5364651e+01   2.0960463e+01
   1.7777778e+01   2.4282364e+01   2.3477277e+01   2.4896341e+01   2.3210583e+01   2.5418286e+01   2.0968253e+01
   1.8055556e+01   2.4315429e+01   2.3514253e+01   2.5077874e+01   2.3118753e+01   2.5513796e+01   2.0976797e+01
   1.8333333e+01   2.4366697e+01   2.3552531e+01   2.5159184e+01   2.3165155e+01   2.5538002e+01   2.1042759e+01
   1.8611111e+01   2.4380020e+01   2.3567029e+01   2.5052996e+01   2.3185569e+01   2.5472996e+01   2.1059540e+01
   1.8888889e+01   2.4392541e+01   2.3596130e+01   2.5105098e+01   2.3188525e+01   2.5543210e+01   2.1016784e+01
   1.9166667e+01   2.4431180e+01   2.3604666e+01   2.5216301e+01   2.3149454e+01   2.5604881e+01   2.0978148e+01
   1.9444444e+01   2.4434669e+01   2.3629220e+01   2.5158935e+01   2.3125465e+01   2.5588406e+01   2.1056578e+01
   1.9722222e+01   2.4437190e+01   2.3640997e+01   2.5172615e+01   2.3162297e+01   2.5573236e+01   2.1109548e+01
   2.0000000e+01   2.4447115e+01   2.3637664e+01   2.5193195e+01   2.3138708e+01   2.5593853e+01   2.1051869e+01
   2.0277778e+01   2.4420504e+01   2.3614523e+01   2.5226565e+01   2.3086070e+01   2.5584906e+01   2.1033417e+01
   2.0555556e+01   2.4410675e+01   2.3613173e+01   2.5195103e+01   2.3103309e+01   2.5552411e+01   2.1050235e+01
   2.0833333e+01   2.4417875e+01   2.3624181e+01   2.5227311e+01   2.3104131e+01   2.5605762e+01   2.0994981e+01
   2.1111111e+01   2.4328373e+01   2.3573168e+01   2.5090838e+01   2.3011502e+01   2.5515908e+01   2.1003794e+01
   2.1388889e+01   2.4331022e+01   2.3533265e+01   2.5149787e+01   2.2986759e+01   2.5489016e+01   2.0905806e+01
   2.1666667e+01   2.4298489e+01   2.3530818e+01   2.5079594e+01   2.2933495e+01   2.5447566e+01   2.0903023e+01
   2.1944444e+01   2.4331937e+01   2.3550230e+01   2.5169221e+01   2.2976458e+01   2.5454491e+01   2.0974879e+01
   2.2222222e+01   2.4323730e+01   2.3555357e+01   2.5157412e+01   2.2968932e+01   2.5443425e+01   2.1002943e+01
   2.2500000e+01   2.4322284e+01   2.3536235e+01   2.5169168e+01   2.2986005e+01   2.5451297e+01   2.0977073e+01
   2.2777778e+01   2.4321870e+01   2.3553429e+01   2.5207463e+01   2.2939981e+01   2.5449611e+01   2.0979536e+01
   2.3055556e+01   2.4324112e+01   2.3528393e+01   2.5307430e+01   2.2825693e+01   2.5465944e+01   2.0904202e+01
   2.3333333e+01   2.4283869e+01   2.3468264e+01   2.5271511e+01   2.2740372e+01   2.5367614e+01   2.0842083e+01
   2.3611111e+01   2.4238501e+01   2.3452092e+01   2.5123257e+01   2.2747596e+01   2.5387156e+01   2.0784002e+01
   2.3888889e+01   2.4234937e+01   2.3482797e+01   2.5172110e+01   2.2660910e+01   2.5459684e+01   2.0804409e+01
   2.4166667e+01   2.4154924e+01   2.3452763e+01   2.5141123e+01   2.2575060e+01   2.5490038e+01   2.0787009e+01
   2.4444444e+01   2.4169758e+01   2.3457695e+01   2.5160127e+01   2.2615021e+01   2.5511573e+01   2.0768690e+01
   2.4722222e+01   2.4171334e+01   2.3457934e+01   2.5251398e+01   2.2531208e+01   2.5595427e+01   2.0651601e+01
   2.5000000e+01   2.4155842e+01   2.3416932e+01   2.5275176e+01   2.2496330e+01   2.5598621e+01   2.0578566e+01
   2.5277778e+01   2.4170419e+01   2.3413980e+01   2.5315280e+01   2.2493095e+01   2.5621469e+01   2.0575954e+01
   2.5555556e+01   2.4125239e+01   2.3379084e+01   2.5244083e+01   2.2502197e+01   2.5559066e+01   2.0557986e+01
   2.5833333e+01   2.4127399e+01   2.3353144e+01   2.5200653e+01   2.2554171e+01   2.5535144e+01   2.0530378e+01
   2.6111111e+01   2.4172649e+01   2.3358014e+01   2.5216294e+01   2.2698782e+01   2.5524668e+01   2.0570604e+01
   2.6388889e+01   2.4101439e+01   2.3349446e+01   2.5166401e+01   2.2593589e+01   2.5469668e+01   2.0618516e+01
   2.6666667e+01   2.4066355e+01   2.3338477e+01   2.5161416e+01   2.2462711e+01   2.5497000e+01   2.0529998e+01
   2.6944444e+01   2.4012071e+01   2.3275010e+01   2.5094819e+01   2.2402660e+01   2.5475831e+01   2.0400432e+01
   2.7222222e+01   2.0980552e+01   2.0356856e+01   2.1952586e+01   1.9516818e+01   2.2248219e+01   1.7801870e+01
   2.7500000e+01   2.1605508e+01   2.0986594e+01   2.2528541e+01   2.0292029e+01   2.2893760e+01   1.8535201e+01
   2.7777778e+01   2.1857995e+01   2.1299359e+01   2.2693098e+01   2.0590942e+01   2.3212358e+01   1.8919762e+01
   2.8055556e+01   2.2010382e+01   2.1454377e+01   2.2803878e+01   2.0794113e+01   2.3365716e+01   1.9125905e+01
   2.8333333e+01   2.2035567e+01   2.1529292e+01   2.2889405e+01   2.0667004e+01   2.3506594e+01   1.9075323e+01
   2.8611111e+01   2.2087866e+01   2.1602310e+01   2.2985864e+01   2.0595360e+01   2.3586526e+01   1.9098833e+01
   2.8888889e+01   2.2139299e+01   2.1704086e+01   2.2939227e+01   2.0677873e+01   2.3643827e+01   1.9210219e+01
   2.9166667e+01   2.2187344e+01   2.1737993e+01   2.2956225e+01   2.0751869e+01   2.3668494e+01   1.9224193e+01
   2.9444444e+01   2.2264974e+01   2.1808861e+01   2.3003513e+01   2.0832030e+01   2.3750096e+01   1.9259094e+01
   2.9722222e+01   2.2343267e+01   2.1867521e+01   2.3136692e+01   2.0873631e+01   2.3826958e+01   1.9307871e+01
   3.0000000e+01   2.2304432e+01   2.1889888e+01   2.2996137e+01   2.0933551e+01   2.3838532e+01   1.9340362e+01
   3.0277778e+01   2.2330561e+01   2.1929409e+01   2.3040104e+01   2.0959518e+01   2.3914474e+01   1.9384911e+01
   3.0555556e+01   2.2407906e+01   2.1994281e+01   2.3179161e+01   2.1015338e+01   2.4031186e+01   1.9426039e+01
   3.0833333e+01   2.2451940e+01   2.2038789e+01   2.3200803e+01   2.1004152e+01   2.4066567e+01   1.9433816e+01
   3.1111111e+01   2.2481790e+01   2.2104240e+01   2.3240708e+01   2.1010241e+01   2.4160012e+01   1.9461988e+01
   3.1388889e+01   2.2447992e+01   2.2117114e+01   2.3231517e+01   2.1029218e+01   2.4224282e+01   1.9481366e+01
   3.1666667e+01   2.2532595e+01   2.2193025e+01   2.3270878e+01   2.1107117e+01   2.4249811e+01   1.9571211e+01
   3.1944444e+01   2.2531494e+01   2.2197391e+01   2.3285896e+01   2.1111043e+01   2.4316911e+01   1.9567192e+01
   3.2222222e+01   2.2611108e+01   2.2271834e+01   2.3363152e+01   2.1173520e+01   2.4473256e+01   1.9600768e+01
   3.2500000e+01   2.2652520e+01   2.2326105e+01   2.3421601e+01   2.1180947e+01   2.4519118e+01   1.9612310e+01
   3.2777778e+01   2.2666129e+01   2.2343330e+01   2.3443355e+01   2.1190463e+01   2.4510104e+01   1.9621748e+01
   3.3055556e+01   2.2689126e+01   2.2378794e+01   2.3442167e+01   2.1238780e+01   2.4551526e+01   1.9681812e+01
   3.3333333e+01   2.2740988e+01   2.2427434e+01   2.3526144e+01   2.1215643e+01   2.4662130e+01   1.9676004e+01
   3.3611111e+01   2.2758490e+01   2.2469899e+01   2.3581389e+01   2.1207791e+01   2.4740812e+01   1.9663288e+01
   3.3888889e+01   2.2786961e+01   2.2495537e+01   2.3598562e+01   2.1286326e+01   2.4785273e+01   1.9688713e+01
   3.4166667e+01   2.2794807e+01   2.2543676e+01   2.3565102e+01   2.1290342e+01   2.4817030e+01   1.9743388e+01
   3.4444444e+01   2.2874681e+01   2.2617962e+01   2.3692202e+01   2.1356942e+01   2.4917445e+01   1.9779891e+01
   3.4722222e+01   2.2879493e+01   2.2640631e+01   2.3682713e+01   2.1395986e+01   2.4984186e+01   1.9830203e+01
   3.5000000e+01   2.2852177e+01   2.2645302e+01   2.3705649e+01   2.1395585e+01   2.5037115e+01   1.9820712e+01
   3.5277778e+01   2.2861672e+01   2.2664047e+01   2.3723487e+01   2.1387113e+01   2.5056205e+01   1.9826693e+01
   3.5555556e+01   2.2987808e+01   2.2732103e+01   2.3872211e+01   2.1422232e+01   2.5143466e+01   1.9828167e+01
   3.5833333e+01   2.3015921e+01   2.2764398e+01   2.3873762e+01   2.1462638e+01   2.5225621e+01   1.9862417e+01
   3.6111111e+01   2.3064606e+01   2.2818497e+01   2.3930513e+01   2.1506319e+01   2.5271378e+01   1.9936582e+01
   3.6388889e+01   2.3129170e+01   2.2889105e+01   2.4104807e+01   2.1482826e+01   2.5424534e+01   1.9934442e+01
   3.6666667e+01   2.3148633e+01   2.2882094e+01   2.4131745e+01   2.1582705e+01   2.5445324e+01   1.9984791e+01
   3.6944444e+01   2.3153302e+01   2.2899876e+01   2.4072770e+01   2.1598143e+01   2.5419721e+01   2.0031997e+01
   3.7222222e+01   2.3152634e+01   2.2908149e+01   2.4121147e+01   2.1572275e+01   2.5462468e+01   2.0002530e+01
   3.7500000e+01   2.3163994e+01   2.2943972e+01   2.4084851e+01   2.1572517e+01   2.5484725e+01   2.0014490e+01
   3.7777778e+01   2.3178835e+01   2.2947143e+01   2.4110057e+01   2.1629086e+01   2.5488408e+01   2.0068619e+01
   3.8055556e+01   2.3225267e+01   2.3004059e+01   2.4114596e+01   2.1702909e+01   2.5484987e+01   2.0167596e+01
   3.8333333e+01   2.3238667e+01   2.3052390e+01   2.4224172e+01   2.1664545e+01   2.5592491e+01   2.0145539e+01
   3.8611111e+01   2.3258974e+01   2.3073749e+01   2.4162209e+01   2.1674840e+01   2.5571634e+01   2.0194361e+01
   3.8888889e+01   2.3354056e+01   2.3146937e+01   2.4316145e+01   2.1742770e+01   2.5711981e+01   2.0251694e+01
   3.9166667e+01   2.3368512e+01   2.3158095e+01   2.4348530e+01   2.1780196e+01   2.5746089e+01   2.0256866e+01
   3.9444444e+01   2.3379484e+01   2.3177643e+01   2.4351617e+01   2.1784719e+01   2.5753373e+01   2.0262546e+01
   3.9722222e+01   2.3400875e+01   2.3197588e+01   2.4376240e+01   2.1785800e+01   2.5781282e+01   2.0299738e+01
   4.0000000e+01   2.3429520e+01   2.3279337e+01   2.4395961e+01   2.1866884e+01   2.5857299e+01   2.0383521e+01


==> graphs/Prepare_DATA/biaxial_pos.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7777778e-01   5.0730195e-01   5.0045514e-01   5.7566549e-01   4.4622824e-01   6.4171229e-01   4.1316835e-01
   5.5555556e-01   1.1464167e+00   1.1613614e+00   1.2942293e+00   1.0203026e+00   1.3907012e+00   1.0367562e+00
   8.3333333e-01   1.9457997e+00   1.9555159e+00   2.1722370e+00   1.7381878e+00   2.3097346e+00   1.7576370e+00
   1.1111111e+00   2.8429746e+00   2.9108753e+00   3.1852625e+00   2.5438376e+00   3.3289859e+00   2.6995404e+00
   1.3888889e+00   3.8460031e+00   3.9188520e+00   4.3006299e+00   3.4700789e+00   4.4698479e+00   3.6033445e+00
   1.6666667e+00   4.8119792e+00   4.9241576e+00   5.3704485e+00   4.3794884e+00   5.5672308e+00   4.4731458e+00
   1.9444444e+00   5.7319440e+00   5.9242774e+00   6.3905104e+00   5.2894636e+00   6.6559658e+00   5.3559082e+00
   2.2222222e+00   6.5740987e+00   6.8402743e+00   7.3630100e+00   6.1547874e+00   7.6523401e+00   6.1811186e+00
   2.5000000e+00   7.3301505e+00   7.6931851e+00   8.1899342e+00   6.8768054e+00   8.5184558e+00   6.9614172e+00
   2.7777778e+00   8.1117670e+00   8.4608537e+00   8.9910976e+00   7.6488973e+00   9.2943448e+00   7.6790750e+00
   3.0555556e+00   8.8332199e+00   9.2073063e+00   9.7433941e+00   8.3670696e+00   1.0031679e+01   8.4052839e+00
   3.3333333e+00   9.4645905e+00   9.8980152e+00   1.0436372e+01   8.9254588e+00   1.0692673e+01   9.0922295e+00
   3.6111111e+00   1.0117464e+01   1.0548143e+01   1.1106952e+01   9.5809563e+00   1.1338476e+01   9.7317860e+00
   3.8888889e+00   1.0762637e+01   1.1169853e+01   1.1800653e+01   1.0215135e+01   1.2006029e+01   1.0313395e+01
   4.1666667e+00   1.1375711e+01   1.1764110e+01   1.2450616e+01   1.0827919e+01   1.2618171e+01   1.0877395e+01
   4.4444444e+00   1.1935111e+01   1.2308781e+01   1.3020166e+01   1.1378338e+01   1.3178373e+01   1.1395699e+01
   4.7222222e+00   1.2456101e+01   1.2798497e+01   1.3568556e+01   1.1858020e+01   1.3684455e+01   1.1858533e+01
   5.0000000e+00   1.2977171e+01   1.3302353e+01   1.4075545e+01   1.2348832e+01   1.4193231e+01   1.2342535e+01
   5.2777778e+00   1.3446414e+01   1.3771988e+01   1.4547316e+01   1.2741285e+01   1.4666914e+01   1.2831597e+01
   5.5555556e+00   1.3875585e+01   1.4220383e+01   1.4992693e+01   1.3171149e+01   1.5110736e+01   1.3250280e+01
   5.8333333e+00   1.4332947e+01   1.4673107e+01   1.5420658e+01   1.3641654e+01   1.5551790e+01   1.3675321e+01
   6.1111111e+00   1.4769695e+01   1.5086813e+01   1.5895597e+01   1.4040509e+01   1.5969615e+01   1.4067933e+01
   6.3888889e+00   1.5157892e+01   1.5491307e+01   1.6316699e+01   1.4421424e+01   1.6355333e+01   1.4465992e+01
   6.6666667e+00   1.5526848e+01   1.5865414e+01   1.6695396e+01   1.4799850e+01   1.6723866e+01   1.4855083e+01
   6.9444444e+00   1.5868282e+01   1.6222387e+01   1.7050022e+01   1.5106800e+01   1.7077961e+01   1.5237830e+01
   7.2222222e+00   1.6192067e+01   1.6578362e+01   1.7381150e+01   1.5389159e+01   1.7381556e+01   1.5616109e+01
   7.5000000e+00   1.6524965e+01   1.6928749e+01   1.7786159e+01   1.5659097e+01   1.7722623e+01   1.5978471e+01
   7.7777778e+00   1.6815023e+01   1.7280737e+01   1.8091187e+01   1.5936938e+01   1.8093544e+01   1.6306458e+01
   8.0555556e+00   1.7125897e+01   1.7588689e+01   1.8433687e+01   1.6204546e+01   1.8431216e+01   1.6583958e+01
   8.3333333e+00   1.7404103e+01   1.7884916e+01   1.8709907e+01   1.6465193e+01   1.8724871e+01   1.6889224e+01
   8.6111111e+00   1.7670346e+01   1.8152003e+01   1.8976505e+01   1.6694009e+01   1.8981867e+01   1.7148973e+01
   8.8888889e+00   1.7930009e+01   1.8429260e+01   1.9256480e+01   1.6882163e+01   1.9269800e+01   1.7446949e+01
   9.1666667e+00   1.8222128e+01   1.8697230e+01   1.9598898e+01   1.7136430e+01   1.9561828e+01   1.7724912e+01
   9.4444444e+00   1.8472472e+01   1.8939621e+01   1.9873466e+01   1.7341122e+01   1.9854447e+01   1.7942816e+01
   9.7222222e+00   1.8684280e+01   1.9183569e+01   2.0097222e+01   1.7531372e+01   2.0056614e+01   1.8210169e+01
   1.0000000e+01   1.8930438e+01   1.9452466e+01   2.0350049e+01   1.7758944e+01   2.0333249e+01   1.8498848e+01
   1.0277778e+01   1.9169420e+01   1.9673124e+01   2.0626255e+01   1.7941366e+01   2.0584522e+01   1.8726989e+01
   1.0555556e+01   1.9423328e+01   1.9918746e+01   2.0883780e+01   1.8178802e+01   2.0845585e+01   1.8995140e+01
   1.0833333e+01   1.9652089e+01   2.0137386e+01   2.1151283e+01   1.8388976e+01   2.1084158e+01   1.9208538e+01
   1.1111111e+01   1.9888340e+01   2.0362314e+01   2.1417564e+01   1.8573396e+01   2.1324358e+01   1.9442462e+01
   1.1388889e+01   2.0079282e+01   2.0564673e+01   2.1655588e+01   1.8717268e+01   2.1538181e+01   1.9648942e+01
   1.1666667e+01   2.0261611e+01   2.0738126e+01   2.1835213e+01   1.8897948e+01   2.1713479e+01   1.9835627e+01
   1.1944444e+01   2.0441123e+01   2.0931807e+01   2.1999385e+01   1.9056985e+01   2.1924086e+01   2.0031698e+01
   1.2222222e+01   2.0636043e+01   2.1074654e+01   2.2230283e+01   1.9232462e+01   2.2072999e+01   2.0159428e+01
   1.2500000e+01   2.0787444e+01   2.1226537e+01   2.2424304e+01   1.9353401e+01   2.2268115e+01   2.0291172e+01
   1.2777778e+01   2.0994375e+01   2.1417994e+01   2.2603084e+01   1.9519957e+01   2.2462433e+01   2.0555003e+01
   1.3055556e+01   2.1110812e+01   2.1542468e+01   2.2791328e+01   1.9653436e+01   2.2639380e+01   2.0616002e+01
   1.3333333e+01   2.1252806e+01   2.1677321e+01   2.2888595e+01   1.9808002e+01   2.2744710e+01   2.0794747e+01
   1.3611111e+01   2.1396331e+01   2.1789393e+01   2.3016939e+01   1.9887350e+01   2.2859576e+01   2.0938094e+01
   1.3888889e+01   2.1514150e+01   2.1878504e+01   2.3174891e+01   2.0027565e+01   2.2973568e+01   2.0933229e+01
   1.4166667e+01   2.1635343e+01   2.1985932e+01   2.3317661e+01   2.0124319e+01   2.3102432e+01   2.1042939e+01
   1.4444444e+01   2.1718052e+01   2.2110508e+01   2.3462883e+01   2.0185983e+01   2.3297996e+01   2.1109176e+01
   1.4722222e+01   2.1848797e+01   2.2235156e+01   2.3576907e+01   2.0338256e+01   2.3421077e+01   2.1276132e+01
   1.5000000e+01   2.1948975e+01   2.2332631e+01   2.3644137e+01   2.0396286e+01   2.3452722e+01   2.1464062e+01
   1.5277778e+01   2.2033779e+01   2.2397453e+01   2.3768175e+01   2.0406285e+01   2.3551515e+01   2.1490790e+01
   1.5555556e+01   2.2129766e+01   2.2496025e+01   2.3898012e+01   2.0491871e+01   2.3664956e+01   2.1591867e+01
   1.5833333e+01   2.2127363e+01   2.2542812e+01   2.3939776e+01   2.0552042e+01   2.3765517e+01   2.1541776e+01
   1.6111111e+01   2.2196720e+01   2.2606732e+01   2.4036379e+01   2.0522737e+01   2.3846566e+01   2.1618587e+01
   1.6388889e+01   2.2269234e+01   2.2641155e+01   2.4091845e+01   2.0550029e+01   2.3877644e+01   2.1676079e+01
   1.6666667e+01   2.2320748e+01   2.2663687e+01   2.4146157e+01   2.0609265e+01   2.3920497e+01   2.1633839e+01
   1.6944444e+01   2.2431803e+01   2.2697203e+01   2.4222422e+01   2.0750844e+01   2.3986130e+01   2.1657895e+01
   1.7222222e+01   2.2464838e+01   2.2705455e+01   2.4239382e+01   2.0770851e+01   2.3954246e+01   2.1700263e+01
   1.7500000e+01   2.2486057e+01   2.2746370e+01   2.4251478e+01   2.0838209e+01   2.3981996e+01   2.1711552e+01
   1.7777778e+01   2.2496554e+01   2.2766843e+01   2.4264645e+01   2.0862545e+01   2.4035751e+01   2.1663402e+01
   1.8055556e+01   2.2505702e+01   2.2798261e+01   2.4308369e+01   2.0856874e+01   2.4072843e+01   2.1692301e+01
   1.8333333e+01   2.2562040e+01   2.2823614e+01   2.4336438e+01   2.0883223e+01   2.4090288e+01   2.1729207e+01
   1.8611111e+01   2.2558219e+01   2.2821845e+01   2.4333542e+01   2.0821113e+01   2.4114009e+01   2.1732453e+01
   1.8888889e+01   2.2564154e+01   2.2797359e+01   2.4342063e+01   2.0770278e+01   2.4122814e+01   2.1682773e+01
   1.9166667e+01   2.2553375e+01   2.2821149e+01   2.4349408e+01   2.0764667e+01   2.4122008e+01   2.1694353e+01
   1.9444444e+01   2.2537003e+01   2.2788223e+01   2.4304304e+01   2.0738838e+01   2.4110487e+01   2.1691458e+01
   1.9722222e+01   2.2572577e+01   2.2816374e+01   2.4372967e+01   2.0732609e+01   2.4175620e+01   2.1705038e+01
   2.0000000e+01   2.2543800e+01   2.2794242e+01   2.4306808e+01   2.0742609e+01   2.4110935e+01   2.1683422e+01
   2.0277778e+01   2.2481137e+01   2.2758861e+01   2.4212082e+01   2.0673343e+01   2.4037937e+01   2.1685683e+01
   2.0555556e+01   2.2471997e+01   2.2753765e+01   2.4179112e+01   2.0712414e+01   2.3980556e+01   2.1672655e+01
   2.0833333e+01   2.2445000e+01   2.2733263e+01   2.4153547e+01   2.0692958e+01   2.3944583e+01   2.1647270e+01
   2.1111111e+01   2.2439525e+01   2.2715213e+01   2.4151941e+01   2.0715257e+01   2.3994211e+01   2.1567362e+01
   2.1388889e+01   2.2409616e+01   2.2693462e+01   2.4085156e+01   2.0670002e+01   2.3943203e+01   2.1585599e+01
   2.1666667e+01   2.2385736e+01   2.2726500e+01   2.4053626e+01   2.0634438e+01   2.3999390e+01   2.1635644e+01
   2.1944444e+01   2.2349988e+01   2.2722597e+01   2.4023220e+01   2.0618805e+01   2.3989272e+01   2.1619952e+01
   2.2222222e+01   2.2347386e+01   2.2715802e+01   2.4064953e+01   2.0618865e+01   2.4015492e+01   2.1549014e+01
   2.2500000e+01   2.2322354e+01   2.2659613e+01   2.4050587e+01   2.0569108e+01   2.4001524e+01   2.1455690e+01
   2.2777778e+01   2.2352403e+01   2.2658088e+01   2.4094597e+01   2.0573520e+01   2.4014201e+01   2.1423568e+01
   2.3055556e+01   2.2317900e+01   2.2643941e+01   2.3995996e+01   2.0526228e+01   2.3978833e+01   2.1434126e+01
   2.3333333e+01   2.2303815e+01   2.2619141e+01   2.3997368e+01   2.0518551e+01   2.3965640e+01   2.1412696e+01
   2.3611111e+01   2.2275976e+01   2.2596161e+01   2.3993741e+01   2.0474677e+01   2.3935055e+01   2.1366702e+01
   2.3888889e+01   2.2311555e+01   2.2624799e+01   2.3961185e+01   2.0474873e+01   2.3948926e+01   2.1455481e+01
   2.4166667e+01   2.2334709e+01   2.2651390e+01   2.3953267e+01   2.0471683e+01   2.3916057e+01   2.1547387e+01
   2.4444444e+01   2.2311173e+01   2.2596843e+01   2.3885652e+01   2.0476954e+01   2.3837896e+01   2.1488470e+01
   2.4722222e+01   2.2293318e+01   2.2557758e+01   2.3830692e+01   2.0510746e+01   2.3819973e+01   2.1403093e+01
   2.5000000e+01   2.2259988e+01   2.2564705e+01   2.3819056e+01   2.0517300e+01   2.3843567e+01   2.1361583e+01
   2.5277778e+01   2.2257663e+01   2.2564178e+01   2.3805730e+01   2.0483749e+01   2.3807027e+01   2.1411040e+01
   2.5555556e+01   2.2251997e+01   2.2571592e+01   2.3802797e+01   2.0470506e+01   2.3805840e+01   2.1436708e+01
   2.5833333e+01   2.2211976e+01   2.2547978e+01   2.3783009e+01   2.0458591e+01   2.3821853e+01   2.1374544e+01
   2.6111111e+01   2.2189782e+01   2.2549724e+01   2.3750709e+01   2.0479020e+01   2.3837970e+01   2.1324797e+01
   2.6388889e+01   2.2171356e+01   2.2520039e+01   2.3699218e+01   2.0502247e+01   2.3798886e+01   2.1313873e+01
   2.6666667e+01   2.2131674e+01   2.2506252e+01   2.3696511e+01   2.0495656e+01   2.3820017e+01   2.1209909e+01
   2.6944444e+01   2.2097293e+01   2.2472123e+01   2.3639046e+01   2.0470152e+01   2.3755175e+01   2.1204440e+01
   2.7222222e+01   2.4557512e+01   2.4887676e+01   2.6343441e+01   2.2683364e+01   2.6244336e+01   2.3590760e+01
   2.7500000e+01   2.4027343e+01   2.4407608e+01   2.5751278e+01   2.2158697e+01   2.5696678e+01   2.3186560e+01
   2.7777778e+01   2.3785072e+01   2.4198628e+01   2.5512390e+01   2.1933145e+01   2.5495448e+01   2.2966983e+01
   2.8055556e+01   2.3579630e+01   2.4040982e+01   2.5315389e+01   2.1760594e+01   2.5351599e+01   2.2794897e+01
   2.8333333e+01   2.3373652e+01   2.3894617e+01   2.5143826e+01   2.1640886e+01   2.5207950e+01   2.2584425e+01
   2.8611111e+01   2.3222191e+01   2.3777464e+01   2.4975371e+01   2.1531158e+01   2.5050063e+01   2.2452519e+01
   2.8888889e+01   2.3169650e+01   2.3753787e+01   2.4934290e+01   2.1529713e+01   2.5048119e+01   2.2384719e+01
   2.9166667e+01   2.3110302e+01   2.3694967e+01   2.4860502e+01   2.1503923e+01   2.4986039e+01   2.2308723e+01
   2.9444444e+01   2.3076158e+01   2.3653096e+01   2.4793274e+01   2.1470977e+01   2.4919551e+01   2.2289843e+01
   2.9722222e+01   2.2969799e+01   2.3576052e+01   2.4673123e+01   2.1412564e+01   2.4852139e+01   2.2207347e+01
   3.0000000e+01   2.2870127e+01   2.3510211e+01   2.4564778e+01   2.1332780e+01   2.4801878e+01   2.2167681e+01
   3.0277778e+01   2.2849758e+01   2.3462951e+01   2.4592308e+01   2.1170313e+01   2.4766653e+01   2.2194207e+01
   3.0555556e+01   2.2811571e+01   2.3422092e+01   2.4597996e+01   2.1097308e+01   2.4743373e+01   2.2143016e+01
   3.0833333e+01   2.2732827e+01   2.3386158e+01   2.4509040e+01   2.1118432e+01   2.4710717e+01   2.2052882e+01
   3.1111111e+01   2.2737558e+01   2.3405484e+01   2.4509604e+01   2.1096360e+01   2.4721694e+01   2.2098675e+01
   3.1388889e+01   2.2724179e+01   2.3411890e+01   2.4439578e+01   2.1161425e+01   2.4699100e+01   2.2070229e+01
   3.1666667e+01   2.2752840e+01   2.3408433e+01   2.4457071e+01   2.1213418e+01   2.4719915e+01   2.2075209e+01
   3.1944444e+01   2.2724889e+01   2.3368666e+01   2.4425139e+01   2.1171291e+01   2.4712147e+01   2.2071167e+01
   3.2222222e+01   2.2664053e+01   2.3307248e+01   2.4426915e+01   2.0975163e+01   2.4672945e+01   2.2072991e+01
   3.2500000e+01   2.2670472e+01   2.3281483e+01   2.4440925e+01   2.0950020e+01   2.4678210e+01   2.2072462e+01
   3.2777778e+01   2.2664683e+01   2.3267866e+01   2.4426509e+01   2.0949652e+01   2.4652041e+01   2.2076415e+01
   3.3055556e+01   2.2671134e+01   2.3254723e+01   2.4409723e+01   2.0969444e+01   2.4637668e+01   2.2096613e+01
   3.3333333e+01   2.2695767e+01   2.3276640e+01   2.4382365e+01   2.1067854e+01   2.4629767e+01   2.2094439e+01
   3.3611111e+01   2.2725777e+01   2.3315474e+01   2.4434138e+01   2.1101959e+01   2.4710874e+01   2.2067229e+01
   3.3888889e+01   2.2741388e+01   2.3317512e+01   2.4461962e+01   2.1106896e+01   2.4677071e+01   2.2101058e+01
   3.4166667e+01   2.2732905e+01   2.3314287e+01   2.4452384e+01   2.1087555e+01   2.4698281e+01   2.2093092e+01
   3.4444444e+01   2.2764245e+01   2.3341688e+01   2.4464625e+01   2.1140429e+01   2.4701773e+01   2.2069358e+01
   3.4722222e+01   2.2780801e+01   2.3358554e+01   2.4480366e+01   2.1162449e+01   2.4714433e+01   2.2131246e+01
   3.5000000e+01   2.2803738e+01   2.3389102e+01   2.4487370e+01   2.1134830e+01   2.4722960e+01   2.2200163e+01
   3.5277778e+01   2.2783610e+01   2.3413285e+01   2.4506986e+01   2.1118477e+01   2.4777675e+01   2.2179831e+01
   3.5555556e+01   2.2782996e+01   2.3468816e+01   2.4478552e+01   2.1137750e+01   2.4804567e+01   2.2292456e+01
   3.5833333e+01   2.2790365e+01   2.3482041e+01   2.4555944e+01   2.1102162e+01   2.4791206e+01   2.2321081e+01
   3.6111111e+01   2.2818930e+01   2.3500153e+01   2.4548368e+01   2.1141106e+01   2.4778263e+01   2.2303779e+01
   3.6388889e+01   2.2873365e+01   2.3563830e+01   2.4562821e+01   2.1186613e+01   2.4846330e+01   2.2366085e+01
   3.6666667e+01   2.2884692e+01   2.3546473e+01   2.4572618e+01   2.1209723e+01   2.4851849e+01   2.2324833e+01
   3.6944444e+01   2.2881359e+01   2.3582992e+01   2.4566854e+01   2.1174045e+01   2.4865671e+01   2.2408274e+01
   3.7222222e+01   2.2925016e+01   2.3627520e+01   2.4607002e+01   2.1266812e+01   2.4898081e+01   2.2463626e+01
   3.7500000e+01   2.2941625e+01   2.3628823e+01   2.4612811e+01   2.1287913e+01   2.4895817e+01   2.2496257e+01
   3.7777778e+01   2.2968979e+01   2.3654878e+01   2.4620613e+01   2.1303009e+01   2.4896368e+01   2.2545251e+01
   3.8055556e+01   2.2965944e+01   2.3670339e+01   2.4638784e+01   2.1324614e+01   2.4886344e+01   2.2550157e+01
   3.8333333e+01   2.2981156e+01   2.3681660e+01   2.4608575e+01   2.1344384e+01   2.4888980e+01   2.2582817e+01
   3.8611111e+01   2.3038111e+01   2.3680854e+01   2.4657022e+01   2.1405235e+01   2.4960205e+01   2.2499056e+01
   3.8888889e+01   2.3073635e+01   2.3692401e+01   2.4666405e+01   2.1435690e+01   2.4925613e+01   2.2548787e+01
   3.9166667e+01   2.3068373e+01   2.3684532e+01   2.4638362e+01   2.1452916e+01   2.4918977e+01   2.2511362e+01
   3.9444444e+01   2.3074249e+01   2.3697082e+01   2.4634232e+01   2.1437812e+01   2.4897939e+01   2.2576869e+01
   3.9722222e+01   2.3080402e+01   2.3695834e+01   2.4691038e+01   2.1434749e+01   2.4938698e+01   2.2477861e+01
   4.0000000e+01   2.3077352e+01   2.3686439e+01   2.4672710e+01   2.1485734e+01   2.4924667e+01   2.2430936e+01


==> graphs/Prepare_DATA/semibiaxial_min.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7777778e-01   6.9263466e-01   7.7013531e-01   8.5642472e-01   3.6979800e-01   9.7192912e-01   4.8196497e-01
   5.5555556e-01   1.6228551e+00   1.8830132e+00   2.0003504e+00   9.5219009e-01   2.4470445e+00   1.2595469e+00
   8.3333333e-01   2.7459847e+00   3.1266945e+00   3.3083203e+00   1.7727485e+00   3.8291128e+00   2.3139647e+00
   1.1111111e+00   3.9106993e+00   4.4646593e+00   4.6868760e+00   2.5943024e+00   5.3834568e+00   3.4148091e+00
   1.3888889e+00   5.1810361e+00   5.8669962e+00   6.0968412e+00   3.6781169e+00   6.8003344e+00   4.7840206e+00
   1.6666667e+00   6.4209067e+00   7.2105228e+00   7.4080319e+00   4.7487192e+00   8.0806782e+00   6.1439572e+00
   1.9444444e+00   7.7358728e+00   8.4998081e+00   8.5816635e+00   6.2347970e+00   9.2948818e+00   7.4476703e+00
   2.2222222e+00   8.7785436e+00   9.6752233e+00   9.6770779e+00   7.1484294e+00   1.0488036e+01   8.5805034e+00
   2.5000000e+00   9.7346339e+00   1.0733522e+01   1.0627935e+01   8.0482766e+00   1.1530867e+01   9.6605004e+00
   2.7777778e+00   1.0581052e+01   1.1681006e+01   1.1527512e+01   8.8378940e+00   1.2487330e+01   1.0653800e+01
   3.0555556e+00   1.1360181e+01   1.2520879e+01   1.2370778e+01   9.5683281e+00   1.3431824e+01   1.1427025e+01
   3.3333333e+00   1.2126145e+01   1.3358113e+01   1.3200991e+01   1.0295557e+01   1.4326108e+01   1.2315570e+01
   3.6111111e+00   1.2829132e+01   1.4176671e+01   1.3984555e+01   1.0911893e+01   1.5225534e+01   1.3177560e+01
   3.8888889e+00   1.3494366e+01   1.4923612e+01   1.4745079e+01   1.1513961e+01   1.6104447e+01   1.3872907e+01
   4.1666667e+00   1.4102354e+01   1.5580791e+01   1.5445938e+01   1.2075230e+01   1.6911930e+01   1.4539796e+01
   4.4444444e+00   1.4692666e+01   1.6184017e+01   1.6123736e+01   1.2605054e+01   1.7646184e+01   1.5130605e+01
   4.7222222e+00   1.5231338e+01   1.6760364e+01   1.6767078e+01   1.3043477e+01   1.8304553e+01   1.5669317e+01
   5.0000000e+00   1.5738754e+01   1.7298014e+01   1.7436815e+01   1.3460838e+01   1.8937402e+01   1.6139434e+01
   5.2777778e+00   1.6275770e+01   1.7845093e+01   1.8024322e+01   1.3910521e+01   1.9523221e+01   1.6682809e+01
   5.5555556e+00   1.6710703e+01   1.8310719e+01   1.8555835e+01   1.4249151e+01   2.0052017e+01   1.7072615e+01
   5.8333333e+00   1.7124289e+01   1.8764582e+01   1.9077628e+01   1.4524956e+01   2.0654617e+01   1.7472988e+01
   6.1111111e+00   1.7560574e+01   1.9237082e+01   1.9598373e+01   1.4902643e+01   2.1195292e+01   1.7894126e+01
   6.3888889e+00   1.7941687e+01   1.9666252e+01   2.0028306e+01   1.5191351e+01   2.1696480e+01   1.8239378e+01
   6.6666667e+00   1.8348735e+01   2.0088181e+01   2.0535921e+01   1.5525012e+01   2.2148362e+01   1.8709286e+01
   6.9444444e+00   1.8689740e+01   2.0494347e+01   2.0922930e+01   1.5790652e+01   2.2605250e+01   1.9043481e+01
   7.2222222e+00   1.9022187e+01   2.0848365e+01   2.1322246e+01   1.6017484e+01   2.3032000e+01   1.9293343e+01
   7.5000000e+00   1.9362596e+01   2.1238294e+01   2.1705130e+01   1.6277664e+01   2.3462257e+01   1.9589005e+01
   7.7777778e+00   1.9589756e+01   2.1547094e+01   2.1987956e+01   1.6445644e+01   2.3806712e+01   1.9841099e+01
   8.0555556e+00   1.9827679e+01   2.1821006e+01   2.2268053e+01   1.6628753e+01   2.4089317e+01   2.0081485e+01
   8.3333333e+00   2.0057606e+01   2.2101899e+01   2.2637287e+01   1.6762172e+01   2.4510912e+01   2.0283137e+01
   8.6111111e+00   2.0281769e+01   2.2321796e+01   2.2905936e+01   1.6983190e+01   2.4851964e+01   2.0554228e+01
   8.8888889e+00   2.0463267e+01   2.2496204e+01   2.3158771e+01   1.7122310e+01   2.5158395e+01   2.0722549e+01
   9.1666667e+00   2.0721197e+01   2.2729248e+01   2.3509454e+01   1.7289771e+01   2.5492053e+01   2.0841832e+01
   9.4444444e+00   2.0941964e+01   2.2970647e+01   2.3759431e+01   1.7522131e+01   2.5761368e+01   2.1111804e+01
   9.7222222e+00   2.1160899e+01   2.3234234e+01   2.4049754e+01   1.7711332e+01   2.6094266e+01   2.1344213e+01
   1.0000000e+01   2.1364419e+01   2.3475623e+01   2.4308004e+01   1.7879343e+01   2.6395838e+01   2.1547619e+01
   1.0277778e+01   2.1557042e+01   2.3668906e+01   2.4519724e+01   1.8012393e+01   2.6604714e+01   2.1697599e+01
   1.0555556e+01   2.1749035e+01   2.3841580e+01   2.4680722e+01   1.8232144e+01   2.6722371e+01   2.1925346e+01
   1.0833333e+01   2.1891551e+01   2.3997169e+01   2.4812181e+01   1.8368550e+01   2.6872635e+01   2.2096689e+01
   1.1111111e+01   2.2025909e+01   2.4154358e+01   2.5007349e+01   1.8511765e+01   2.7044090e+01   2.2274747e+01
   1.1388889e+01   2.2220367e+01   2.4329646e+01   2.5182909e+01   1.8668909e+01   2.7224895e+01   2.2445583e+01
   1.1666667e+01   2.2347796e+01   2.4462870e+01   2.5313704e+01   1.8785791e+01   2.7378084e+01   2.2568895e+01
   1.1944444e+01   2.2479702e+01   2.4606475e+01   2.5489234e+01   1.8909640e+01   2.7553897e+01   2.2684880e+01
   1.2222222e+01   2.2607823e+01   2.4747258e+01   2.5634335e+01   1.9040330e+01   2.7698341e+01   2.2815765e+01
   1.2500000e+01   2.2700573e+01   2.4871448e+01   2.5722047e+01   1.9091323e+01   2.7804999e+01   2.2922804e+01
   1.2777778e+01   2.2791369e+01   2.4936654e+01   2.5821675e+01   1.9216719e+01   2.7901121e+01   2.3030603e+01
   1.3055556e+01   2.2878868e+01   2.5025734e+01   2.5916514e+01   1.9270246e+01   2.8026284e+01   2.3038408e+01
   1.3333333e+01   2.2960366e+01   2.5123957e+01   2.5966753e+01   1.9352182e+01   2.8115952e+01   2.3162944e+01
   1.3611111e+01   2.3042161e+01   2.5208046e+01   2.6072112e+01   1.9449275e+01   2.8201135e+01   2.3260259e+01
   1.3888889e+01   2.3109743e+01   2.5274070e+01   2.6175857e+01   1.9493927e+01   2.8288459e+01   2.3274063e+01
   1.4166667e+01   2.3154417e+01   2.5287250e+01   2.6218616e+01   1.9538910e+01   2.8308658e+01   2.3330354e+01
   1.4444444e+01   2.3173333e+01   2.5312256e+01   2.6252619e+01   1.9596351e+01   2.8318455e+01   2.3370461e+01
   1.4722222e+01   2.3205519e+01   2.5348426e+01   2.6281977e+01   1.9605997e+01   2.8372993e+01   2.3378035e+01
   1.5000000e+01   2.3244391e+01   2.5402021e+01   2.6350460e+01   1.9636131e+01   2.8458079e+01   2.3411873e+01
   1.5277778e+01   2.3272538e+01   2.5440282e+01   2.6428459e+01   1.9624970e+01   2.8495768e+01   2.3436109e+01
   1.5555556e+01   2.3281065e+01   2.5454121e+01   2.6371960e+01   1.9708904e+01   2.8413212e+01   2.3544319e+01
   1.5833333e+01   2.3287208e+01   2.5479075e+01   2.6354826e+01   1.9757824e+01   2.8432291e+01   2.3610974e+01
   1.6111111e+01   2.3304191e+01   2.5513479e+01   2.6427418e+01   1.9757394e+01   2.8580951e+01   2.3611056e+01
   1.6388889e+01   2.3363513e+01   2.5568191e+01   2.6490531e+01   1.9801759e+01   2.8589279e+01   2.3684114e+01
   1.6666667e+01   2.3356522e+01   2.5567074e+01   2.6442425e+01   1.9813192e+01   2.8557320e+01   2.3663534e+01
   1.6944444e+01   2.3350600e+01   2.5550710e+01   2.6443850e+01   1.9835092e+01   2.8571699e+01   2.3676779e+01
   1.7222222e+01   2.3361170e+01   2.5577008e+01   2.6405729e+01   1.9851908e+01   2.8524489e+01   2.3713752e+01
   1.7500000e+01   2.3367424e+01   2.5586895e+01   2.6444702e+01   1.9845634e+01   2.8541934e+01   2.3739912e+01
   1.7777778e+01   2.3362017e+01   2.5550103e+01   2.6341553e+01   1.9893800e+01   2.8456251e+01   2.3760283e+01
   1.8055556e+01   2.3371813e+01   2.5527211e+01   2.6380542e+01   1.9840906e+01   2.8475562e+01   2.3696284e+01
   1.8333333e+01   2.3391496e+01   2.5525370e+01   2.6341659e+01   1.9810741e+01   2.8349474e+01   2.3700052e+01
   1.8611111e+01   2.3378226e+01   2.5506594e+01   2.6321147e+01   1.9851102e+01   2.8321724e+01   2.3726951e+01
   1.8888889e+01   2.3335809e+01   2.5508081e+01   2.6219393e+01   1.9826261e+01   2.8264365e+01   2.3734174e+01
   1.9166667e+01   2.3280785e+01   2.5479456e+01   2.6102805e+01   1.9843508e+01   2.8214887e+01   2.3728063e+01
   1.9444444e+01   2.3234344e+01   2.5425605e+01   2.5997393e+01   1.9833463e+01   2.8083471e+01   2.3708409e+01
   1.9722222e+01   2.3234630e+01   2.5409423e+01   2.5953443e+01   1.9774023e+01   2.8050871e+01   2.3649357e+01
   2.0000000e+01   2.3210853e+01   2.5395693e+01   2.5895345e+01   1.9792589e+01   2.7999146e+01   2.3618951e+01
   2.0277778e+01   2.3185034e+01   2.5361946e+01   2.5842021e+01   1.9789814e+01   2.7952212e+01   2.3593096e+01
   2.0555556e+01   2.3182437e+01   2.5341812e+01   2.5771541e+01   1.9832339e+01   2.7851001e+01   2.3561503e+01
   2.0833333e+01   2.3134284e+01   2.5294781e+01   2.5706392e+01   1.9817264e+01   2.7738127e+01   2.3586007e+01
   2.1111111e+01   2.3059319e+01   2.5254647e+01   2.5642917e+01   1.9781843e+01   2.7736247e+01   2.3565502e+01
   2.1388889e+01   2.3056099e+01   2.5227207e+01   2.5618959e+01   1.9805153e+01   2.7681187e+01   2.3597871e+01
   2.1666667e+01   2.3013793e+01   2.5158465e+01   2.5541397e+01   1.9760109e+01   2.7606547e+01   2.3523053e+01
   2.1944444e+01   2.2979369e+01   2.5138602e+01   2.5490071e+01   1.9721785e+01   2.7515216e+01   2.3520411e+01
   2.2222222e+01   2.2922551e+01   2.5083972e+01   2.5449303e+01   1.9716046e+01   2.7457604e+01   2.3554496e+01
   2.2500000e+01   2.2864061e+01   2.5006619e+01   2.5333160e+01   1.9721106e+01   2.7333314e+01   2.3548184e+01
   2.2777778e+01   2.2807929e+01   2.4932656e+01   2.5241233e+01   1.9655837e+01   2.7256988e+01   2.3412843e+01
   2.3055556e+01   2.2807359e+01   2.4947831e+01   2.5215758e+01   1.9697291e+01   2.7194295e+01   2.3519404e+01
   2.3333333e+01   2.2767968e+01   2.4891025e+01   2.5147374e+01   1.9618538e+01   2.7089577e+01   2.3408247e+01
   2.3611111e+01   2.2719518e+01   2.4856159e+01   2.5117579e+01   1.9620174e+01   2.7006364e+01   2.3449816e+01
   2.3888889e+01   2.2665737e+01   2.4812440e+01   2.5030636e+01   1.9555139e+01   2.6983576e+01   2.3363022e+01
   2.4166667e+01   2.2636178e+01   2.4786275e+01   2.4915360e+01   1.9634065e+01   2.6935410e+01   2.3401830e+01
   2.4444444e+01   2.2590699e+01   2.4722661e+01   2.4899463e+01   1.9657209e+01   2.6893184e+01   2.3376803e+01
   2.4722222e+01   2.2560795e+01   2.4710899e+01   2.4855770e+01   1.9599345e+01   2.6866233e+01   2.3298291e+01
   2.5000000e+01   2.2508680e+01   2.4660560e+01   2.4803863e+01   1.9537605e+01   2.6761030e+01   2.3335995e+01
   2.5277778e+01   2.2459981e+01   2.4604918e+01   2.4767997e+01   1.9547137e+01   2.6708552e+01   2.3332070e+01
   2.5555556e+01   2.2354580e+01   2.4527007e+01   2.4779859e+01   1.9481024e+01   2.6711812e+01   2.3270228e+01
   2.5833333e+01   2.2341639e+01   2.4501909e+01   2.4732772e+01   1.9395612e+01   2.6606266e+01   2.3148475e+01
   2.6111111e+01   2.2442119e+01   2.4608353e+01   2.4700435e+01   1.9521708e+01   2.6583157e+01   2.3182635e+01
   2.6388889e+01   2.2437954e+01   2.4581789e+01   2.4681861e+01   1.9477803e+01   2.6577800e+01   2.3089737e+01
   2.6666667e+01   2.2377490e+01   2.4501036e+01   2.4634540e+01   1.9485903e+01   2.6494788e+01   2.3043743e+01
   2.6944444e+01   2.2309773e+01   2.4424071e+01   2.4567883e+01   1.9414570e+01   2.6486006e+01   2.2976282e+01
   2.7222222e+01   1.9721010e+01   2.3688575e+01   2.1511876e+01   1.7241637e+01   2.5525615e+01   2.2253160e+01
   2.7500000e+01   2.0159439e+01   2.3901905e+01   2.1965449e+01   1.7574562e+01   2.5728022e+01   2.2429040e+01
   2.7777778e+01   2.0337873e+01   2.3919791e+01   2.2251968e+01   1.7756356e+01   2.5815593e+01   2.2451142e+01
   2.8055556e+01   2.0352630e+01   2.3842637e+01   2.2353731e+01   1.7866096e+01   2.5774143e+01   2.2476646e+01
   2.8333333e+01   2.0418431e+01   2.3818607e+01   2.2410631e+01   1.8015662e+01   2.5766465e+01   2.2510649e+01
   2.8611111e+01   2.0450296e+01   2.3873722e+01   2.2443518e+01   1.8024991e+01   2.5767077e+01   2.2615105e+01
   2.8888889e+01   2.0524471e+01   2.3887121e+01   2.2555200e+01   1.8041328e+01   2.5807295e+01   2.2619351e+01
   2.9166667e+01   2.0572704e+01   2.3919236e+01   2.2618553e+01   1.8121403e+01   2.5871697e+01   2.2678888e+01
   2.9444444e+01   2.0610134e+01   2.3944534e+01   2.2673009e+01   1.8176863e+01   2.5890747e+01   2.2707727e+01
   2.9722222e+01   2.0628458e+01   2.3950595e+01   2.2761957e+01   1.8178579e+01   2.5903178e+01   2.2728352e+01
   3.0000000e+01   2.0639239e+01   2.3933625e+01   2.2743051e+01   1.8205280e+01   2.5862445e+01   2.2772346e+01
   3.0277778e+01   2.0691113e+01   2.3961310e+01   2.2854944e+01   1.8197584e+01   2.5935271e+01   2.2746536e+01
   3.0555556e+01   2.0733142e+01   2.3997268e+01   2.2897954e+01   1.8247336e+01   2.5969812e+01   2.2761079e+01
   3.0833333e+01   2.0757817e+01   2.4020501e+01   2.2880659e+01   1.8271755e+01   2.5936017e+01   2.2841799e+01
   3.1111111e+01   2.0842658e+01   2.4082458e+01   2.2988134e+01   1.8327237e+01   2.6005859e+01   2.2905463e+01
   3.1388889e+01   2.0882950e+01   2.4126341e+01   2.3079116e+01   1.8311588e+01   2.6049391e+01   2.2947472e+01
   3.1666667e+01   2.0869282e+01   2.4105030e+01   2.3094421e+01   1.8279776e+01   2.6044250e+01   2.2942689e+01
   3.1944444e+01   2.0907504e+01   2.4138486e+01   2.3107442e+01   1.8375115e+01   2.6031072e+01   2.3067277e+01
   3.2222222e+01   2.0925626e+01   2.4163095e+01   2.3138770e+01   1.8364591e+01   2.6044824e+01   2.3081439e+01
   3.2500000e+01   2.0994322e+01   2.4186348e+01   2.3257041e+01   1.8391671e+01   2.6119941e+01   2.3026663e+01
   3.2777778e+01   2.1010760e+01   2.4198150e+01   2.3269812e+01   1.8401968e+01   2.6106085e+01   2.3050869e+01
   3.3055556e+01   2.1023359e+01   2.4234220e+01   2.3292084e+01   1.8363064e+01   2.6141603e+01   2.3066911e+01
   3.3333333e+01   2.1060489e+01   2.4234849e+01   2.3355846e+01   1.8336083e+01   2.6193118e+01   2.3004226e+01
   3.3611111e+01   2.1096633e+01   2.4255550e+01   2.3391941e+01   1.8421132e+01   2.6179269e+01   2.3075298e+01
   3.3888889e+01   2.1115512e+01   2.4272794e+01   2.3429292e+01   1.8440894e+01   2.6195461e+01   2.3037960e+01
   3.4166667e+01   2.1141349e+01   2.4312264e+01   2.3501966e+01   1.8429108e+01   2.6287957e+01   2.3030215e+01
   3.4444444e+01   2.1138498e+01   2.4284350e+01   2.3485178e+01   1.8417246e+01   2.6242448e+01   2.2985765e+01
   3.4722222e+01   2.1205560e+01   2.4358218e+01   2.3556596e+01   1.8541668e+01   2.6288136e+01   2.3112085e+01
   3.5000000e+01   2.1216232e+01   2.4369351e+01   2.3591435e+01   1.8504171e+01   2.6332667e+01   2.3097198e+01
   3.5277778e+01   2.1233434e+01   2.4334358e+01   2.3601717e+01   1.8557710e+01   2.6291307e+01   2.3067232e+01
   3.5555556e+01   2.1285381e+01   2.4376664e+01   2.3595120e+01   1.8640711e+01   2.6231524e+01   2.3160720e+01
   3.5833333e+01   2.1337233e+01   2.4426013e+01   2.3642797e+01   1.8651567e+01   2.6246171e+01   2.3154922e+01
   3.6111111e+01   2.1333048e+01   2.4434487e+01   2.3718406e+01   1.8637785e+01   2.6365529e+01   2.3138253e+01
   3.6388889e+01   2.1384972e+01   2.4463827e+01   2.3786836e+01   1.8679198e+01   2.6397398e+01   2.3168950e+01
   3.6666667e+01   2.1413800e+01   2.4481003e+01   2.3752088e+01   1.8716265e+01   2.6373319e+01   2.3201424e+01
   3.6944444e+01   2.1434348e+01   2.4503709e+01   2.3817484e+01   1.8681708e+01   2.6434826e+01   2.3142931e+01
   3.7222222e+01   2.1486022e+01   2.4546642e+01   2.3865510e+01   1.8743156e+01   2.6479730e+01   2.3178837e+01
   3.7500000e+01   2.1514999e+01   2.4582100e+01   2.3884121e+01   1.8749045e+01   2.6461427e+01   2.3218959e+01
   3.7777778e+01   2.1511073e+01   2.4547599e+01   2.3899350e+01   1.8707004e+01   2.6477880e+01   2.3144498e+01
   3.8055556e+01   2.1549744e+01   2.4612183e+01   2.3936965e+01   1.8762660e+01   2.6558370e+01   2.3238016e+01
   3.8333333e+01   2.1583006e+01   2.4618941e+01   2.3982873e+01   1.8815278e+01   2.6557556e+01   2.3271049e+01
   3.8611111e+01   2.1586158e+01   2.4592591e+01   2.4012151e+01   1.8758124e+01   2.6558511e+01   2.3138932e+01
   3.8888889e+01   2.1617479e+01   2.4657615e+01   2.4011531e+01   1.8785900e+01   2.6563578e+01   2.3283943e+01
   3.9166667e+01   2.1611647e+01   2.4641425e+01   2.4039629e+01   1.8773184e+01   2.6588119e+01   2.3220249e+01
   3.9444444e+01   2.1650494e+01   2.4679286e+01   2.4061735e+01   1.8810122e+01   2.6524605e+01   2.3270638e+01
   3.9722222e+01   2.1702003e+01   2.4734732e+01   2.4109458e+01   1.8864727e+01   2.6618116e+01   2.3313968e+01
   4.0000000e+01   2.1721300e+01   2.4744807e+01   2.4147399e+01   1.8932306e+01   2.6670049e+01   2.3410583e+01


==> graphs/Prepare_DATA/semibiaxial_pos.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7777778e-01   5.8306095e-01   5.8460552e-01   6.8650623e-01   4.2237541e-01   6.4674146e-01   5.3262244e-01
   5.5555556e-01   1.3399091e+00   1.3140299e+00   1.4942977e+00   1.0704969e+00   1.4367025e+00   1.1601799e+00
   8.3333333e-01   2.2873386e+00   2.2640342e+00   2.5127379e+00   1.8380258e+00   2.4811742e+00   1.9701084e+00
   1.1111111e+00   3.3675087e+00   3.3818668e+00   3.7382144e+00   2.6898354e+00   3.7695686e+00   2.9030504e+00
   1.3888889e+00   4.5459257e+00   4.5508843e+00   4.9849574e+00   3.7446317e+00   5.0196548e+00   3.9008568e+00
   1.6666667e+00   5.7033860e+00   5.7644332e+00   6.2094691e+00   4.7450486e+00   6.3076391e+00   4.9718028e+00
   1.9444444e+00   6.7961906e+00   6.9088273e+00   7.3644510e+00   5.7273214e+00   7.4956593e+00   5.9850552e+00
   2.2222222e+00   7.7836572e+00   8.0049719e+00   8.3631497e+00   6.6324477e+00   8.5975644e+00   6.9954200e+00
   2.5000000e+00   8.7125211e+00   8.9950014e+00   9.3177997e+00   7.5341430e+00   9.5843730e+00   7.9454422e+00
   2.7777778e+00   9.5368966e+00   9.8968762e+00   1.0230966e+01   8.3314981e+00   1.0460622e+01   8.7810694e+00
   3.0555556e+00   1.0278548e+01   1.0698481e+01   1.1008390e+01   9.0678750e+00   1.1299861e+01   9.5640694e+00
   3.3333333e+00   1.0965130e+01   1.1451308e+01   1.1772813e+01   9.7206954e+00   1.2113104e+01   1.0282018e+01
   3.6111111e+00   1.1633222e+01   1.2145848e+01   1.2497811e+01   1.0358185e+01   1.2818532e+01   1.0949049e+01
   3.8888889e+00   1.2242314e+01   1.2789096e+01   1.3182396e+01   1.0931136e+01   1.3486250e+01   1.1563534e+01
   4.1666667e+00   1.2814740e+01   1.3372357e+01   1.3802118e+01   1.1496539e+01   1.4087185e+01   1.2131309e+01
   4.4444444e+00   1.3367622e+01   1.3939015e+01   1.4402882e+01   1.2005692e+01   1.4695843e+01   1.2642779e+01
   4.7222222e+00   1.3888080e+01   1.4481344e+01   1.4960541e+01   1.2501014e+01   1.5303017e+01   1.3123058e+01
   5.0000000e+00   1.4361032e+01   1.4968215e+01   1.5494490e+01   1.2933013e+01   1.5814270e+01   1.3563992e+01
   5.2777778e+00   1.4791717e+01   1.5436426e+01   1.5935840e+01   1.3335126e+01   1.6300042e+01   1.4002531e+01
   5.5555556e+00   1.5235520e+01   1.5861161e+01   1.6415711e+01   1.3731228e+01   1.6760540e+01   1.4402336e+01
   5.8333333e+00   1.5620884e+01   1.6288757e+01   1.6832326e+01   1.4122550e+01   1.7202310e+01   1.4809797e+01
   6.1111111e+00   1.5971670e+01   1.6707169e+01   1.7177269e+01   1.4460231e+01   1.7666063e+01   1.5163862e+01
   6.3888889e+00   1.6357137e+01   1.7101410e+01   1.7575009e+01   1.4802927e+01   1.8046356e+01   1.5533164e+01
   6.6666667e+00   1.6690969e+01   1.7452643e+01   1.7905714e+01   1.5125231e+01   1.8404167e+01   1.5852226e+01
   6.9444444e+00   1.7015265e+01   1.7803054e+01   1.8236111e+01   1.5437490e+01   1.8784057e+01   1.6160066e+01
   7.2222222e+00   1.7347468e+01   1.8132755e+01   1.8594530e+01   1.5684390e+01   1.9121446e+01   1.6458161e+01
   7.5000000e+00   1.7610155e+01   1.8421423e+01   1.8857191e+01   1.6000179e+01   1.9435240e+01   1.6745750e+01
   7.7777778e+00   1.7909441e+01   1.8717327e+01   1.9113284e+01   1.6286866e+01   1.9724553e+01   1.7018788e+01
   8.0555556e+00   1.8174472e+01   1.9027425e+01   1.9355154e+01   1.6581849e+01   2.0016806e+01   1.7334023e+01
   8.3333333e+00   1.8425907e+01   1.9266541e+01   1.9650227e+01   1.6826923e+01   2.0277764e+01   1.7586020e+01
   8.6111111e+00   1.8680109e+01   1.9511416e+01   1.9914178e+01   1.7035303e+01   2.0497959e+01   1.7788045e+01
   8.8888889e+00   1.8867790e+01   1.9756108e+01   2.0132595e+01   1.7244986e+01   2.0778795e+01   1.8019418e+01
   9.1666667e+00   1.9129961e+01   2.0001073e+01   2.0431062e+01   1.7449414e+01   2.1023428e+01   1.8200483e+01
   9.4444444e+00   1.9307849e+01   2.0207780e+01   2.0651621e+01   1.7643390e+01   2.1252883e+01   1.8401890e+01
   9.7222222e+00   1.9531328e+01   2.0462413e+01   2.0909207e+01   1.7855011e+01   2.1571535e+01   1.8594566e+01
   1.0000000e+01   1.9758257e+01   2.0657052e+01   2.1125105e+01   1.8046506e+01   2.1755324e+01   1.8782511e+01
   1.0277778e+01   1.9941991e+01   2.0865831e+01   2.1389840e+01   1.8235791e+01   2.2036489e+01   1.8996095e+01
   1.0555556e+01   2.0114120e+01   2.1038015e+01   2.1555634e+01   1.8428409e+01   2.2212264e+01   1.9121765e+01
   1.0833333e+01   2.0305775e+01   2.1241704e+01   2.1746284e+01   1.8579354e+01   2.2424192e+01   1.9343146e+01
   1.1111111e+01   2.0491541e+01   2.1429222e+01   2.1941851e+01   1.8786285e+01   2.2626949e+01   1.9548724e+01
   1.1388889e+01   2.0696783e+01   2.1617056e+01   2.2162409e+01   1.8979808e+01   2.2844988e+01   1.9680221e+01
   1.1666667e+01   2.0816239e+01   2.1766648e+01   2.2305278e+01   1.9118032e+01   2.3000124e+01   1.9837969e+01
   1.1944444e+01   2.0957959e+01   2.1929316e+01   2.2419875e+01   1.9288200e+01   2.3145023e+01   2.0037615e+01
   1.2222222e+01   2.1092301e+01   2.2085345e+01   2.2572985e+01   1.9434515e+01   2.3353362e+01   2.0183528e+01
   1.2500000e+01   2.1218805e+01   2.2200775e+01   2.2734789e+01   1.9535077e+01   2.3512893e+01   2.0254027e+01
   1.2777778e+01   2.1323601e+01   2.2323366e+01   2.2876406e+01   1.9646695e+01   2.3614186e+01   2.0409305e+01
   1.3055556e+01   2.1449587e+01   2.2454556e+01   2.3019984e+01   1.9798666e+01   2.3847185e+01   2.0549115e+01
   1.3333333e+01   2.1579591e+01   2.2554545e+01   2.3179753e+01   1.9927628e+01   2.3950694e+01   2.0607644e+01
   1.3611111e+01   2.1649038e+01   2.2630901e+01   2.3225558e+01   2.0013817e+01   2.4004658e+01   2.0734396e+01
   1.3888889e+01   2.1713596e+01   2.2744776e+01   2.3329665e+01   2.0099153e+01   2.4188163e+01   2.0859417e+01
   1.4166667e+01   2.1785680e+01   2.2801722e+01   2.3396081e+01   2.0184045e+01   2.4236359e+01   2.0907068e+01
   1.4444444e+01   2.1850251e+01   2.2876941e+01   2.3494509e+01   2.0243342e+01   2.4377579e+01   2.0963008e+01
   1.4722222e+01   2.1910103e+01   2.2922072e+01   2.3530421e+01   2.0312027e+01   2.4425491e+01   2.1024015e+01
   1.5000000e+01   2.1958658e+01   2.2984892e+01   2.3608985e+01   2.0382508e+01   2.4483513e+01   2.1102318e+01
   1.5277778e+01   2.2022294e+01   2.3046938e+01   2.3743046e+01   2.0442890e+01   2.4553474e+01   2.1126517e+01
   1.5555556e+01   2.2086679e+01   2.3096086e+01   2.3871888e+01   2.0507828e+01   2.4620152e+01   2.1209409e+01
   1.5833333e+01   2.2156400e+01   2.3167234e+01   2.3939088e+01   2.0594371e+01   2.4736883e+01   2.1293144e+01
   1.6111111e+01   2.2189297e+01   2.3187099e+01   2.3952413e+01   2.0675032e+01   2.4731339e+01   2.1336116e+01
   1.6388889e+01   2.2274264e+01   2.3235113e+01   2.4002155e+01   2.0799923e+01   2.4750411e+01   2.1397071e+01
   1.6666667e+01   2.2319011e+01   2.3271436e+01   2.4128328e+01   2.0776477e+01   2.4858815e+01   2.1420597e+01
   1.6944444e+01   2.2330962e+01   2.3293580e+01   2.4145175e+01   2.0809198e+01   2.4928179e+01   2.1443751e+01
   1.7222222e+01   2.2342387e+01   2.3323723e+01   2.4161826e+01   2.0788279e+01   2.4912853e+01   2.1479343e+01
   1.7500000e+01   2.2417379e+01   2.3337062e+01   2.4252110e+01   2.0833556e+01   2.4912651e+01   2.1497341e+01
   1.7777778e+01   2.2448261e+01   2.3351938e+01   2.4251974e+01   2.0924202e+01   2.4954497e+01   2.1534441e+01
   1.8055556e+01   2.2437751e+01   2.3360726e+01   2.4264576e+01   2.0979962e+01   2.4925702e+01   2.1597529e+01
   1.8333333e+01   2.2460581e+01   2.3357853e+01   2.4281317e+01   2.1001470e+01   2.4929903e+01   2.1600432e+01
   1.8611111e+01   2.2480346e+01   2.3361768e+01   2.4317213e+01   2.1002375e+01   2.4925374e+01   2.1611177e+01
   1.8888889e+01   2.2490092e+01   2.3375391e+01   2.4335252e+01   2.1039032e+01   2.4963078e+01   2.1671833e+01
   1.9166667e+01   2.2492674e+01   2.3355025e+01   2.4319574e+01   2.1076407e+01   2.4929209e+01   2.1633368e+01
   1.9444444e+01   2.2497585e+01   2.3327862e+01   2.4369768e+01   2.1077229e+01   2.4892900e+01   2.1649702e+01
   1.9722222e+01   2.2519669e+01   2.3350695e+01   2.4350485e+01   2.1084476e+01   2.4890915e+01   2.1665394e+01
   2.0000000e+01   2.2559331e+01   2.3365449e+01   2.4440460e+01   2.1166261e+01   2.4887035e+01   2.1703135e+01
   2.0277778e+01   2.2527313e+01   2.3343477e+01   2.4411313e+01   2.1175499e+01   2.4910472e+01   2.1695345e+01
   2.0555556e+01   2.2512495e+01   2.3338303e+01   2.4399700e+01   2.1142136e+01   2.4915875e+01   2.1685615e+01
   2.0833333e+01   2.2509772e+01   2.3313366e+01   2.4386917e+01   2.1155628e+01   2.4885961e+01   2.1675653e+01
   2.1111111e+01   2.2533054e+01   2.3281037e+01   2.4475783e+01   2.1187165e+01   2.4931455e+01   2.1634301e+01
   2.1388889e+01   2.2548293e+01   2.3321440e+01   2.4475052e+01   2.1195619e+01   2.5025920e+01   2.1657477e+01
   2.1666667e+01   2.2587281e+01   2.3327275e+01   2.4659692e+01   2.1161276e+01   2.5106596e+01   2.1640531e+01
   2.1944444e+01   2.2567397e+01   2.3292585e+01   2.4572779e+01   2.1212013e+01   2.4959526e+01   2.1668968e+01
   2.2222222e+01   2.2538567e+01   2.3264024e+01   2.4546829e+01   2.1207006e+01   2.4969614e+01   2.1612259e+01
   2.2500000e+01   2.2507867e+01   2.3278351e+01   2.4561799e+01   2.1124505e+01   2.5051499e+01   2.1580741e+01
   2.2777778e+01   2.2485512e+01   2.3283845e+01   2.4541173e+01   2.1096851e+01   2.5049148e+01   2.1558960e+01
   2.3055556e+01   2.2453894e+01   2.3204990e+01   2.4465603e+01   2.1141902e+01   2.4904854e+01   2.1559049e+01
   2.3333333e+01   2.2534057e+01   2.3223833e+01   2.4557017e+01   2.1149172e+01   2.4978337e+01   2.1536358e+01
   2.3611111e+01   2.2582884e+01   2.3274439e+01   2.4674616e+01   2.1185973e+01   2.5065109e+01   2.1588471e+01
   2.3888889e+01   2.2544960e+01   2.3240264e+01   2.4636397e+01   2.1239320e+01   2.5050171e+01   2.1595373e+01
   2.4166667e+01   2.2519048e+01   2.3188432e+01   2.4501936e+01   2.1267962e+01   2.4912375e+01   2.1578323e+01
   2.4444444e+01   2.2527662e+01   2.3170231e+01   2.4491461e+01   2.1319159e+01   2.4878059e+01   2.1593485e+01
   2.4722222e+01   2.2494775e+01   2.3144458e+01   2.4512848e+01   2.1283919e+01   2.4860113e+01   2.1592440e+01
   2.5000000e+01   2.2522630e+01   2.3087000e+01   2.4665347e+01   2.1229200e+01   2.4729571e+01   2.1554960e+01
   2.5277778e+01   2.2680765e+01   2.3228547e+01   2.5127339e+01   2.1186305e+01   2.5177139e+01   2.1514264e+01
   2.5555556e+01   2.2660720e+01   2.3261450e+01   2.4942631e+01   2.1282381e+01   2.5207934e+01   2.1579136e+01
   2.5833333e+01   2.2578355e+01   2.3133071e+01   2.4751325e+01   2.1319966e+01   2.4910375e+01   2.1558243e+01
   2.6111111e+01   2.2578201e+01   2.3159013e+01   2.4805501e+01   2.1344671e+01   2.5018167e+01   2.1582091e+01
   2.6388889e+01   2.2628160e+01   2.3239403e+01   2.4896283e+01   2.1322869e+01   2.5211545e+01   2.1575376e+01
   2.6666667e+01   2.2536053e+01   2.3174439e+01   2.4802545e+01   2.1224004e+01   2.5068818e+01   2.1567399e+01
   2.6944444e+01   2.2532298e+01   2.3154782e+01   2.4703204e+01   2.1253935e+01   2.4928060e+01   2.1556841e+01
   2.7222222e+01   2.4782300e+01   2.3769986e+01   2.7208591e+01   2.3396308e+01   2.5594540e+01   2.2208196e+01
   2.7500000e+01   2.4273212e+01   2.3593668e+01   2.6602267e+01   2.2938915e+01   2.5428405e+01   2.2015773e+01
   2.7777778e+01   2.4083518e+01   2.3557051e+01   2.6370436e+01   2.2760061e+01   2.5425712e+01   2.1983382e+01
   2.8055556e+01   2.3866458e+01   2.3434532e+01   2.6058059e+01   2.2616526e+01   2.5265173e+01   2.1891424e+01
   2.8333333e+01   2.3741745e+01   2.3416141e+01   2.5897020e+01   2.2468192e+01   2.5181728e+01   2.1886611e+01
   2.8611111e+01   2.3750914e+01   2.3470898e+01   2.6005463e+01   2.2472600e+01   2.5372286e+01   2.1894968e+01
   2.8888889e+01   2.3648490e+01   2.3467018e+01   2.5911635e+01   2.2375812e+01   2.5388037e+01   2.1913488e+01
   2.9166667e+01   2.3651384e+01   2.3509547e+01   2.5911590e+01   2.2391361e+01   2.5515700e+01   2.1909190e+01
   2.9444444e+01   2.3636399e+01   2.3463354e+01   2.5979297e+01   2.2341869e+01   2.5442963e+01   2.1873217e+01
   2.9722222e+01   2.3566600e+01   2.3473067e+01   2.5948781e+01   2.2207542e+01   2.5443538e+01   2.1904758e+01
   3.0000000e+01   2.3577334e+01   2.3469408e+01   2.5880140e+01   2.2344532e+01   2.5399319e+01   2.1946088e+01
   3.0277778e+01   2.3524690e+01   2.3456139e+01   2.5807414e+01   2.2296183e+01   2.5384195e+01   2.1911406e+01
   3.0555556e+01   2.3472322e+01   2.3475442e+01   2.5838577e+01   2.2082393e+01   2.5434509e+01   2.1888917e+01
   3.0833333e+01   2.3483492e+01   2.3477581e+01   2.5907338e+01   2.2153243e+01   2.5475004e+01   2.1917726e+01
   3.1111111e+01   2.3539068e+01   2.3526555e+01   2.5921012e+01   2.2336483e+01   2.5480786e+01   2.1988687e+01
   3.1388889e+01   2.3517522e+01   2.3552064e+01   2.5961386e+01   2.2229847e+01   2.5607136e+01   2.1963616e+01
   3.1666667e+01   2.3453888e+01   2.3534420e+01   2.5910927e+01   2.2102501e+01   2.5608091e+01   2.1944685e+01
   3.1944444e+01   2.3468364e+01   2.3545617e+01   2.5897366e+01   2.2110400e+01   2.5634274e+01   2.1926680e+01
   3.2222222e+01   2.3464008e+01   2.3557029e+01   2.5929854e+01   2.2154454e+01   2.5669143e+01   2.1980099e+01
   3.2500000e+01   2.3480129e+01   2.3616618e+01   2.5941729e+01   2.2185546e+01   2.5729754e+01   2.2065461e+01
   3.2777778e+01   2.3475386e+01   2.3617876e+01   2.5945357e+01   2.2158779e+01   2.5729717e+01   2.1994470e+01
   3.3055556e+01   2.3429732e+01   2.3637394e+01   2.6011747e+01   2.1996197e+01   2.5802088e+01   2.1967347e+01
   3.3333333e+01   2.3434994e+01   2.3655349e+01   2.5982111e+01   2.2034503e+01   2.5786105e+01   2.2040956e+01
   3.3611111e+01   2.3475236e+01   2.3671879e+01   2.6090042e+01   2.2030162e+01   2.5862461e+01   2.2051783e+01
   3.3888889e+01   2.3447483e+01   2.3677466e+01   2.6090546e+01   2.1991503e+01   2.5917558e+01   2.2026205e+01
   3.4166667e+01   2.3500852e+01   2.3726121e+01   2.6114545e+01   2.2034954e+01   2.5919200e+01   2.2061752e+01
   3.4444444e+01   2.3508063e+01   2.3768807e+01   2.6150427e+01   2.2042906e+01   2.6002002e+01   2.2112305e+01
   3.4722222e+01   2.3488621e+01   2.3770508e+01   2.6095355e+01   2.2083672e+01   2.5996996e+01   2.2145614e+01
   3.5000000e+01   2.3509043e+01   2.3789829e+01   2.6106064e+01   2.2074442e+01   2.5981453e+01   2.2170790e+01
   3.5277778e+01   2.3485719e+01   2.3776092e+01   2.6093850e+01   2.2075435e+01   2.5981610e+01   2.2150532e+01
   3.5555556e+01   2.3529220e+01   2.3832846e+01   2.6149584e+01   2.2127101e+01   2.6055197e+01   2.2193317e+01
   3.5833333e+01   2.3497477e+01   2.3823188e+01   2.6180002e+01   2.2059095e+01   2.6069128e+01   2.2155270e+01
   3.6111111e+01   2.3567350e+01   2.3892398e+01   2.6235699e+01   2.2138671e+01   2.6107556e+01   2.2250078e+01
   3.6388889e+01   2.3600734e+01   2.3891296e+01   2.6262038e+01   2.2183003e+01   2.6153117e+01   2.2224417e+01
   3.6666667e+01   2.3582275e+01   2.3881869e+01   2.6294300e+01   2.2145682e+01   2.6180987e+01   2.2117976e+01
   3.6944444e+01   2.3606758e+01   2.3899564e+01   2.6282214e+01   2.2158208e+01   2.6156139e+01   2.2200115e+01
   3.7222222e+01   2.3576708e+01   2.3897360e+01   2.6258900e+01   2.2168085e+01   2.6185561e+01   2.2224492e+01
   3.7500000e+01   2.3633631e+01   2.3948706e+01   2.6342561e+01   2.2256877e+01   2.6253888e+01   2.2287715e+01
   3.7777778e+01   2.3680301e+01   2.3988440e+01   2.6443162e+01   2.2259893e+01   2.6325781e+01   2.2286782e+01
   3.8055556e+01   2.3646529e+01   2.4001030e+01   2.6388128e+01   2.2217615e+01   2.6318961e+01   2.2321270e+01
   3.8333333e+01   2.3639890e+01   2.4020269e+01   2.6327570e+01   2.2263662e+01   2.6314969e+01   2.2336679e+01
   3.8611111e+01   2.3600210e+01   2.4012039e+01   2.6186482e+01   2.2296858e+01   2.6244172e+01   2.2410804e+01
   3.8888889e+01   2.3541205e+01   2.3964331e+01   2.6076978e+01   2.2271072e+01   2.6135231e+01   2.2442456e+01
   3.9166667e+01   2.3603703e+01   2.4039921e+01   2.6207501e+01   2.2271671e+01   2.6264864e+01   2.2520856e+01
   3.9444444e+01   2.3685457e+01   2.4139644e+01   2.6316312e+01   2.2329607e+01   2.6413203e+01   2.2555993e+01
   3.9722222e+01   2.3767397e+01   2.4177259e+01   2.6499084e+01   2.2329833e+01   2.6445236e+01   2.2599652e+01
   4.0000000e+01   2.3805086e+01   2.4205710e+01   2.6563954e+01   2.2386558e+01   2.6562072e+01   2.2526438e+01


==> graphs/Prepare_DATA/uniaxial_min.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7777778e-01   6.3078504e-02   1.0000000e+00   9.1504025e-02   3.3472615e-02   1.0000000e+00   1.0000000e+00
   5.5555556e-01   1.7685182e-01   1.0000000e+00   2.0535366e-01   1.6176141e-01   1.0000000e+00   1.0000000e+00
   8.3333333e-01   3.1613280e-01   1.0000000e+00   3.8617141e-01   2.5921053e-01   1.0000000e+00   1.0000000e+00
   1.1111111e+00   4.6591500e-01   1.0000000e+00   5.8087123e-01   3.7572362e-01   1.0000000e+00   1.0000000e+00
   1.3888889e+00   6.4314332e-01   1.0000000e+00   7.8331722e-01   5.4840599e-01   1.0000000e+00   1.0000000e+00
   1.6666667e+00   8.5541639e-01   1.0000000e+00   1.0116270e+00   7.1702831e-01   1.0000000e+00   1.0000000e+00
   1.9444444e+00   1.1263009e+00   1.0000000e+00   1.2679528e+00   8.9938004e-01   1.0000000e+00   1.0000000e+00
   2.2222222e+00   1.3749110e+00   1.0000000e+00   1.5405341e+00   1.0889361e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+00   1.6344014e+00   1.0000000e+00   1.8267227e+00   1.3605558e+00   1.0000000e+00   1.0000000e+00
   2.7777778e+00   1.9687358e+00   1.0000000e+00   2.1734001e+00   1.6119439e+00   1.0000000e+00   1.0000000e+00
   3.0555556e+00   2.3087406e+00   1.0000000e+00   2.5445830e+00   1.8876771e+00   1.0000000e+00   1.0000000e+00
   3.3333333e+00   2.6170892e+00   1.0000000e+00   2.8742494e+00   2.2052548e+00   1.0000000e+00   1.0000000e+00
   3.6111111e+00   2.9728026e+00   1.0000000e+00   3.2083346e+00   2.5651657e+00   1.0000000e+00   1.0000000e+00
   3.8888889e+00   3.3277350e+00   1.0000000e+00   3.5522112e+00   2.9494674e+00   1.0000000e+00   1.0000000e+00
   4.1666667e+00   3.6914465e+00   1.0000000e+00   3.9019567e+00   3.3263206e+00   1.0000000e+00   1.0000000e+00
   4.4444444e+00   4.0621485e+00   1.0000000e+00   4.2513358e+00   3.7293048e+00   1.0000000e+00   1.0000000e+00
   4.7222222e+00   4.4133797e+00   1.0000000e+00   4.5851997e+00   4.0955499e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   4.7948781e+00   1.0000000e+00   4.9571076e+00   4.5164457e+00   1.0000000e+00   1.0000000e+00
   5.2777778e+00   5.1635197e+00   1.0000000e+00   5.3252150e+00   4.9279164e+00   1.0000000e+00   1.0000000e+00
   5.5555556e+00   5.5022043e+00   1.0000000e+00   5.6271250e+00   5.3293972e+00   1.0000000e+00   1.0000000e+00
   5.8333333e+00   5.8643793e+00   1.0000000e+00   5.9769392e+00   5.7526207e+00   1.0000000e+00   1.0000000e+00
   6.1111111e+00   6.2363077e+00   1.0000000e+00   6.3804272e+00   6.1292222e+00   1.0000000e+00   1.0000000e+00
   6.3888889e+00   6.5884419e+00   1.0000000e+00   6.7568837e+00   6.5037402e+00   1.0000000e+00   1.0000000e+00
   6.6666667e+00   6.9402990e+00   1.0000000e+00   7.1401630e+00   6.8049330e+00   1.0000000e+00   1.0000000e+00
   6.9444444e+00   7.2909120e+00   1.0000000e+00   7.4951210e+00   7.1037751e+00   1.0000000e+00   1.0000000e+00
   7.2222222e+00   7.6072689e+00   1.0000000e+00   7.8363725e+00   7.3990914e+00   1.0000000e+00   1.0000000e+00
   7.5000000e+00   7.9210082e+00   1.0000000e+00   8.1730679e+00   7.6760230e+00   1.0000000e+00   1.0000000e+00
   7.7777778e+00   8.2321374e+00   1.0000000e+00   8.5296974e+00   7.9479634e+00   1.0000000e+00   1.0000000e+00
   8.0555556e+00   8.5042101e+00   1.0000000e+00   8.8513584e+00   8.1525464e+00   1.0000000e+00   1.0000000e+00
   8.3333333e+00   8.7657740e+00   1.0000000e+00   9.1466213e+00   8.4060105e+00   1.0000000e+00   1.0000000e+00
   8.6111111e+00   9.0138502e+00   1.0000000e+00   9.4415867e+00   8.5929491e+00   1.0000000e+00   1.0000000e+00
   8.8888889e+00   9.2221066e+00   1.0000000e+00   9.6979737e+00   8.7902439e+00   1.0000000e+00   1.0000000e+00
   9.1666667e+00   9.4290606e+00   1.0000000e+00   9.9576272e+00   8.9836083e+00   1.0000000e+00   1.0000000e+00
   9.4444444e+00   9.6219468e+00   1.0000000e+00   1.0201758e+01   9.1752022e+00   1.0000000e+00   1.0000000e+00
   9.7222222e+00   9.8214039e+00   1.0000000e+00   1.0439569e+01   9.3615532e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0009019e+01   1.0000000e+00   1.0623028e+01   9.5471562e+00   1.0000000e+00   1.0000000e+00
   1.0277778e+01   1.0183452e+01   1.0000000e+00   1.0828634e+01   9.6965773e+00   1.0000000e+00   1.0000000e+00
   1.0555556e+01   1.0351024e+01   1.0000000e+00   1.1032515e+01   9.8364512e+00   1.0000000e+00   1.0000000e+00
   1.0833333e+01   1.0481434e+01   1.0000000e+00   1.1189247e+01   9.9910772e+00   1.0000000e+00   1.0000000e+00
   1.1111111e+01   1.0635910e+01   1.0000000e+00   1.1383039e+01   1.0141376e+01   1.0000000e+00   1.0000000e+00
   1.1388889e+01   1.0762274e+01   1.0000000e+00   1.1525508e+01   1.0287180e+01   1.0000000e+00   1.0000000e+00
   1.1666667e+01   1.0904902e+01   1.0000000e+00   1.1711256e+01   1.0428069e+01   1.0000000e+00   1.0000000e+00
   1.1944444e+01   1.1034074e+01   1.0000000e+00   1.1835195e+01   1.0577459e+01   1.0000000e+00   1.0000000e+00
   1.2222222e+01   1.1169588e+01   1.0000000e+00   1.1985776e+01   1.0707473e+01   1.0000000e+00   1.0000000e+00
   1.2500000e+01   1.1246414e+01   1.0000000e+00   1.2080317e+01   1.0824833e+01   1.0000000e+00   1.0000000e+00
   1.2777778e+01   1.1376020e+01   1.0000000e+00   1.2219482e+01   1.0937912e+01   1.0000000e+00   1.0000000e+00
   1.3055556e+01   1.1485474e+01   1.0000000e+00   1.2334423e+01   1.1033598e+01   1.0000000e+00   1.0000000e+00
   1.3333333e+01   1.1569698e+01   1.0000000e+00   1.2384128e+01   1.1125049e+01   1.0000000e+00   1.0000000e+00
   1.3611111e+01   1.1669505e+01   1.0000000e+00   1.2479311e+01   1.1196055e+01   1.0000000e+00   1.0000000e+00
   1.3888889e+01   1.1758326e+01   1.0000000e+00   1.2571547e+01   1.1257246e+01   1.0000000e+00   1.0000000e+00
   1.4166667e+01   1.1826375e+01   1.0000000e+00   1.2667074e+01   1.1292664e+01   1.0000000e+00   1.0000000e+00
   1.4444444e+01   1.1876124e+01   1.0000000e+00   1.2681375e+01   1.1349673e+01   1.0000000e+00   1.0000000e+00
   1.4722222e+01   1.1928034e+01   1.0000000e+00   1.2700378e+01   1.1428959e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   1.1984931e+01   1.0000000e+00   1.2799224e+01   1.1470086e+01   1.0000000e+00   1.0000000e+00
   1.5277778e+01   1.2061912e+01   1.0000000e+00   1.2960856e+01   1.1487929e+01   1.0000000e+00   1.0000000e+00
   1.5555556e+01   1.2104762e+01   1.0000000e+00   1.2941258e+01   1.1579311e+01   1.0000000e+00   1.0000000e+00
   1.5833333e+01   1.2149893e+01   1.0000000e+00   1.2969793e+01   1.1621186e+01   1.0000000e+00   1.0000000e+00
   1.6111111e+01   1.2239004e+01   1.0000000e+00   1.3130570e+01   1.1709211e+01   1.0000000e+00   1.0000000e+00
   1.6388889e+01   1.2258846e+01   1.0000000e+00   1.3105523e+01   1.1761167e+01   1.0000000e+00   1.0000000e+00
   1.6666667e+01   1.2266167e+01   1.0000000e+00   1.3101608e+01   1.1758763e+01   1.0000000e+00   1.0000000e+00
   1.6944444e+01   1.2325781e+01   1.0000000e+00   1.3195760e+01   1.1846696e+01   1.0000000e+00   1.0000000e+00
   1.7222222e+01   1.1544844e+01   9.9752367e-01   1.2389576e+01   1.1122295e+01   9.9782200e-01   9.9731200e-01
   1.7500000e+01   1.1701560e+01   9.9752367e-01   1.2552411e+01   1.1244657e+01   9.9782200e-01   9.9731200e-01
   1.7777778e+01   1.1800891e+01   9.9752367e-01   1.2677839e+01   1.1301185e+01   9.9782200e-01   9.9731200e-01
   1.8055556e+01   1.1894729e+01   9.9752367e-01   1.2746755e+01   1.1418471e+01   9.9782200e-01   9.9731200e-01
   1.8333333e+01   1.1988745e+01   9.9752367e-01   1.2799235e+01   1.1559258e+01   9.9782200e-01   9.9731200e-01
   1.8611111e+01   1.2018897e+01   9.9752367e-01   1.2844837e+01   1.1601674e+01   9.9782200e-01   9.9731200e-01
   1.8888889e+01   1.2048132e+01   9.9752367e-01   1.2887669e+01   1.1606059e+01   9.9782200e-01   9.9731200e-01
   1.9166667e+01   1.2058494e+01   9.9752367e-01   1.2880630e+01   1.1594833e+01   9.9782200e-01   9.9731200e-01
   1.9444444e+01   1.2102143e+01   9.9752367e-01   1.2866414e+01   1.1663757e+01   9.9782200e-01   9.9731200e-01
   1.9722222e+01   1.2158891e+01   9.9752367e-01   1.2951925e+01   1.1736645e+01   9.9782200e-01   9.9731200e-01
   2.0000000e+01   1.2163673e+01   9.9752367e-01   1.2904655e+01   1.1773897e+01   9.9782200e-01   9.9731200e-01
   2.0277778e+01   1.2160061e+01   9.9752367e-01   1.2859520e+01   1.1774356e+01   9.9782200e-01   9.9731200e-01
   2.0555556e+01   1.2151253e+01   9.9752367e-01   1.2942353e+01   1.1657597e+01   9.9782200e-01   9.9731200e-01
   2.0833333e+01   1.2205590e+01   9.9752367e-01   1.2914824e+01   1.1845629e+01   9.9782200e-01   9.9731200e-01
   2.1111111e+01   1.2219716e+01   9.9752367e-01   1.2991314e+01   1.1794313e+01   9.9782200e-01   9.9731200e-01
   2.1388889e+01   1.2221879e+01   9.9752367e-01   1.2959071e+01   1.1778572e+01   9.9782200e-01   9.9731200e-01
   2.1666667e+01   1.2206062e+01   9.9752367e-01   1.2924258e+01   1.1773208e+01   9.9782200e-01   9.9731200e-01
   2.1944444e+01   1.2232414e+01   9.9752367e-01   1.2999470e+01   1.1775503e+01   9.9782200e-01   9.9731200e-01
   2.2222222e+01   1.2212563e+01   9.9752367e-01   1.2895137e+01   1.1786148e+01   9.9782200e-01   9.9731200e-01
   2.2500000e+01   1.2229817e+01   9.9752367e-01   1.2914984e+01   1.1812028e+01   9.9782200e-01   9.9731200e-01
   2.2777778e+01   1.2210181e+01   9.9752367e-01   1.2851494e+01   1.1777263e+01   9.9782200e-01   9.9731200e-01
   2.3055556e+01   1.2206662e+01   9.9752367e-01   1.2814691e+01   1.1830087e+01   9.9782200e-01   9.9731200e-01
   2.3333333e+01   1.2213188e+01   9.9752367e-01   1.2851279e+01   1.1782834e+01   9.9782200e-01   9.9731200e-01
   2.3611111e+01   1.2216799e+01   9.9752367e-01   1.2843888e+01   1.1748950e+01   9.9782200e-01   9.9731200e-01
   2.3888889e+01   1.2252303e+01   9.9752367e-01   1.2888128e+01   1.1770445e+01   9.9782200e-01   9.9731200e-01
   2.4166667e+01   1.2239190e+01   9.9752367e-01   1.2904051e+01   1.1724524e+01   9.9782200e-01   9.9731200e-01
   2.4444444e+01   1.2212150e+01   9.9752367e-01   1.2834676e+01   1.1692262e+01   9.9782200e-01   9.9731200e-01
   2.4722222e+01   1.2222945e+01   9.9752367e-01   1.2806542e+01   1.1672075e+01   9.9782200e-01   9.9731200e-01
   2.5000000e+01   1.2167653e+01   9.9752367e-01   1.2737734e+01   1.1594290e+01   9.9782200e-01   9.9731200e-01
   2.5277778e+01   1.2164784e+01   9.9752367e-01   1.2739410e+01   1.1581381e+01   9.9782200e-01   9.9731200e-01
   2.5555556e+01   1.2145194e+01   9.9752367e-01   1.2688467e+01   1.1520514e+01   9.9782200e-01   9.9731200e-01
   2.5833333e+01   1.2185648e+01   9.9752367e-01   1.2762233e+01   1.1555378e+01   9.9782200e-01   9.9731200e-01
   2.6111111e+01   1.2218941e+01   9.9752367e-01   1.2739264e+01   1.1566038e+01   9.9782200e-01   9.9731200e-01
   2.6388889e+01   1.2193500e+01   9.9752367e-01   1.2735048e+01   1.1552922e+01   9.9782200e-01   9.9731200e-01
   2.6666667e+01   1.2226183e+01   9.9752367e-01   1.2717121e+01   1.1584059e+01   9.9782200e-01   9.9731200e-01


==> graphs/Prepare_DATA/uniaxial_pos.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7777778e-01   5.5938377e-02   1.0000000e+00   9.6046565e-02   2.1663557e-02   1.0000000e+00   1.0000000e+00
   5.5555556e-01   1.9314092e-01   1.0000000e+00   2.5192294e-01   1.1466498e-01   1.0000000e+00   1.0000000e+00
   8.3333333e-01   3.3315436e-01   1.0000000e+00   4.2473271e-01   2.5224785e-01   1.0000000e+00   1.0000000e+00
   1.1111111e+00   5.1450512e-01   1.0000000e+00   6.1743790e-01   4.5948355e-01   1.0000000e+00   1.0000000e+00
   1.3888889e+00   7.0183535e-01   1.0000000e+00   8.7288959e-01   5.9677174e-01   1.0000000e+00   1.0000000e+00
   1.6666667e+00   9.2967173e-01   1.0000000e+00   1.1519468e+00   7.6026474e-01   1.0000000e+00   1.0000000e+00
   1.9444444e+00   1.1552664e+00   1.0000000e+00   1.4352279e+00   9.2752828e-01   1.0000000e+00   1.0000000e+00
   2.2222222e+00   1.4203220e+00   1.0000000e+00   1.7397796e+00   1.1137729e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+00   1.7172295e+00   1.0000000e+00   2.0705060e+00   1.3645474e+00   1.0000000e+00   1.0000000e+00
   2.7777778e+00   2.0043944e+00   1.0000000e+00   2.3723527e+00   1.6057330e+00   1.0000000e+00   1.0000000e+00
   3.0555556e+00   2.3339471e+00   1.0000000e+00   2.7428775e+00   1.8783675e+00   1.0000000e+00   1.0000000e+00
   3.3333333e+00   2.6879792e+00   1.0000000e+00   3.1125635e+00   2.1794963e+00   1.0000000e+00   1.0000000e+00
   3.6111111e+00   3.0561188e+00   1.0000000e+00   3.5108120e+00   2.4638655e+00   1.0000000e+00   1.0000000e+00
   3.8888889e+00   3.4199362e+00   1.0000000e+00   3.8683250e+00   2.8052838e+00   1.0000000e+00   1.0000000e+00
   4.1666667e+00   3.7719182e+00   1.0000000e+00   4.2237753e+00   3.0950406e+00   1.0000000e+00   1.0000000e+00
   4.4444444e+00   4.1627338e+00   1.0000000e+00   4.6182004e+00   3.4436223e+00   1.0000000e+00   1.0000000e+00
   4.7222222e+00   4.5256144e+00   1.0000000e+00   4.9807535e+00   3.7573473e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   4.9078664e+00   1.0000000e+00   5.3740602e+00   4.1117623e+00   1.0000000e+00   1.0000000e+00
   5.2777778e+00   5.3052988e+00   1.0000000e+00   5.8005538e+00   4.4521909e+00   1.0000000e+00   1.0000000e+00
   5.5555556e+00   5.6803297e+00   1.0000000e+00   6.1884050e+00   4.7571734e+00   1.0000000e+00   1.0000000e+00
   5.8333333e+00   6.0751553e+00   1.0000000e+00   6.5866079e+00   5.0806535e+00   1.0000000e+00   1.0000000e+00
   6.1111111e+00   6.4476147e+00   1.0000000e+00   7.0491142e+00   5.3467369e+00   1.0000000e+00   1.0000000e+00
   6.3888889e+00   6.8390526e+00   1.0000000e+00   7.5224259e+00   5.6744787e+00   1.0000000e+00   1.0000000e+00
   6.6666667e+00   7.1797961e+00   1.0000000e+00   7.9309510e+00   5.9464256e+00   1.0000000e+00   1.0000000e+00
   6.9444444e+00   7.5070368e+00   1.0000000e+00   8.3483394e+00   6.2129851e+00   1.0000000e+00   1.0000000e+00
   7.2222222e+00   7.7922878e+00   1.0000000e+00   8.6717290e+00   6.4522591e+00   1.0000000e+00   1.0000000e+00
   7.5000000e+00   8.0900039e+00   1.0000000e+00   9.0266128e+00   6.7191812e+00   1.0000000e+00   1.0000000e+00
   7.7777778e+00   8.3351920e+00   1.0000000e+00   9.2858806e+00   6.9321825e+00   1.0000000e+00   1.0000000e+00
   8.0555556e+00   8.6004443e+00   1.0000000e+00   9.5590971e+00   7.2017417e+00   1.0000000e+00   1.0000000e+00
   8.3333333e+00   8.8049348e+00   1.0000000e+00   9.7531097e+00   7.4385676e+00   1.0000000e+00   1.0000000e+00
   8.6111111e+00   9.0320334e+00   1.0000000e+00   9.9770826e+00   7.7313999e+00   1.0000000e+00   1.0000000e+00
   8.8888889e+00   9.2236406e+00   1.0000000e+00   1.0121972e+01   7.9979443e+00   1.0000000e+00   1.0000000e+00
   9.1666667e+00   9.4172275e+00   1.0000000e+00   1.0263764e+01   8.2301911e+00   1.0000000e+00   1.0000000e+00
   9.4444444e+00   9.5511786e+00   1.0000000e+00   1.0356955e+01   8.3996159e+00   1.0000000e+00   1.0000000e+00
   9.7222222e+00   9.6792458e+00   1.0000000e+00   1.0442022e+01   8.5575779e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   9.8410238e+00   1.0000000e+00   1.0569586e+01   8.7632421e+00   1.0000000e+00   1.0000000e+00
   1.0277778e+01   9.9639201e+00   1.0000000e+00   1.0685437e+01   8.9423010e+00   1.0000000e+00   1.0000000e+00
   1.0555556e+01   1.0090751e+01   1.0000000e+00   1.0762110e+01   9.1100332e+00   1.0000000e+00   1.0000000e+00
   1.0833333e+01   1.0214763e+01   1.0000000e+00   1.0866325e+01   9.2812715e+00   1.0000000e+00   1.0000000e+00
   1.1111111e+01   1.0352900e+01   1.0000000e+00   1.1010920e+01   9.4580409e+00   1.0000000e+00   1.0000000e+00
   1.1388889e+01   1.0441504e+01   1.0000000e+00   1.1036860e+01   9.5551605e+00   1.0000000e+00   1.0000000e+00
   1.1666667e+01   1.0554721e+01   1.0000000e+00   1.1123469e+01   9.6911568e+00   1.0000000e+00   1.0000000e+00
   1.1944444e+01   1.0667489e+01   1.0000000e+00   1.1201457e+01   9.8304853e+00   1.0000000e+00   1.0000000e+00
   1.2222222e+01   1.0764745e+01   1.0000000e+00   1.1347457e+01   9.8945920e+00   1.0000000e+00   1.0000000e+00
   1.2500000e+01   1.0866852e+01   1.0000000e+00   1.1428059e+01   1.0036112e+01   1.0000000e+00   1.0000000e+00
   1.2777778e+01   1.0984655e+01   1.0000000e+00   1.1599668e+01   1.0141407e+01   1.0000000e+00   1.0000000e+00
   1.3055556e+01   1.1069388e+01   1.0000000e+00   1.1671293e+01   1.0245547e+01   1.0000000e+00   1.0000000e+00
   1.3333333e+01   1.1161603e+01   1.0000000e+00   1.1776120e+01   1.0368909e+01   1.0000000e+00   1.0000000e+00
   1.3611111e+01   1.1235712e+01   1.0000000e+00   1.1839804e+01   1.0460550e+01   1.0000000e+00   1.0000000e+00
   1.3888889e+01   1.1279971e+01   1.0000000e+00   1.1916242e+01   1.0515499e+01   1.0000000e+00   1.0000000e+00
   1.4166667e+01   1.1356369e+01   1.0000000e+00   1.2034844e+01   1.0545157e+01   1.0000000e+00   1.0000000e+00
   1.4444444e+01   1.1386282e+01   1.0000000e+00   1.2057686e+01   1.0582008e+01   1.0000000e+00   1.0000000e+00
   1.4722222e+01   1.1456322e+01   1.0000000e+00   1.2210261e+01   1.0617122e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   1.1507616e+01   1.0000000e+00   1.2266811e+01   1.0659905e+01   1.0000000e+00   1.0000000e+00
   1.5277778e+01   1.1540831e+01   1.0000000e+00   1.2269516e+01   1.0726029e+01   1.0000000e+00   1.0000000e+00
   1.5555556e+01   1.1572234e+01   1.0000000e+00   1.2331500e+01   1.0715504e+01   1.0000000e+00   1.0000000e+00
   1.5833333e+01   1.1604980e+01   1.0000000e+00   1.2354055e+01   1.0736170e+01   1.0000000e+00   1.0000000e+00
   1.6111111e+01   1.1623501e+01   1.0000000e+00   1.2409147e+01   1.0763342e+01   1.0000000e+00   1.0000000e+00
   1.6388889e+01   1.1626644e+01   1.0000000e+00   1.2403140e+01   1.0772409e+01   1.0000000e+00   1.0000000e+00
   1.6666667e+01   1.1655451e+01   1.0000000e+00   1.2425416e+01   1.0811513e+01   1.0000000e+00   1.0000000e+00
   1.6944444e+01   1.1667853e+01   1.0000000e+00   1.2462071e+01   1.0844012e+01   1.0000000e+00   1.0000000e+00
   1.7222222e+01   1.2379079e+01   1.0018540e+00   1.3209490e+01   1.1539686e+01   1.0019450e+00   1.0016990e+00
   1.7500000e+01   1.2251907e+01   1.0018540e+00   1.3083954e+01   1.1432262e+01   1.0019450e+00   1.0016990e+00
   1.7777778e+01   1.2183648e+01   1.0018540e+00   1.3067091e+01   1.1368180e+01   1.0019450e+00   1.0016990e+00
   1.8055556e+01   1.2102051e+01   1.0018540e+00   1.3002271e+01   1.1353315e+01   1.0019450e+00   1.0016990e+00
   1.8333333e+01   1.2162753e+01   1.0018540e+00   1.2960703e+01   1.1376566e+01   1.0019450e+00   1.0016990e+00
   1.8611111e+01   1.2109860e+01   1.0018540e+00   1.2944918e+01   1.1347832e+01   1.0019450e+00   1.0016990e+00
   1.8888889e+01   1.2100015e+01   1.0018540e+00   1.2856961e+01   1.1372743e+01   1.0019450e+00   1.0016990e+00
   1.9166667e+01   1.2096176e+01   1.0018540e+00   1.2869043e+01   1.1388927e+01   1.0019450e+00   1.0016990e+00
   1.9444444e+01   1.2094331e+01   1.0018540e+00   1.2851222e+01   1.1417442e+01   1.0019450e+00   1.0016990e+00
   1.9722222e+01   1.2068121e+01   1.0018540e+00   1.2781094e+01   1.1391861e+01   1.0019450e+00   1.0016990e+00
   2.0000000e+01   1.2071080e+01   1.0018540e+00   1.2835513e+01   1.1384892e+01   1.0019450e+00   1.0016990e+00
   2.0277778e+01   1.2024651e+01   1.0018540e+00   1.2773326e+01   1.1286488e+01   1.0019450e+00   1.0016990e+00
   2.0555556e+01   1.1996908e+01   1.0018540e+00   1.2717949e+01   1.1302461e+01   1.0019450e+00   1.0016990e+00
   2.0833333e+01   1.2014014e+01   1.0018540e+00   1.2733627e+01   1.1305591e+01   1.0019450e+00   1.0016990e+00
   2.1111111e+01   1.2006564e+01   1.0018540e+00   1.2728100e+01   1.1238869e+01   1.0019450e+00   1.0016990e+00
   2.1388889e+01   1.2072883e+01   1.0018540e+00   1.2741780e+01   1.1310388e+01   1.0019450e+00   1.0016990e+00
   2.1666667e+01   1.2035863e+01   1.0018540e+00   1.2751252e+01   1.1259926e+01   1.0019450e+00   1.0016990e+00
   2.1944444e+01   1.2027899e+01   1.0018540e+00   1.2809503e+01   1.1218514e+01   1.0019450e+00   1.0016990e+00
   2.2222222e+01   1.2052479e+01   1.0018540e+00   1.2833198e+01   1.1255763e+01   1.0019450e+00   1.0016990e+00
   2.2500000e+01   1.2054759e+01   1.0018540e+00   1.2777730e+01   1.1284044e+01   1.0019450e+00   1.0016990e+00
   2.2777778e+01   1.2048861e+01   1.0018540e+00   1.2834624e+01   1.1254179e+01   1.0019450e+00   1.0016990e+00
   2.3055556e+01   1.2030114e+01   1.0018540e+00   1.2811124e+01   1.1160798e+01   1.0019450e+00   1.0016990e+00
   2.3333333e+01   1.2067563e+01   1.0018540e+00   1.2882987e+01   1.1234405e+01   1.0019450e+00   1.0016990e+00
   2.3611111e+01   1.2051177e+01   1.0018540e+00   1.2856087e+01   1.1170828e+01   1.0019450e+00   1.0016990e+00
   2.3888889e+01   1.2082615e+01   1.0018540e+00   1.2903817e+01   1.1248274e+01   1.0019450e+00   1.0016990e+00
   2.4166667e+01   1.2092596e+01   1.0018540e+00   1.2975115e+01   1.1161454e+01   1.0019450e+00   1.0016990e+00
   2.4444444e+01   1.2123172e+01   1.0018540e+00   1.3009346e+01   1.1117342e+01   1.0019450e+00   1.0016990e+00
   2.4722222e+01   1.2174912e+01   1.0018540e+00   1.3037626e+01   1.1197722e+01   1.0019450e+00   1.0016990e+00
   2.5000000e+01   1.2137894e+01   1.0018540e+00   1.3025454e+01   1.1154470e+01   1.0019450e+00   1.0016990e+00
   2.5277778e+01   1.2150764e+01   1.0018540e+00   1.3062287e+01   1.1202322e+01   1.0019450e+00   1.0016990e+00
   2.5555556e+01   1.2204397e+01   1.0018540e+00   1.3118879e+01   1.1262588e+01   1.0019450e+00   1.0016990e+00
   2.5833333e+01   1.2173207e+01   1.0018540e+00   1.3108320e+01   1.1164870e+01   1.0019450e+00   1.0016990e+00
   2.6111111e+01   1.2229175e+01   1.0018540e+00   1.3204860e+01   1.1228997e+01   1.0019450e+00   1.0016990e+00
   2.6388889e+01   1.2198018e+01   1.0018540e+00   1.3120221e+01   1.1256879e+01   1.0019450e+00   1.0016990e+00
   2.6666667e+01   1.2224748e+01   1.0018540e+00   1.3153954e+01   1.1206787e+01   1.0019450e+00   1.0016990e+00


==> graphs/mat11/Eichinger2020_02_DATA-L1-2024-06-12_TrainPredict.txt <==
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
6.6389e-01 8.5123e-01 8.5123e-01 7.8056e-01 1.0296e+00 1.0296e+00 6.1111e-01 7.7338e-01 7.7338e-01 6.0000e-01 7.5722e-01 7.5722e-01
2.0750e+00 3.7159e+00 3.7159e+00 2.3583e+00 4.4372e+00 4.4372e+00 1.9167e+00 3.3322e+00 3.3322e+00 1.9111e+00 3.3171e+00 3.3171e+00
2.9694e+00 6.4570e+00 6.4570e+00 3.2500e+00 7.3334e+00 7.3334e+00 2.7472e+00 5.7770e+00 5.7770e+00 2.5139e+00 5.0675e+00 5.0675e+00
4.2528e+00 1.0848e+01 1.0848e+01 4.6472e+00 1.2067e+01 1.2067e+01 3.7778e+00 9.3356e+00 9.3356e+00 3.6250e+00 8.7766e+00 8.7766e+00
5.3611e+00 1.4538e+01 1.4538e+01 5.7139e+00 1.5464e+01 1.5464e+01 4.8778e+00 1.3166e+01 1.3166e+01 4.6500e+00 1.2426e+01 1.2426e+01
6.5417e+00 1.7610e+01 1.7610e+01 7.2750e+00 1.8796e+01 1.8796e+01 6.3917e+00 1.7195e+01 1.7195e+01 5.9333e+00 1.6223e+01 1.6223e+01
8.1111e+00 2.0099e+01 2.0099e+01 9.8167e+00 2.1263e+01 2.1263e+01 7.7500e+00 1.9648e+01 1.9648e+01 7.5472e+00 1.9325e+01 1.9325e+01
1.0644e+01 2.1801e+01 2.1801e+01 1.1256e+01 2.2038e+01 2.2038e+01 9.1528e+00 2.1140e+01 2.1140e+01 9.8028e+00 2.1382e+01 2.1382e+01
1.2786e+01 2.2425e+01 2.2425e+01 1.3367e+01 2.2521e+01 2.2521e+01 1.1397e+01 2.2164e+01 2.2164e+01 1.1553e+01 2.2173e+01 2.2173e+01
1.4111e+01 2.2632e+01 2.2632e+01 1.5303e+01 2.2715e+01 2.2715e+01 1.3328e+01 2.2559e+01 2.2559e+01 1.2553e+01 2.2450e+01 2.2450e+01
1.5197e+01 2.2730e+01 2.2730e+01 1.6467e+01 2.2781e+01 2.2781e+01 1.6431e+01 2.2765e+01 2.2765e+01 1.4158e+01 2.2665e+01 2.2665e+01
1.5744e+01 2.2766e+01 2.2766e+01 1.7397e+01 2.2813e+01 2.2813e+01 1.7236e+01 2.2800e+01 2.2800e+01 1.5433e+01 2.2757e+01 2.2757e+01
1.6950e+01 2.2810e+01 2.2810e+01 1.7858e+01 2.2825e+01 2.2825e+01 1.7633e+01 2.2813e+01 2.2813e+01 1.5692e+01 2.2773e+01 2.2773e+01
1.8153e+01 2.2834e+01 2.2834e+01 1.8519e+01 2.2836e+01 2.2836e+01 1.9308e+01 2.2840e+01 2.2840e+01 1.7456e+01 2.2822e+01 2.2822e+01
1.8353e+01 2.2837e+01 2.2837e+01 2.0681e+01 2.2852e+01 2.2852e+01 1.9853e+01 2.2846e+01 2.2846e+01 1.7817e+01 2.2830e+01 2.2830e+01
1.9589e+01 2.2849e+01 2.2849e+01 2.1175e+01 2.2855e+01 2.2855e+01 2.1150e+01 2.2854e+01 2.2854e+01 1.8461e+01 2.2840e+01 2.2840e+01
1.9719e+01 2.2850e+01 2.2850e+01 2.1297e+01 2.2855e+01 2.2855e+01 2.1533e+01 2.2856e+01 2.2856e+01 1.9369e+01 2.2849e+01 2.2849e+01
1.9908e+01 2.2852e+01 2.2852e+01 2.1856e+01 2.2857e+01 2.2857e+01 2.2581e+01 2.2859e+01 2.2859e+01 2.0158e+01 2.2854e+01 2.2854e+01
1.9989e+01 2.2852e+01 2.2852e+01 2.1961e+01 2.2858e+01 2.2858e+01 2.2639e+01 2.2859e+01 2.2859e+01 2.1439e+01 2.2858e+01 2.2858e+01
2.0861e+01 2.2856e+01 2.2856e+01 2.2581e+01 2.2859e+01 2.2859e+01 2.2931e+01 2.2859e+01 2.2859e+01 2.1925e+01 2.2859e+01 2.2859e+01
2.0978e+01 2.2857e+01 2.2857e+01 2.3039e+01 2.2860e+01 2.2860e+01 2.3061e+01 2.2860e+01 2.2860e+01 2.2394e+01 2.2860e+01 2.2860e+01
2.1292e+01 2.2858e+01 2.2858e+01 2.3511e+01 2.2861e+01 2.2861e+01 2.3458e+01 2.2860e+01 2.2860e+01 2.3431e+01 2.2861e+01 2.2861e+01
2.1981e+01 2.2859e+01 2.2859e+01 2.4094e+01 2.2861e+01 2.2861e+01 2.4692e+01 2.2861e+01 2.2861e+01 2.3672e+01 2.2861e+01 2.2861e+01
2.2875e+01 2.2861e+01 2.2861e+01 2.4194e+01 2.2861e+01 2.2861e+01 2.5442e+01 2.2862e+01 2.2862e+01 2.4000e+01 2.2862e+01 2.2862e+01
2.3411e+01 2.2861e+01 2.2861e+01 2.4367e+01 2.2862e+01 2.2862e+01 2.5706e+01 2.2862e+01 2.2862e+01 2.4247e+01 2.2862e+01 2.2862e+01
2.3608e+01 2.2861e+01 2.2861e+01 2.4575e+01 2.2862e+01 2.2862e+01 2.5939e+01 2.2862e+01 2.2862e+01 2.5364e+01 2.2862e+01 2.2862e+01
2.3686e+01 2.2861e+01 2.2861e+01 2.4811e+01 2.2862e+01 2.2862e+01 2.6025e+01 2.2862e+01 2.2862e+01 2.5547e+01 2.2862e+01 2.2862e+01
2.3994e+01 2.2862e+01 2.2862e+01 2.5661e+01 2.2862e+01 2.2862e+01 2.6147e+01 2.2862e+01 2.2862e+01 2.6347e+01 2.2862e+01 2.2862e+01
2.4125e+01 2.2862e+01 2.2862e+01 2.6033e+01 2.2862e+01 2.2862e+01 2.6389e+01 2.2862e+01 2.2862e+01 2.6522e+01 2.2862e+01 2.2862e+01
2.4208e+01 2.2862e+01 2.2862e+01 2.6317e+01 2.2862e+01 2.2862e+01 2.6550e+01 2.2862e+01 2.2862e+01 2.6814e+01 2.2862e+01 2.2862e+01
2.4386e+01 2.2862e+01 2.2862e+01 2.6472e+01 2.2862e+01 2.2862e+01 2.6956e+01 2.2862e+01 2.2862e+01 2.7000e+01 2.2863e+01 2.2863e+01
2.4850e+01 2.2862e+01 2.2862e+01 2.6606e+01 2.2862e+01 2.2862e+01 2.6989e+01 2.2862e+01 2.2862e+01 2.7003e+01 2.2686e+01 2.2552e+01
2.6956e+01 2.2862e+01 2.2862e+01 2.6900e+01 2.2862e+01 2.2862e+01 2.7003e+01 2.2999e+01 2.3105e+01 2.7169e+01 2.2718e+01 2.2583e+01
2.7003e+01 2.3199e+01 2.3207e+01 2.7000e+01 2.2862e+01 2.2862e+01 2.7078e+01 2.2987e+01 2.3093e+01 2.7450e+01 2.2763e+01 2.2628e+01
2.7133e+01 2.3163e+01 2.3171e+01 2.7003e+01 2.2365e+01 2.2373e+01 2.7242e+01 2.2963e+01 2.3070e+01 2.7753e+01 2.2803e+01 2.2668e+01
2.7542e+01 2.3074e+01 2.3082e+01 2.7083e+01 2.2397e+01 2.2406e+01 2.7547e+01 2.2927e+01 2.3033e+01 2.9700e+01 2.2915e+01 2.2779e+01
2.8611e+01 2.2941e+01 2.2949e+01 2.7281e+01 2.2467e+01 2.2476e+01 2.8222e+01 2.2873e+01 2.2979e+01 3.0211e+01 2.2937e+01 2.2801e+01
2.9528e+01 2.2871e+01 2.2879e+01 2.7522e+01 2.2542e+01 2.2550e+01 2.9556e+01 2.2818e+01 2.2923e+01 3.0361e+01 2.2942e+01 2.2807e+01
2.9953e+01 2.2846e+01 2.2854e+01 2.7986e+01 2.2650e+01 2.2659e+01 3.0494e+01 2.2794e+01 2.2900e+01 3.0475e+01 2.2947e+01 2.2811e+01
3.0928e+01 2.2812e+01 2.2820e+01 2.8522e+01 2.2743e+01 2.2751e+01 3.1272e+01 2.2781e+01 2.2887e+01 3.0622e+01 2.2951e+01 2.2815e+01
3.1628e+01 2.2796e+01 2.2804e+01 2.9764e+01 2.2859e+01 2.2868e+01 3.1556e+01 2.2777e+01 2.2883e+01 3.1053e+01 2.2962e+01 2.2826e+01
3.2264e+01 2.2785e+01 2.2793e+01 3.0092e+01 2.2884e+01 2.2893e+01 3.2681e+01 2.2769e+01 2.2874e+01 3.1342e+01 2.2968e+01 2.2832e+01
3.2425e+01 2.2783e+01 2.2791e+01 3.1158e+01 2.2932e+01 2.2940e+01 3.2986e+01 2.2767e+01 2.2872e+01 3.1725e+01 2.2975e+01 2.2839e+01
3.2953e+01 2.2777e+01 2.2785e+01 3.1406e+01 2.2941e+01 2.2950e+01 3.3539e+01 2.2764e+01 2.2870e+01 3.4008e+01 2.2989e+01 2.2853e+01
3.4519e+01 2.2769e+01 2.2777e+01 3.1808e+01 2.2953e+01 2.2962e+01 3.3883e+01 2.2763e+01 2.2868e+01 3.4936e+01 2.2993e+01 2.2857e+01
3.5608e+01 2.2766e+01 2.2774e+01 3.2047e+01 2.2959e+01 2.2968e+01 3.4322e+01 2.2762e+01 2.2867e+01 3.5400e+01 2.2994e+01 2.2858e+01
3.6467e+01 2.2764e+01 2.2772e+01 3.2542e+01 2.2969e+01 2.2977e+01 3.5250e+01 2.2760e+01 2.2865e+01 3.5575e+01 2.2995e+01 2.2859e+01
3.6708e+01 2.2764e+01 2.2772e+01 3.2917e+01 2.2975e+01 2.2983e+01 3.6364e+01 2.2759e+01 2.2864e+01 3.6658e+01 2.2997e+01 2.2860e+01
3.8397e+01 2.2762e+01 2.2770e+01 3.4825e+01 2.2987e+01 2.2996e+01 3.7256e+01 2.2758e+01 2.2864e+01 3.6742e+01 2.2997e+01 2.2861e+01
3.8467e+01 2.2762e+01 2.2770e+01 3.5294e+01 2.2990e+01 2.2998e+01 3.7811e+01 2.2758e+01 2.2863e+01 3.7483e+01 2.2997e+01 2.2861e+01
3.8850e+01 2.2762e+01 2.2770e+01 3.6189e+01 2.2992e+01 2.3001e+01 3.8922e+01 2.2758e+01 2.2863e+01 3.7856e+01 2.2998e+01 2.2862e+01
3.9067e+01 2.2762e+01 2.2770e+01 3.7944e+01 2.2995e+01 2.3003e+01 3.9700e+01 2.2758e+01 2.2863e+01 3.8319e+01 2.2998e+01 2.2862e+01
4.0108e+01 2.2762e+01 2.2770e+01 4.0108e+01 2.2996e+01 2.3005e+01 4.0108e+01 2.2758e+01 2.2863e+01 4.0108e+01 2.2998e+01 2.2862e+01


==> graphs/mat11/Eichinger2020_02_DATA-L1-2024-06-12_loss_history.txt <==
9.271909179687500000e+02
9.270838623046875000e+02
9.265062255859375000e+02
9.248364257812500000e+02
9.206960449218750000e+02
9.106515502929687500e+02
9.257446289062500000e+02
8.545651855468750000e+02
7.924199218750000000e+02
7.022117309570312500e+02
5.971484375000000000e+02
5.064489746093750000e+02
4.103055725097656250e+02
3.556040344238281250e+02
3.059347534179687500e+02
2.934353027343750000e+02
7.494187011718750000e+02
2.823344116210937500e+02
2.921979980468750000e+02
2.986070556640625000e+02
3.051047363281250000e+02
6.984976806640625000e+02
3.140303649902343750e+02
3.217109069824218750e+02
3.253259277343750000e+02
3.252277832031250000e+02
3.266383666992187500e+02
3.269878540039062500e+02
3.263484191894531250e+02
3.272864074707031250e+02
3.223835754394531250e+02
6.523797607421875000e+02
3.188118286132812500e+02
3.151335449218750000e+02
3.107666320800781250e+02
3.057725524902343750e+02
3.002185058593750000e+02
6.297766113281250000e+02
2.886694641113281250e+02
2.827278137207031250e+02
2.764651489257812500e+02
2.700126037597656250e+02
2.635241088867187500e+02
2.571766967773437500e+02
2.468203277587890625e+02
2.410417022705078125e+02
2.359880981445312500e+02
2.318597106933593750e+02
2.287917938232421875e+02
6.308093261718750000e+02
2.324369964599609375e+02
2.259337005615234375e+02
2.325942535400390625e+02
2.254518280029296875e+02
2.314127960205078125e+02
2.227836608886718750e+02
2.272510528564453125e+02
6.405800170898437500e+02
6.364574584960937500e+02
2.190119628906250000e+02
6.235473022460937500e+02
2.152002258300781250e+02
2.084419097900390625e+02
2.131608123779296875e+02
5.721431884765625000e+02
5.690501098632812500e+02
5.657612304687500000e+02
2.074437255859375000e+02
2.119607238769531250e+02
2.072053222656250000e+02
2.105074768066406250e+02
2.048535919189453125e+02
2.028627777099609375e+02
2.045815887451171875e+02
2.018763122558593750e+02
1.990260467529296875e+02
5.439749755859375000e+02
1.895000000000000000e+02
1.871517028808593750e+02
5.412500000000000000e+02
5.392846679687500000e+02
1.817220611572265625e+02
1.802758483886718750e+02
1.828573760986328125e+02
1.771454467773437500e+02
1.754929962158203125e+02
1.738211822509765625e+02
1.721692047119140625e+02
1.745531921386718750e+02
1.690578460693359375e+02
1.676280517578125000e+02
1.662780303955078125e+02
1.689470825195312500e+02
1.637291717529296875e+02
1.624742584228515625e+02
1.612055053710937500e+02
1.637614898681640625e+02
1.623966979980468750e+02
1.610113220214843750e+02
1.596283416748046875e+02
1.582683410644531250e+02
1.569459533691406250e+02
1.521450653076171875e+02
1.544236145019531250e+02
8.437647705078125000e+02
1.522005157470703125e+02
1.512331237792968750e+02
1.502630157470703125e+02
1.492604675292968750e+02
6.373081054687500000e+02
5.083731994628906250e+02
1.450762023925781250e+02
1.456055450439453125e+02
1.483648681640625000e+02
4.084874572753906250e+02
1.485345306396484375e+02
1.484434051513671875e+02
3.615384826660156250e+02
1.479555969238281250e+02
2.050871582031250000e+02
1.447757873535156250e+02
1.444348144531250000e+02
1.398921051025390625e+02
1.785867462158203125e+02
1.759874725341796875e+02
1.737563934326171875e+02
1.284121398925781250e+02
1.250317382812500000e+02
1.241683807373046875e+02
1.229361114501953125e+02
1.217179565429687500e+02
1.218202133178710938e+02
1.211392517089843750e+02
1.206200103759765625e+02
1.194096603393554688e+02
1.492467193603515625e+02
1.466859893798828125e+02
1.146347503662109375e+02
1.136329727172851562e+02
1.127255477905273438e+02
1.121730728149414062e+02
1.116582031250000000e+02
1.110432357788085938e+02
1.104017181396484375e+02
1.093716430664062500e+02
1.081364898681640625e+02
1.070591201782226562e+02
1.238193435668945312e+02
1.053133239746093750e+02
1.044359817504882812e+02
1.035586624145507812e+02
1.026929321289062500e+02
1.018472061157226562e+02
1.189714584350585938e+02
1.002376022338867188e+02
9.946568298339843750e+01
1.167515869140625000e+02
1.159788513183593750e+02
9.721155548095703125e+01
9.646955108642578125e+01
9.573590850830078125e+01
1.127396697998046875e+02
9.428694915771484375e+01
9.357445526123046875e+01
9.287130737304687500e+01
9.217651367187500000e+01
9.148872375488281250e+01
9.080703735351562500e+01
9.013121795654296875e+01
8.946110534667968750e+01
1.058058013916015625e+02
8.813925170898437500e+01
8.748760223388671875e+01
1.036436309814453125e+02
8.620260620117187500e+01
1.022115783691406250e+02
1.014915466308593750e+02
8.433081054687500000e+01
8.372041320800781250e+01
8.311030578613281250e+01
8.249957275390625000e+01
8.188888549804687500e+01
8.128023529052734375e+01
8.067633056640625000e+01
8.007974243164062500e+01
7.949279022216796875e+01
7.891648101806640625e+01
7.835140991210937500e+01
7.779676055908203125e+01
9.328822326660156250e+01
7.670267486572265625e+01
7.616015625000000000e+01
7.562327575683593750e+01
7.509207153320312500e+01
9.028181457519531250e+01
7.404018402099609375e+01
8.904584503173828125e+01
7.301095581054687500e+01
8.781482696533203125e+01
7.201838684082031250e+01
7.153371429443359375e+01
7.105078887939453125e+01
7.056664276123046875e+01
7.008032989501953125e+01
6.959301757812500000e+01
6.910712432861328125e+01
8.341914367675781250e+01
6.815229797363281250e+01
6.768423461914062500e+01
6.722246551513671875e+01
6.676802825927734375e+01
6.632141876220703125e+01
6.588240814208984375e+01
6.545039367675781250e+01
7.956865692138671875e+01
6.459511566162109375e+01
6.417086791992187500e+01
6.375162887573242188e+01
6.333745956420898438e+01
6.292831420898437500e+01
6.252403640747070312e+01
7.622996520996093750e+01
6.172604751586914062e+01
6.133360671997070312e+01
6.094622802734375000e+01
6.056284332275390625e+01
7.395173645019531250e+01
5.980597686767578125e+01
5.943199920654296875e+01
5.906033706665039062e+01
7.223523712158203125e+01
5.832488632202148438e+01
5.796116256713867188e+01
7.099633789062500000e+01
5.724202728271484375e+01
5.688679504394531250e+01
6.979059600830078125e+01
5.618550491333007812e+01
6.899918365478515625e+01
5.549687194824218750e+01
5.515706634521484375e+01
5.482018661499023438e+01
5.448664093017578125e+01
5.415699005126953125e+01
5.383172607421875000e+01
5.351135253906250000e+01
5.319588851928710938e+01
5.288516998291015625e+01
5.257879257202148438e+01
6.501081848144531250e+01
6.465557098388671875e+01
5.166428375244140625e+01
5.136340332031250000e+01
5.106732177734375000e+01
5.077547073364257812e+01
5.048701858520507812e+01
6.256147003173828125e+01
4.991728591918945312e+01
4.963581466674804688e+01
4.935631179809570312e+01
4.907870101928710938e+01
4.880321502685546875e+01
4.853036880493164062e+01
6.034088134765625000e+01
4.799225616455078125e+01
4.772682189941406250e+01
4.746442794799804688e+01
4.720524978637695312e+01
5.885094070434570312e+01
5.855308151245117188e+01
5.824943923950195312e+01
5.794297027587890625e+01
5.763699340820312500e+01
4.568370056152343750e+01
5.704043960571289062e+01
4.519690322875976562e+01
4.495277786254882812e+01
4.470606994628906250e+01
4.445756149291992188e+01
4.420948410034179688e+01
5.536647415161132812e+01
4.372362899780273438e+01
4.348727416992187500e+01
4.325614929199218750e+01
4.303007507324218750e+01
4.280838775634765625e+01
5.384578704833984375e+01
4.236927795410156250e+01
4.215050506591796875e+01
4.193379211425781250e+01
5.283440780639648438e+01
4.150381851196289062e+01
4.129207611083984375e+01
4.108390426635742188e+01
4.087860107421875000e+01
5.159952163696289062e+01
5.136054992675781250e+01
4.027152633666992188e+01
4.007143783569335938e+01
3.987181472778320312e+01
3.967261886596679688e+01
3.947427368164062500e+01
3.927759933471679688e+01
3.908333969116210938e+01
3.889207839965820312e+01
3.870392608642578125e+01
3.851870346069335938e+01
3.833581161499023438e+01
3.815471649169921875e+01
3.797488021850585938e+01
3.779590988159179688e+01
3.761784744262695312e+01
3.744081878662109375e+01
3.726500320434570312e+01
4.749398422241210938e+01
3.691574096679687500e+01
3.674327087402343750e+01
4.688541030883789062e+01
3.640294647216796875e+01
3.623445892333984375e+01
3.606679153442382812e+01
4.610309219360351562e+01
3.573178863525390625e+01
3.556461715698242188e+01
4.553195190429687500e+01
4.534298706054687500e+01
3.506573867797851562e+01
4.496625137329101562e+01
3.473636627197265625e+01
3.457345962524414062e+01
4.441018295288085938e+01
3.425119400024414062e+01
3.409187698364257812e+01
3.393434906005859375e+01
3.377854919433593750e+01
3.362440109252929688e+01
3.347185897827148438e+01
3.332073593139648438e+01
3.317102050781250000e+01
3.302256011962890625e+01
3.287533569335937500e+01
3.272928237915039062e+01
3.258432769775390625e+01
3.244049072265625000e+01
3.229782867431640625e+01
3.215619277954101562e+01
3.201560592651367188e+01
3.187602806091308594e+01
3.173741149902343750e+01
4.120145797729492188e+01
3.146124458312988281e+01
4.088651275634765625e+01
4.072888946533203125e+01
3.104751396179199219e+01
3.091036987304687500e+01
3.077420806884765625e+01
3.063897705078125000e+01
3.050472068786621094e+01
3.037151718139648438e+01
3.023945999145507812e+01
3.010859870910644531e+01
2.997883415222167969e+01
2.985014152526855469e+01
3.907149887084960938e+01
2.959364700317382812e+01
2.946585655212402344e+01
2.933904838562011719e+01
2.921319580078125000e+01
2.908819770812988281e+01
2.896414566040039062e+01
2.884098243713378906e+01
2.871858024597167969e+01
3.779650878906250000e+01
2.847471237182617188e+01
2.835328292846679688e+01
2.823265838623046875e+01
3.724993896484375000e+01
2.799234199523925781e+01
2.787274551391601562e+01
2.775401496887207031e+01
3.671330642700195312e+01
2.751767158508300781e+01
2.740015983581542969e+01
2.728353118896484375e+01
2.716772460937500000e+01
2.705273246765136719e+01
2.693853569030761719e+01
3.580172729492187500e+01
2.671098709106445312e+01
2.659770774841308594e+01
2.648523521423339844e+01
3.529476165771484375e+01
2.626125717163085938e+01
2.614983367919921875e+01
2.603922462463378906e+01
2.592934226989746094e+01
2.582015991210937500e+01
2.571169090270996094e+01
2.560386276245117188e+01
2.549670410156250000e+01
2.539018440246582031e+01
3.407540130615234375e+01
2.517769622802734375e+01
2.507183837890625000e+01
2.496664810180664062e+01
2.486207771301269531e+01
3.348799514770507812e+01
2.465363883972167969e+01
2.454978561401367188e+01
2.444660568237304688e+01
3.302640151977539062e+01
2.424103355407714844e+01
2.413872337341308594e+01
2.403700828552246094e+01
2.393597030639648438e+01
2.383552551269531250e+01
2.373567771911621094e+01
2.363638305664062500e+01
2.353760910034179688e+01
2.343939018249511719e+01
3.191139030456542969e+01
2.324339485168457031e+01
2.314570999145507812e+01
3.158601379394531250e+01
2.295095062255859375e+01
2.285397148132324219e+01
3.126329040527343750e+01
2.266078948974609375e+01
2.256463623046875000e+01
2.246903610229492188e+01
2.237405395507812500e+01
2.227964973449707031e+01
2.218575477600097656e+01
2.209240341186523438e+01
2.199951934814453125e+01
2.190713310241699219e+01
2.181519126892089844e+01
2.172371292114257812e+01
2.163264274597167969e+01
2.991797828674316406e+01
2.145082664489746094e+01
2.971706962585449219e+01
2.961644744873046875e+01
2.951540756225585938e+01
2.108598136901855469e+01
2.099495506286621094e+01
2.921386718750000000e+01
2.081385612487792969e+01
2.072381782531738281e+01
2.063435173034667969e+01
2.054547882080078125e+01
2.872077751159667969e+01
2.036861801147460938e+01
2.028063964843750000e+01
2.019322395324707031e+01
2.010632514953613281e+01
2.001993942260742188e+01
2.814455413818359375e+01
1.984777641296386719e+01
1.976203346252441406e+01
1.967678833007812500e+01
1.959205436706542969e+01
2.767500495910644531e+01
2.758177566528320312e+01
1.933818435668945312e+01
1.925377082824707031e+01
1.916989135742187500e+01
1.908649826049804688e+01
1.900356864929199219e+01
2.702958106994628906e+01
1.883830261230468750e+01
1.875598716735839844e+01
1.867416572570800781e+01
1.859282684326171875e+01
1.851187515258789062e+01
1.843136978149414062e+01
1.835125160217285156e+01
1.827149200439453125e+01
1.819211196899414062e+01
1.811306381225585938e+01
2.605468940734863281e+01
1.795529937744140625e+01
1.787661170959472656e+01
1.779829597473144531e+01
1.772034835815429688e+01
1.764275932312011719e+01
1.756549644470214844e+01
1.748857116699218750e+01
1.741196441650390625e+01
1.733568572998046875e+01
1.725970649719238281e+01
1.718403816223144531e+01
1.710868072509765625e+01
1.703357887268066406e+01
1.695875549316406250e+01
1.688420295715332031e+01
1.680991935729980469e+01
1.673589706420898438e+01
1.666216850280761719e+01
1.658865928649902344e+01
2.438360786437988281e+01
1.644174385070800781e+01
1.636837387084960938e+01
1.629531669616699219e+01
1.622254371643066406e+01
1.615006065368652344e+01
2.390144348144531250e+01
1.600525093078613281e+01
1.593298339843750000e+01
2.366234970092773438e+01
1.578872680664062500e+01
1.571681213378906250e+01
1.564525413513183594e+01
2.334552574157714844e+01
1.550249862670898438e+01
2.318781280517578125e+01
2.310877227783203125e+01
1.528814888000488281e+01
1.521689414978027344e+01
1.514610481262207031e+01
1.507572746276855469e+01
1.500576686859130859e+01
1.493620204925537109e+01
1.486704635620117188e+01
2.248729324340820312e+01
1.472910499572753906e+01
1.466036891937255859e+01
1.459201908111572266e+01
1.452402305603027344e+01
1.445641040802001953e+01
1.438912105560302734e+01
1.432218742370605469e+01
1.425556278228759766e+01
1.418923759460449219e+01
1.412318229675292969e+01
1.405746650695800781e+01
1.399199485778808594e+01
1.392683315277099609e+01
1.386191844940185547e+01
1.379727268218994141e+01
1.373289108276367188e+01
2.123085021972656250e+01
2.115865325927734375e+01
1.353917217254638672e+01
1.347453498840332031e+01
2.094174385070800781e+01
1.334566116333007812e+01
1.328147220611572266e+01
2.072586441040039062e+01
1.315347003936767578e+01
2.058230590820312500e+01
1.302567195892333984e+01
2.043885993957519531e+01
1.289820861816406250e+01
1.283481502532958984e+01
2.022476768493652344e+01
1.270870590209960938e+01
2.008278083801269531e+01
1.258302116394042969e+01
1.252056217193603516e+01
1.987104225158691406e+01
1.239635372161865234e+01
1.233462142944335938e+01
1.227338314056396484e+01
1.221260452270507812e+01
1.215225505828857422e+01
1.945578956604003906e+01
1.203205013275146484e+01
1.197218799591064453e+01
1.191281127929687500e+01
1.918424415588378906e+01
1.179440784454345703e+01
1.173549747467041016e+01
1.898237800598144531e+01
1.161814975738525391e+01
1.155974578857421875e+01
1.878178977966308594e+01
1.871488952636718750e+01
1.138488388061523438e+01
1.132681274414062500e+01
1.126926422119140625e+01
1.121217441558837891e+01
1.838359069824218750e+01
1.109853935241699219e+01
1.104203987121582031e+01
1.818774604797363281e+01
1.092961025238037109e+01
1.087372112274169922e+01
1.799336051940917969e+01
1.792854309082031250e+01
1.786326599121093750e+01
1.065008068084716797e+01
1.059437084197998047e+01
1.053919982910156250e+01
1.048456287384033203e+01
1.043042278289794922e+01
1.037678241729736328e+01
1.741635704040527344e+01
1.027007102966308594e+01
1.021701812744140625e+01
1.016443538665771484e+01
1.011232852935791016e+01
1.710688018798828125e+01
1.704518508911132812e+01
1.698290634155273438e+01
9.903213500976562500e+00
9.851048469543457031e+00
9.799365997314453125e+00
1.673592376708984375e+01
1.667452621459960938e+01
9.644616127014160156e+00
1.655149459838867188e+01
1.648985099792480469e+01
9.489913940429687500e+00
9.438780784606933594e+00
9.388257026672363281e+00
9.338376998901367188e+00
9.289075851440429688e+00
9.240330696105957031e+00
9.192096710205078125e+00
9.144352912902832031e+00
1.595509243011474609e+01
1.589677429199218750e+01
9.000968933105468750e+00
8.953443527221679688e+00
8.906448364257812500e+00
8.859860420227050781e+00
8.813676834106445312e+00
1.555271720886230469e+01
8.721660614013671875e+00
8.675921440124511719e+00
8.630674362182617188e+00
8.585940361022949219e+00
8.541639328002929688e+00
8.497789382934570312e+00
1.516717243194580078e+01
1.511209392547607422e+01
8.365622520446777344e+00
8.321734428405761719e+00
8.278349876403808594e+00
8.235325813293457031e+00
1.483915233612060547e+01
1.478496646881103516e+01
8.105992317199707031e+00
8.062921524047851562e+00
8.020283699035644531e+00
1.456956005096435547e+01
7.935706615447998047e+00
7.893771648406982422e+00
1.441043567657470703e+01
1.435693168640136719e+01
7.768408775329589844e+00
7.726920604705810547e+00
1.419636344909667969e+01
7.644713878631591797e+00
1.409036064147949219e+01
7.562830448150634766e+00
7.522197246551513672e+00
7.482030868530273438e+00
7.442474842071533203e+00
7.403614997863769531e+00
1.378344154357910156e+01
1.373271846771240234e+01
7.287304878234863281e+00
1.362935829162597656e+01
7.210017204284667969e+00
7.171989440917968750e+00
1.347644901275634766e+01
7.096398830413818359e+00
7.058719158172607422e+00
7.021399974822998047e+00
6.984683513641357422e+00
6.948700904846191406e+00
1.318572998046875000e+01
1.313763618469238281e+01
6.841209888458251953e+00
6.805535316467285156e+00
6.770543575286865234e+00
1.294392967224121094e+01
6.701347351074218750e+00
1.284861373901367188e+01
6.632439136505126953e+00
6.598117351531982422e+00
1.270736598968505859e+01
1.266028594970703125e+01
1.261227703094482422e+01
1.256354236602783203e+01
6.425705909729003906e+00
6.391204357147216797e+00
1.241928195953369141e+01
1.237166881561279297e+01
1.232336521148681641e+01
6.253935813903808594e+00
1.222685527801513672e+01
6.186177730560302734e+00
1.213177967071533203e+01
1.208417701721191406e+01
6.086181640625000000e+00
1.198912239074707031e+01
6.020701885223388672e+00
5.988532543182373047e+00
5.956989288330078125e+00
5.926301002502441406e+00
5.896581649780273438e+00
1.172429943084716797e+01
5.838227272033691406e+00
5.809380531311035156e+00
5.781201839447021484e+00
5.753677845001220703e+00
5.726729869842529297e+00
5.700277805328369141e+00
5.674301624298095703e+00
1.139762401580810547e+01
1.135759735107421875e+01
1.131627464294433594e+01
1.127433300018310547e+01
5.544558048248291016e+00
5.518155574798583984e+00
5.490926742553710938e+00
1.111179542541503906e+01
5.436557769775390625e+00
5.410490036010742188e+00
5.385616779327392578e+00
1.096180057525634766e+01
5.336978435516357422e+00
5.312672615051269531e+00
5.288936138153076172e+00
5.265815734863281250e+00
5.243323802947998047e+00
5.221344947814941406e+00
5.199774265289306641e+00
5.178535461425781250e+00
5.157620429992675781e+00
5.137047767639160156e+00
1.057084274291992188e+01
5.096005916595458984e+00
1.050268554687500000e+01
5.054793357849121094e+00
1.043279933929443359e+01
5.013946056365966797e+00
1.036283588409423828e+01
1.032735157012939453e+01
1.029092884063720703e+01
4.930044174194335938e+00
4.907933712005615234e+00
1.018292999267578125e+01
4.863635063171386719e+00
1.011353397369384766e+01
1.007822322845458984e+01
4.800032138824462891e+00
4.779507637023925781e+00
4.759596824645996094e+00
4.740309238433837891e+00
4.721631050109863281e+00
4.703553676605224609e+00
4.686036586761474609e+00
4.669003486633300781e+00
4.652364730834960938e+00
9.756753921508789062e+00
4.619120121002197266e+00
9.694059371948242188e+00
9.662033081054687500e+00
4.571246147155761719e+00
4.555325031280517578e+00
9.568572044372558594e+00
9.537397384643554688e+00
9.505304336547851562e+00
9.472359657287597656e+00
9.438644409179687500e+00
4.449298858642578125e+00
4.430987834930419922e+00
4.413076400756835938e+00
4.396275520324707031e+00
9.284244537353515625e+00
4.365214824676513672e+00
4.350041866302490234e+00
4.335332393646240234e+00
4.321117401123046875e+00
4.307425498962402344e+00
4.294252872467041016e+00
4.281550407409667969e+00
9.062101364135742188e+00
9.034985542297363281e+00
4.244306564331054688e+00
8.980063438415527344e+00
8.952415466308593750e+00
8.923963546752929688e+00
4.193531036376953125e+00
4.178842544555664062e+00
8.839418411254882812e+00
4.149213790893554688e+00
4.135722637176513672e+00
8.762918472290039062e+00
4.111099720001220703e+00
4.099131107330322266e+00
8.685522079467773438e+00
8.657448768615722656e+00
4.064014434814453125e+00
8.601608276367187500e+00
8.574642181396484375e+00
4.033495903015136719e+00
8.521001815795898438e+00
4.008993148803710938e+00
8.467557907104492188e+00
3.982340812683105469e+00
3.970212221145629883e+00
3.959610223770141602e+00
3.950353384017944336e+00
3.941726207733154297e+00
8.333310127258300781e+00
3.922470092773437500e+00
3.912881851196289062e+00
3.904464483261108398e+00
8.238613128662109375e+00
8.216403007507324219e+00
3.882686853408813477e+00
3.874636173248291016e+00
8.151407241821289062e+00
8.129614830017089844e+00
8.106886863708496094e+00
3.836542606353759766e+00
8.061183929443359375e+00
3.818108081817626953e+00
3.809433221817016602e+00
3.801362752914428711e+00
7.977116584777832031e+00
3.786132097244262695e+00
3.778801441192626953e+00
7.915243148803710938e+00
3.764840602874755859e+00
3.758337259292602539e+00
3.751985549926757812e+00
3.745655059814453125e+00
3.739482164382934570e+00
3.733660221099853516e+00
7.791141986846923828e+00
3.722566604614257812e+00
3.717097282409667969e+00
3.711910486221313477e+00
3.706955432891845703e+00
3.702212095260620117e+00
3.697677850723266602e+00
3.693327903747558594e+00
3.689113378524780273e+00
7.658905506134033203e+00
3.680643558502197266e+00
3.676506996154785156e+00
3.672477483749389648e+00
7.603199481964111328e+00
3.664347171783447266e+00
3.660209417343139648e+00
7.561639785766601562e+00
3.651769399642944336e+00
3.647522449493408203e+00
7.519776821136474609e+00
3.639094352722167969e+00
3.634972572326660156e+00
3.630982875823974609e+00
7.465071678161621094e+00
3.623254060745239258e+00
3.619498968124389648e+00
7.423421382904052734e+00
7.408376693725585938e+00
3.608724832534790039e+00
3.605221509933471680e+00
3.601336240768432617e+00
7.350112438201904297e+00
3.593351840972900391e+00
3.589542388916015625e+00
3.586073160171508789e+00
3.583010196685791016e+00
7.287991046905517578e+00
3.576909780502319336e+00
3.573849678039550781e+00
3.571066856384277344e+00
3.568485975265502930e+00
3.566037654876708984e+00
7.215716361999511719e+00
7.203525066375732422e+00
7.189823150634765625e+00
3.556832313537597656e+00
7.161842346191406250e+00
3.551459312438964844e+00
3.547729969024658203e+00
3.543832540512084961e+00
3.540636301040649414e+00
3.538506031036376953e+00
3.537037849426269531e+00
7.084420680999755859e+00
7.071187973022460938e+00
3.529451847076416016e+00
3.527726650238037109e+00
3.526626110076904297e+00
3.525205612182617188e+00
3.523051977157592773e+00
7.001006126403808594e+00
3.518254518508911133e+00
3.516154527664184570e+00
3.514432430267333984e+00
3.513088703155517578e+00
3.511893033981323242e+00
3.510645389556884766e+00
3.509295701980590820e+00
6.934245586395263672e+00
3.506429910659790039e+00
6.914717674255371094e+00
6.904556751251220703e+00
3.505311965942382812e+00
3.504202604293823242e+00
3.501664161682128906e+00
3.498723268508911133e+00
3.496617555618286133e+00
6.852910518646240234e+00
3.494905471801757812e+00
3.493827342987060547e+00
3.492526292800903320e+00
3.491213560104370117e+00
6.810959815979003906e+00
3.489355564117431641e+00
3.489100933074951172e+00
6.785108566284179688e+00
6.776270389556884766e+00
3.487452507019042969e+00
3.485841512680053711e+00
3.483820915222167969e+00
3.482200384140014648e+00
3.481462240219116211e+00
6.730758190155029297e+00
3.480429172515869141e+00
3.479395151138305664e+00
3.478417873382568359e+00
3.477741718292236328e+00
3.477290391921997070e+00
3.476930856704711914e+00
6.680029392242431641e+00
3.476176261901855469e+00
3.475649118423461914e+00
3.474898815155029297e+00
6.656119823455810547e+00
6.649265766143798828e+00
3.473102092742919922e+00
6.632894992828369141e+00
6.623698711395263672e+00
6.613411903381347656e+00
6.602348327636718750e+00
3.472549915313720703e+00
3.471573591232299805e+00
3.469897747039794922e+00
6.561447620391845703e+00
3.467880725860595703e+00
6.544251918792724609e+00
3.467286348342895508e+00
3.466928482055664062e+00
3.466630220413208008e+00
6.508168697357177734e+00
3.466421127319335938e+00
3.466544389724731445e+00
3.466530561447143555e+00
6.477296352386474609e+00
3.466212034225463867e+00
3.465963840484619141e+00
3.465700626373291016e+00
3.465563058853149414e+00
6.447900295257568359e+00
3.465535163879394531e+00
3.465520143508911133e+00
3.465510845184326172e+00
3.465547084808349609e+00
3.465564966201782227e+00
3.465551376342773438e+00
3.465543031692504883e+00
3.465511798858642578e+00
3.465495824813842773e+00
3.465483188629150391e+00
6.405037403106689453e+00
6.400815486907958984e+00
3.465885877609252930e+00
6.390170097351074219e+00
3.467104434967041016e+00
3.467248201370239258e+00
6.374242305755615234e+00
3.466676712036132812e+00
3.466445207595825195e+00
3.466433525085449219e+00
3.466675519943237305e+00
3.467013835906982422e+00
3.467207193374633789e+00
3.467158317565917969e+00
3.467014789581298828e+00
3.466928005218505859e+00
3.466969013214111328e+00
3.467100381851196289e+00
3.467177629470825195e+00
3.467148542404174805e+00
3.467019081115722656e+00
6.333069324493408203e+00
6.330545902252197266e+00
6.326202392578125000e+00
3.468025445938110352e+00
3.468511819839477539e+00
3.468534231185913086e+00
3.468297719955444336e+00
3.468127965927124023e+00
6.303797721862792969e+00
3.468507528305053711e+00
6.296118736267089844e+00
6.290348052978515625e+00
3.469674587249755859e+00
3.470529794692993164e+00
3.471020460128784180e+00
3.471029043197631836e+00
3.470837593078613281e+00
6.262749195098876953e+00
3.471128940582275391e+00
3.471460103988647461e+00
6.251680374145507812e+00
3.472045183181762695e+00
3.472427129745483398e+00
3.472795963287353516e+00
3.473067283630371094e+00
3.473215341567993164e+00
3.473279953002929688e+00
6.229242324829101562e+00
6.225876808166503906e+00
3.474190473556518555e+00
3.474705696105957031e+00
6.213366031646728516e+00
3.475635290145874023e+00
3.475968360900878906e+00
6.201274871826171875e+00
3.476584196090698242e+00
3.476942777633666992e+00
3.477247714996337891e+00
3.477547168731689453e+00
6.184680938720703125e+00
3.478209733963012695e+00
3.478569984436035156e+00
3.478897333145141602e+00
3.479148387908935547e+00
6.170023918151855469e+00
3.479769945144653320e+00
3.480094432830810547e+00
3.480268955230712891e+00
3.480343818664550781e+00
3.480417728424072266e+00
3.480504512786865234e+00
3.480568170547485352e+00
6.157999515533447266e+00
3.480656862258911133e+00
6.153470516204833984e+00
3.481538534164428711e+00
6.147481441497802734e+00
3.483047246932983398e+00
6.140434265136718750e+00
3.483840465545654297e+00
3.483917474746704102e+00
3.483977317810058594e+00
3.484317779541015625e+00
3.484827041625976562e+00
3.485220670700073242e+00
6.123950481414794922e+00
3.485273361206054688e+00
3.485487937927246094e+00
3.485945224761962891e+00
3.486294746398925781e+00
6.112849712371826172e+00
3.486748456954956055e+00
3.486784219741821289e+00
3.486684560775756836e+00
6.106970310211181641e+00
3.487024545669555664e+00
3.487293481826782227e+00
3.487478017807006836e+00
3.487574338912963867e+00
3.487611293792724609e+00
3.487571239471435547e+00
3.487488985061645508e+00
3.487366914749145508e+00
3.487194776535034180e+00
3.486962795257568359e+00
3.486704587936401367e+00
3.486403465270996094e+00
6.103753089904785156e+00
3.486097335815429688e+00
3.486092567443847656e+00
6.102787017822265625e+00
3.486334085464477539e+00
3.486467838287353516e+00
3.486391544342041016e+00
6.099419116973876953e+00
3.486459016799926758e+00
3.486607551574707031e+00
6.095399379730224609e+00
3.487071752548217773e+00
6.090645790100097656e+00
6.087028026580810547e+00
3.489197969436645508e+00
6.078362464904785156e+00
3.491014957427978516e+00
3.491489171981811523e+00
3.491697311401367188e+00
3.491997957229614258e+00
6.061806201934814453e+00
3.493151903152465820e+00
3.493625640869140625e+00
3.493945598602294922e+00
6.050452232360839844e+00
6.046801567077636719e+00
3.496263742446899414e+00
3.497307538986206055e+00
6.035630226135253906e+00
6.031441211700439453e+00
3.499291181564331055e+00
3.499879360198974609e+00
3.500422716140747070e+00
3.501056909561157227e+00
3.501694917678833008e+00
3.502100706100463867e+00
3.502221822738647461e+00
3.502120018005371094e+00
6.009645938873291016e+00
3.502444982528686523e+00
6.005859375000000000e+00
3.504065752029418945e+00
3.504476308822631836e+00
3.504312753677368164e+00
5.998918056488037109e+00
5.996822834014892578e+00
5.993271350860595703e+00
3.506247043609619141e+00
3.507173299789428711e+00
3.507885932922363281e+00
5.978634357452392578e+00
3.509316205978393555e+00
3.509994268417358398e+00
3.510464668273925781e+00
3.510768413543701172e+00
3.510946512222290039e+00
3.511039495468139648e+00
3.511015892028808594e+00
5.966869831085205078e+00
3.511048793792724609e+00
5.964138507843017578e+00
3.511942625045776367e+00
3.512443304061889648e+00
5.959135055541992188e+00
3.513070821762084961e+00
5.955050468444824219e+00
5.952056407928466797e+00
3.515007972717285156e+00
3.515791654586791992e+00
3.516375303268432617e+00
3.516832351684570312e+00
3.517148494720458984e+00
5.938398838043212891e+00
5.935883045196533203e+00
3.518762588500976562e+00
3.519634485244750977e+00
5.927188873291015625e+00
5.923945426940917969e+00
3.522505521774291992e+00
3.523257732391357422e+00
3.523669481277465820e+00
3.524052858352661133e+00
3.524482727050781250e+00
3.524812221527099609e+00
3.524843215942382812e+00
3.524559736251831055e+00
3.524123191833496094e+00
5.910964488983154297e+00
3.523923158645629883e+00
3.524143218994140625e+00
3.523978710174560547e+00
3.523434162139892578e+00
5.912219524383544922e+00
5.911925792694091797e+00
5.910082817077636719e+00
3.524053573608398438e+00
3.524730682373046875e+00
3.525122642517089844e+00
3.525290966033935547e+00
5.901421070098876953e+00
5.899477481842041016e+00
5.896154880523681641e+00
3.528239250183105469e+00
3.529313325881958008e+00
3.529951810836791992e+00
3.530255317687988281e+00
5.883045196533203125e+00
5.880637645721435547e+00
3.532291173934936523e+00
3.533142089843750000e+00
3.533730506896972656e+00
5.870343685150146484e+00
3.534964799880981445e+00
3.535531044006347656e+00
3.535844087600708008e+00
3.535922288894653320e+00
5.863737583160400391e+00
3.536261081695556641e+00
3.536452770233154297e+00
3.536462306976318359e+00
3.536288261413574219e+00
3.535961866378784180e+00
5.862761974334716797e+00
3.535543680191040039e+00
3.535429239273071289e+00
5.862620830535888672e+00
5.861604690551757812e+00
5.859323024749755859e+00
5.855928421020507812e+00
3.539171218872070312e+00
3.540136337280273438e+00
3.540652513504028320e+00
5.843602657318115234e+00
5.840718269348144531e+00
3.543502569198608398e+00
3.544579029083251953e+00
3.545354604721069336e+00
3.545871973037719727e+00
3.546145915985107422e+00
3.546181440353393555e+00
5.827500820159912109e+00
5.826158523559570312e+00
5.823573589324951172e+00
5.819953441619873047e+00
3.550658702850341797e+00
5.811800479888916016e+00
3.553391933441162109e+00
3.554436922073364258e+00
5.801110744476318359e+00
3.556694507598876953e+00
3.557775735855102539e+00
5.792760372161865234e+00
3.559592008590698242e+00
3.560436010360717773e+00
5.785161495208740234e+00
3.562149524688720703e+00
3.562867641448974609e+00
3.563147068023681641e+00
5.778854846954345703e+00
5.777141094207763672e+00
5.774237155914306641e+00
3.566400289535522461e+00
3.567550659179687500e+00
3.568305730819702148e+00
3.568754196166992188e+00
3.568901300430297852e+00
3.568812131881713867e+00
3.568487644195556641e+00
3.567927360534667969e+00
3.567162513732910156e+00
5.768023967742919922e+00
3.565951585769653320e+00
3.565498113632202148e+00
3.564829826354980469e+00
3.563913345336914062e+00
3.562836170196533203e+00
3.561628580093383789e+00
3.560366153717041016e+00
3.559005975723266602e+00
5.786224842071533203e+00
3.556674718856811523e+00
3.555746316909790039e+00
5.791695117950439453e+00
5.792397022247314453e+00
3.554734230041503906e+00
3.554603815078735352e+00
3.554090261459350586e+00
3.553427457809448242e+00
3.552740812301635742e+00
3.552007436752319336e+00
3.551094055175781250e+00
5.801667690277099609e+00
3.549323797225952148e+00
3.548713445663452148e+00
5.804771900177001953e+00
3.548079013824462891e+00
3.547698974609375000e+00
3.546936511993408203e+00
5.808337688446044922e+00
3.545865297317504883e+00
5.809153556823730469e+00
3.545782089233398438e+00
3.545753240585327148e+00
3.545533418655395508e+00
3.545120477676391602e+00
5.809882640838623047e+00
3.544560432434082031e+00
5.809739589691162109e+00
3.544730663299560547e+00
5.807995319366455078e+00
3.545404195785522461e+00
3.545674085617065430e+00
3.545680999755859375e+00
5.804764747619628906e+00
3.545909881591796875e+00
5.802735805511474609e+00
3.546701192855834961e+00
3.547107458114624023e+00
5.798630237579345703e+00
3.547933578491210938e+00
3.548265933990478516e+00
3.548281908035278320e+00
5.795112609863281250e+00
3.548481225967407227e+00
3.548624992370605469e+00
5.793101310729980469e+00
3.548977136611938477e+00
5.790732860565185547e+00
5.788616657257080078e+00
3.551244258880615234e+00
5.782969951629638672e+00
5.779435634613037109e+00
3.555115938186645508e+00
3.556329727172851562e+00
3.557207345962524414e+00
3.557853698730468750e+00
3.558232784271240234e+00
3.558279037475585938e+00
3.557997941970825195e+00
3.557472229003906250e+00
3.556776046752929688e+00
3.555938720703125000e+00
3.554966688156127930e+00
3.553794384002685547e+00
3.552480697631835938e+00
3.551059007644653320e+00
5.783492088317871094e+00
3.548770427703857422e+00
3.547819852828979492e+00
5.789371967315673828e+00
5.789985179901123047e+00
3.546630620956420898e+00
3.546612024307250977e+00
3.546246528625488281e+00
5.790389060974121094e+00
3.545737028121948242e+00
3.545558691024780273e+00
5.790629863739013672e+00
3.545425176620483398e+00
3.545381546020507812e+00
3.545138597488403320e+00
3.544660806655883789e+00
3.543998003005981445e+00
3.543180704116821289e+00
5.795691490173339844e+00
5.796132087707519531e+00
3.542188405990600586e+00
3.542226552963256836e+00
3.541979074478149414e+00
3.541518688201904297e+00
3.540851116180419922e+00
5.798771858215332031e+00
5.798787593841552734e+00
3.540343046188354492e+00
3.540522098541259766e+00
5.796365261077880859e+00
3.540963649749755859e+00
3.541124582290649414e+00
5.793820381164550781e+00
5.792211055755615234e+00
5.789287090301513672e+00
3.544018745422363281e+00
3.545108079910278320e+00
5.779931068420410156e+00
3.547105789184570312e+00
3.547974109649658203e+00
5.772368431091308594e+00
3.549602746963500977e+00
3.550306081771850586e+00
3.550705909729003906e+00
5.765505313873291016e+00
3.551466703414916992e+00
3.551823616027832031e+00
5.761881351470947266e+00
5.760044097900390625e+00
3.553710937500000000e+00
3.554492473602294922e+00
5.753471851348876953e+00
5.750848293304443359e+00
5.747087478637695312e+00
5.742313385009765625e+00
3.561728715896606445e+00
5.732158184051513672e+00
3.565888881683349609e+00
3.567662715911865234e+00
3.568985223770141602e+00
5.717164516448974609e+00
5.713789463043212891e+00
3.573237180709838867e+00
5.706018924713134766e+00
3.576609849929809570e+00
3.578063726425170898e+00
5.696162223815917969e+00
5.692790031433105469e+00
5.688446044921875000e+00
3.584950447082519531e+00
3.586826801300048828e+00
3.588196992874145508e+00
3.589079380035400391e+00
3.589533805847167969e+00
3.589576959609985352e+00
3.589277505874633789e+00
3.588641405105590820e+00
3.587726593017578125e+00
5.677194118499755859e+00
5.677681922912597656e+00
3.586456537246704102e+00
5.676671981811523438e+00
3.586921930313110352e+00
5.674623489379882812e+00
5.672756671905517578e+00
3.589227199554443359e+00
3.590115308761596680e+00
3.590561151504516602e+00
3.590590476989746094e+00
3.590263366699218750e+00
3.589616298675537109e+00
5.668982028961181641e+00
5.669028759002685547e+00
3.588962793350219727e+00
3.589034080505371094e+00
3.588730335235595703e+00
3.588093757629394531e+00
5.669905662536621094e+00
3.587019920349121094e+00
3.586508750915527344e+00
5.671820640563964844e+00
3.585621833801269531e+00
3.585201978683471680e+00
5.673231601715087891e+00
3.584465265274047852e+00
3.584112167358398438e+00
5.674278259277343750e+00
3.583482265472412109e+00
3.583180189132690430e+00
5.675042152404785156e+00
3.582642555236816406e+00
3.582366466522216797e+00
3.581764221191406250e+00
5.676980495452880859e+00
5.676906108856201172e+00
5.675532341003417969e+00
3.582426071166992188e+00
3.583105325698852539e+00
3.583363056182861328e+00
3.583236217498779297e+00
5.670984268188476562e+00
5.670177459716796875e+00
5.668143272399902344e+00
3.585345268249511719e+00
5.662787437438964844e+00
3.587863206863403320e+00
5.657236099243164062e+00
3.590483188629150391e+00
3.591553211212158203e+00
5.650125503540039062e+00
5.647546768188476562e+00
5.643930435180664062e+00
3.597445964813232422e+00
5.636010169982910156e+00
3.601358652114868164e+00
5.628499984741210938e+00
5.624381065368652344e+00
3.607772588729858398e+00
3.609759807586669922e+00
3.611127853393554688e+00
3.611936330795288086e+00
5.610487937927246094e+00
3.613201141357421875e+00
3.613641738891601562e+00
3.613601922988891602e+00
5.607674121856689453e+00
3.613415479660034180e+00
5.606856822967529297e+00
3.613797187805175781e+00
3.613837242126464844e+00
5.605554580688476562e+00
3.613803148269653320e+00
5.604508399963378906e+00
3.614293813705444336e+00
5.602655410766601562e+00
3.615225553512573242e+00
3.615501880645751953e+00
5.600184917449951172e+00
3.615860700607299805e+00
5.598561763763427734e+00
3.616659879684448242e+00
3.616890668869018555e+00
3.616638898849487305e+00
3.615961551666259766e+00
5.598650932312011719e+00
5.598707199096679688e+00
3.615191459655761719e+00
3.615214109420776367e+00
5.597561359405517578e+00
3.615099906921386719e+00
3.614930629730224609e+00
3.614314079284667969e+00
5.598731994628906250e+00
3.613142967224121094e+00
3.612541437149047852e+00
3.611541509628295898e+00
3.610206604003906250e+00
5.605113029479980469e+00
5.606059551239013672e+00
3.607885599136352539e+00
3.607497453689575195e+00
3.606663465499877930e+00
3.605465173721313477e+00
3.603966236114501953e+00
3.602217197418212891e+00
3.600225925445556641e+00
3.597982883453369141e+00
3.595544099807739258e+00
5.628850936889648438e+00
3.591392755508422852e+00
5.634393215179443359e+00
5.635800361633300781e+00
5.635713577270507812e+00
5.634297370910644531e+00
3.590354681015014648e+00
3.590974092483520508e+00
5.629354953765869141e+00
3.592107295989990234e+00
3.592543840408325195e+00
5.626069545745849609e+00
3.593159675598144531e+00
3.593388795852661133e+00
3.593166828155517578e+00
3.592508792877197266e+00
5.625986099243164062e+00
3.591321229934692383e+00
3.590743780136108398e+00
5.628068923950195312e+00
5.627914428710937500e+00
3.590357303619384766e+00
5.625786304473876953e+00
3.591416597366333008e+00
3.591722965240478516e+00
3.591547012329101562e+00
3.591000318527221680e+00
3.590143918991088867e+00
3.588957786560058594e+00
3.587424278259277344e+00
3.585608482360839844e+00
5.635303020477294922e+00
5.636803627014160156e+00
3.582585096359252930e+00
3.582043409347534180e+00
3.580927610397338867e+00
3.579471826553344727e+00
3.577929973602294922e+00
3.576295852661132812e+00
5.650943279266357422e+00
3.573166370391845703e+00
3.571780681610107422e+00
5.656851768493652344e+00
5.657886028289794922e+00
5.657476425170898438e+00
5.655635356903076172e+00
3.572274923324584961e+00
3.572790145874023438e+00
3.573027849197387695e+00
5.649533748626708984e+00
3.573915004730224609e+00
3.574062824249267578e+00
3.573785543441772461e+00
3.573223829269409180e+00
5.648316383361816406e+00
5.648054122924804688e+00
5.646482944488525391e+00
3.574874639511108398e+00
3.575384855270385742e+00
3.575346231460571289e+00
3.575213909149169922e+00
3.574934244155883789e+00
3.574192285537719727e+00
3.572894334793090820e+00
3.571250200271606445e+00
5.649881839752197266e+00
3.569027662277221680e+00
5.652701854705810547e+00
3.568120718002319336e+00
3.567155599594116211e+00
3.565828323364257812e+00
3.564572095870971680e+00
3.563365221023559570e+00
3.561791181564331055e+00
3.559730768203735352e+00
3.557410717010498047e+00
5.674565792083740234e+00
3.554240226745605469e+00
3.553059101104736328e+00
5.682629585266113281e+00
3.550187349319458008e+00
5.685997962951660156e+00
3.548466444015502930e+00
3.547874689102172852e+00
5.689211845397949219e+00
3.546885728836059570e+00
3.546454906463623047e+00
5.690141201019287109e+00
3.546010732650756836e+00
3.545759677886962891e+00
3.544991970062255859e+00
3.543966054916381836e+00
3.542840957641601562e+00
3.541597127914428711e+00
3.540069580078125000e+00
5.704315662384033203e+00
3.537338972091674805e+00
5.707001686096191406e+00
3.536657571792602539e+00
3.536153316497802734e+00
3.534865140914916992e+00
5.712012290954589844e+00
3.533131599426269531e+00
3.532620906829833984e+00
5.715436458587646484e+00
5.714647769927978516e+00
5.712327480316162109e+00
3.534672975540161133e+00
5.706979751586914062e+00
5.703295230865478516e+00
5.698323249816894531e+00
3.540776014328002930e+00
3.542296648025512695e+00
3.543735980987548828e+00
3.544982194900512695e+00
3.545616149902343750e+00
3.545469999313354492e+00
3.544939279556274414e+00
3.544335603713989258e+00
3.543639659881591797e+00
3.542556524276733398e+00
3.541049480438232422e+00
3.539309263229370117e+00
3.537533044815063477e+00
3.535730123519897461e+00
3.533727407455444336e+00
3.531510114669799805e+00
3.529151439666748047e+00
3.526805877685546875e+00
3.524489879608154297e+00
3.522082090377807617e+00
5.732210636138916016e+00
3.518117427825927734e+00
5.739061355590820312e+00
3.515744924545288086e+00
5.742723464965820312e+00
3.514487028121948242e+00
3.513838291168212891e+00
3.512904882431030273e+00
3.511962890625000000e+00
3.510930299758911133e+00
5.754166126251220703e+00
3.508983612060546875e+00
3.508399724960327148e+00
3.507677555084228516e+00
3.506541013717651367e+00
5.762241363525390625e+00
5.763032913208007812e+00
3.505017518997192383e+00
3.504954814910888672e+00
5.762134075164794922e+00
3.504828691482543945e+00
3.504821538925170898e+00
3.504538059234619141e+00
5.761860847473144531e+00
5.760338306427001953e+00
3.505586624145507812e+00
5.754992008209228516e+00
3.508182287216186523e+00
3.508566141128540039e+00
3.508236169815063477e+00
5.748543262481689453e+00
3.508967399597167969e+00
3.509369611740112305e+00
5.744248867034912109e+00
3.510214328765869141e+00
5.739140510559082031e+00
3.512908458709716797e+00
5.734045982360839844e+00
5.730493545532226562e+00
3.516337633132934570e+00
3.516982078552246094e+00
3.517525672912597656e+00
3.518373012542724609e+00
3.518944978713989258e+00
3.518673896789550781e+00
5.719926834106445312e+00
3.518051624298095703e+00
3.518993139266967773e+00
3.519028186798095703e+00
5.717645168304443359e+00
3.517433643341064453e+00
5.717761993408203125e+00
5.716252803802490234e+00
3.518644094467163086e+00
3.519482135772705078e+00
3.519688129425048828e+00
5.709397792816162109e+00
3.520258903503417969e+00
5.705883026123046875e+00
5.702584743499755859e+00
5.698071479797363281e+00
3.528408765792846680e+00
3.529444456100463867e+00
3.528824329376220703e+00
5.685752391815185547e+00
3.530536890029907227e+00
5.681470870971679688e+00
3.532699108123779297e+00
3.534081459045410156e+00
3.535068750381469727e+00
3.535091638565063477e+00
3.534404754638671875e+00
3.533624649047851562e+00
5.674962997436523438e+00
3.532692193984985352e+00
3.532272100448608398e+00
3.531659364700317383e+00
3.530680656433105469e+00
3.529269695281982422e+00
3.527636051177978516e+00
5.686058521270751953e+00
3.525134086608886719e+00
3.524219274520874023e+00
3.522955179214477539e+00
3.521313905715942383e+00
5.697801589965820312e+00
5.698539733886718750e+00
3.519768476486206055e+00
3.519904851913452148e+00
5.698525428771972656e+00
3.518702030181884766e+00
3.517976760864257812e+00
3.517231941223144531e+00
3.516715526580810547e+00
3.515937089920043945e+00
3.514561414718627930e+00
3.512757062911987305e+00
3.511001825332641602e+00
5.715716838836669922e+00
5.716308593750000000e+00
5.716059684753417969e+00
3.515488147735595703e+00
5.712996006011962891e+00
3.512318611145019531e+00
3.510824441909790039e+00
3.511528968811035156e+00
3.513014793395996094e+00
3.512718677520751953e+00
5.716441154479980469e+00
3.509745836257934570e+00
3.511990785598754883e+00
5.710144996643066406e+00
3.514152526855468750e+00
3.511270284652709961e+00
3.508393287658691406e+00
3.508389472961425781e+00
3.509430408477783203e+00
3.508374452590942383e+00
5.726140499114990234e+00
3.503738164901733398e+00
5.720517158508300781e+00
3.511420011520385742e+00
5.721336364746093750e+00
3.508010864257812500e+00
5.718808174133300781e+00
3.503755331039428711e+00
5.720762252807617188e+00
3.505570411682128906e+00
3.505995035171508789e+00
3.506426095962524414e+00
3.506602287292480469e+00
5.709459781646728516e+00
3.507381200790405273e+00
5.706637382507324219e+00
3.508960485458374023e+00
3.508654117584228516e+00
3.507595300674438477e+00
5.707376480102539062e+00
5.705245971679687500e+00
3.509246349334716797e+00
5.696065902709960938e+00
3.515016555786132812e+00
3.515322208404541016e+00
5.688858032226562500e+00
5.686731338500976562e+00
5.681748390197753906e+00
5.674683570861816406e+00
5.667214870452880859e+00
5.659762382507324219e+00
3.537848949432373047e+00
5.642873764038085938e+00
3.536847352981567383e+00
3.538541793823242188e+00
3.542394638061523438e+00
3.545618534088134766e+00
3.545958518981933594e+00
3.544676542282104492e+00
3.544280290603637695e+00
5.616318702697753906e+00
5.614109516143798828e+00
5.612380027770996094e+00
5.609296798706054688e+00
5.603378295898437500e+00
3.560685157775878906e+00
3.556752204895019531e+00
3.558284044265747070e+00
5.603973388671875000e+00
3.563562393188476562e+00
3.561912775039672852e+00
3.562514305114746094e+00
3.564540386199951172e+00
3.564605236053466797e+00
3.562003612518310547e+00
3.559221029281616211e+00
5.592118263244628906e+00
5.591353416442871094e+00
3.557794094085693359e+00
3.559759378433227539e+00
3.559214591979980469e+00
3.556030750274658203e+00
5.593670368194580078e+00
3.552720785140991211e+00
3.551783084869384766e+00
3.550433635711669922e+00
5.601261615753173828e+00
3.548896789550781250e+00
3.549029111862182617e+00
3.547276020050048828e+00
5.606152534484863281e+00
5.606813430786132812e+00
3.545649766921997070e+00
3.545526504516601562e+00
5.606696128845214844e+00
3.543557882308959961e+00
3.542633771896362305e+00
3.541526079177856445e+00
5.615468502044677734e+00
3.540304183959960938e+00
3.540190458297729492e+00
3.539550542831420898e+00
5.614272594451904297e+00
3.538590908050537109e+00
3.537714242935180664e+00
3.535536050796508789e+00
5.623746871948242188e+00
3.533174991607666016e+00
5.623232841491699219e+00
3.534497499465942383e+00
3.535078525543212891e+00
3.532801628112792969e+00
3.530036687850952148e+00
3.528858900070190430e+00
5.642796039581298828e+00
3.526022911071777344e+00
3.525312185287475586e+00
3.525179862976074219e+00
5.638180255889892578e+00
3.524588584899902344e+00
5.640427112579345703e+00
3.522995471954345703e+00
5.641954898834228516e+00
3.521415472030639648e+00
3.520397424697875977e+00
3.519276618957519531e+00
5.651037693023681641e+00
5.646392345428466797e+00
3.522647857666015625e+00
3.526493310928344727e+00
3.524669170379638672e+00
3.520235061645507812e+00
3.518807172775268555e+00
3.520185708999633789e+00
3.519867420196533203e+00
5.663516998291015625e+00
3.513888835906982422e+00
3.518141031265258789e+00
3.519480705261230469e+00
3.513932943344116211e+00
3.507795810699462891e+00
3.506868839263916016e+00
3.507694721221923828e+00
5.696235656738281250e+00
3.499583244323730469e+00
3.500981092453002930e+00
5.681316852569580078e+00
3.508704900741577148e+00
3.503185033798217773e+00
5.690457820892333984e+00
3.492927074432373047e+00
5.701803684234619141e+00
3.492446184158325195e+00
3.492620468139648438e+00
3.492594957351684570e+00
3.491634130477905273e+00
3.490039587020874023e+00
5.704590320587158203e+00
3.488565921783447266e+00
3.488620758056640625e+00
3.487516403198242188e+00
3.485571622848510742e+00
3.483868837356567383e+00
3.482650279998779297e+00
3.481176853179931641e+00
3.478971242904663086e+00
3.476500511169433594e+00
3.474366903305053711e+00
3.472421646118164062e+00
3.470176696777343750e+00
3.467567205429077148e+00
3.464986324310302734e+00
3.462664604187011719e+00
3.460379600524902344e+00
3.457874536514282227e+00
3.455256462097167969e+00
5.792349815368652344e+00
3.454183101654052734e+00
3.455620765686035156e+00
3.452266216278076172e+00
3.447083711624145508e+00
3.445435047149658203e+00
3.445327520370483398e+00
3.444077730178833008e+00
5.842018127441406250e+00
3.439735412597656250e+00
3.445546150207519531e+00
5.830729484558105469e+00
3.447807312011718750e+00
3.440286397933959961e+00
3.434296846389770508e+00
3.436342716217041016e+00
3.439946889877319336e+00
3.437613487243652344e+00
3.431655406951904297e+00
5.860381126403808594e+00
3.439230203628540039e+00
3.447357177734375000e+00
3.439419269561767578e+00
5.870561599731445312e+00
5.868329048156738281e+00
5.861851692199707031e+00
3.435337066650390625e+00
5.846820831298828125e+00
5.840645790100097656e+00
3.449176073074340820e+00
3.441670894622802734e+00
3.435573339462280273e+00
3.440243244171142578e+00
5.859275817871093750e+00
5.835186004638671875e+00
3.444810867309570312e+00
3.461834669113159180e+00
3.464377164840698242e+00
3.451226949691772461e+00
3.444328784942626953e+00
3.451674699783325195e+00
3.458726644515991211e+00
3.454027652740478516e+00
3.444952964782714844e+00
3.443755149841308594e+00
3.448732852935791016e+00
5.798292160034179688e+00
5.798288345336914062e+00
3.455895900726318359e+00
3.447716712951660156e+00
3.441121339797973633e+00
3.444371700286865234e+00
3.449413061141967773e+00
3.446997642517089844e+00
3.440267324447631836e+00
3.437871217727661133e+00
5.808758735656738281e+00
3.451935291290283203e+00
5.808253288269042969e+00
3.450350046157836914e+00
3.439612865447998047e+00
3.435748338699340820e+00
5.845146656036376953e+00
5.834485054016113281e+00
3.437922239303588867e+00
3.448858261108398438e+00
3.452475547790527344e+00
3.444059371948242188e+00
3.437531709671020508e+00
3.440948963165283203e+00
3.445861339569091797e+00
5.839730262756347656e+00
5.810914516448974609e+00
3.456365108489990234e+00
5.801672935485839844e+00
3.482460260391235352e+00
3.455372810363769531e+00
3.441248655319213867e+00
3.463093042373657227e+00
5.839984416961669922e+00
5.806285381317138672e+00
3.450954675674438477e+00
3.475316286087036133e+00
3.474024057388305664e+00
5.770577907562255859e+00
3.445448875427246094e+00
5.787838459014892578e+00
3.448851823806762695e+00
3.448425054550170898e+00
5.763658046722412109e+00
3.456145048141479492e+00
3.462165594100952148e+00
5.745283603668212891e+00
3.458065509796142578e+00
3.454627037048339844e+00
5.751662254333496094e+00
5.745616912841796875e+00
5.729690551757812500e+00
3.475912094116210938e+00
5.714483737945556641e+00
3.483400106430053711e+00
3.472004413604736328e+00
3.468929767608642578e+00
3.478089094161987305e+00
3.483696460723876953e+00
5.724270343780517578e+00
3.471977710723876953e+00
3.484379291534423828e+00
5.685566902160644531e+00
3.495512008666992188e+00
3.481670379638671875e+00
3.473877429962158203e+00
3.481239080429077148e+00
5.729368209838867188e+00
3.476387500762939453e+00
5.684186458587646484e+00
3.493192434310913086e+00
3.504506587982177734e+00
5.675729274749755859e+00
5.673847675323486328e+00
3.477942466735839844e+00
5.678246974945068359e+00
3.479582071304321289e+00
3.480872392654418945e+00
5.663711547851562500e+00
3.486295938491821289e+00
3.489327430725097656e+00
3.487546682357788086e+00
3.484933614730834961e+00
5.664031505584716797e+00
3.485100746154785156e+00
3.485255479812622070e+00
3.485505580902099609e+00
3.484830617904663086e+00
3.483214855194091797e+00
3.481589555740356445e+00
5.668612957000732422e+00
5.661780357360839844e+00
3.488589525222778320e+00
3.493037462234497070e+00
5.654973030090332031e+00
3.483356237411499023e+00
3.479965448379516602e+00
5.671396732330322266e+00
3.480257987976074219e+00
3.480134010314941406e+00
3.480404853820800781e+00
3.479977607727050781e+00
5.660891532897949219e+00
5.656743526458740234e+00
3.488732337951660156e+00
3.488921880722045898e+00
5.652527809143066406e+00
5.652415752410888672e+00
3.484024524688720703e+00
3.484355449676513672e+00
3.483566761016845703e+00
3.483751296997070312e+00
3.484376430511474609e+00
3.483666181564331055e+00
5.656931877136230469e+00
3.483724117279052734e+00
5.642575263977050781e+00
5.641689777374267578e+00
3.507584333419799805e+00
3.494537830352783203e+00
3.483670234680175781e+00
5.668137550354003906e+00
3.490518331527709961e+00
5.651919841766357422e+00
3.489218950271606445e+00
3.501397371292114258e+00
3.501174449920654297e+00
3.489967823028564453e+00
3.485656976699829102e+00
5.664299964904785156e+00
5.654830455780029297e+00
5.630992889404296875e+00
5.625747680664062500e+00
3.546840906143188477e+00
5.621480941772460938e+00
3.507077932357788086e+00
3.495834589004516602e+00
5.648552417755126953e+00
3.512917518615722656e+00
3.504042625427246094e+00
3.501583337783813477e+00
3.508326292037963867e+00
5.589624404907226562e+00
5.588099956512451172e+00
5.584874153137207031e+00
5.579610347747802734e+00
3.520808696746826172e+00
5.570863723754882812e+00
3.514541387557983398e+00
3.516969919204711914e+00
3.519829750061035156e+00
5.572199821472167969e+00
5.554176807403564453e+00
5.543297767639160156e+00
3.566657781600952148e+00
3.559474229812622070e+00
3.535227298736572266e+00
5.552889347076416016e+00
3.543626308441162109e+00
3.542416572570800781e+00
5.538893699645996094e+00
5.518136024475097656e+00
3.574611186981201172e+00
3.580107450485229492e+00
3.553111791610717773e+00
5.531502246856689453e+00
5.537282943725585938e+00
3.545069694519042969e+00
3.544675588607788086e+00
3.547408580780029297e+00
3.548448801040649414e+00
3.545507669448852539e+00
3.542125225067138672e+00
5.524419307708740234e+00
3.539293050765991211e+00
3.538595914840698242e+00
3.537516355514526367e+00
5.521422863006591797e+00
3.536210298538208008e+00
5.522232055664062500e+00
3.536571979522705078e+00
5.523565769195556641e+00
5.522366523742675781e+00
3.539046764373779297e+00
5.518295288085937500e+00
3.537915468215942383e+00
3.535359144210815430e+00
5.525178432464599609e+00
5.520174503326416016e+00
3.541176557540893555e+00
5.504130363464355469e+00
5.500092983245849609e+00
3.562719345092773438e+00
3.553711891174316406e+00
3.546942472457885742e+00
3.553249835968017578e+00
3.559253692626953125e+00
5.525422573089599609e+00
5.495187759399414062e+00
5.489537239074707031e+00
3.617672920227050781e+00
3.598802566528320312e+00
3.554491996765136719e+00
3.572411775588989258e+00
3.582257509231567383e+00
5.539573669433593750e+00
5.494377613067626953e+00
3.577308654785156250e+00
5.498452663421630859e+00
3.607867240905761719e+00
5.477869033813476562e+00
5.485273838043212891e+00
3.556517601013183594e+00
5.500598907470703125e+00
3.557872772216796875e+00
5.465281963348388672e+00
3.579594850540161133e+00
3.583204030990600586e+00
3.569594860076904297e+00
3.563401937484741211e+00
5.495632648468017578e+00
3.567091226577758789e+00
3.561829805374145508e+00
3.562400579452514648e+00
3.564042806625366211e+00
3.560170650482177734e+00
5.474915981292724609e+00
3.552230119705200195e+00
5.481136798858642578e+00
5.477023601531982422e+00
5.472927570343017578e+00
3.576904296875000000e+00
5.469357013702392578e+00
3.560333251953125000e+00
5.474556446075439453e+00
5.476473331451416016e+00
3.558657884597778320e+00
3.562067270278930664e+00
3.562694072723388672e+00
3.561068058013916016e+00
3.559956312179565430e+00
3.559507369995117188e+00
3.557685136795043945e+00
3.554091930389404297e+00
5.477142810821533203e+00
5.469162464141845703e+00
5.470847606658935547e+00
3.594367265701293945e+00
3.571551561355590820e+00
5.481210708618164062e+00
3.550945043563842773e+00
3.555091857910156250e+00
3.552623033523559570e+00
3.546435594558715820e+00
3.544016122817993164e+00
3.544438838958740234e+00
3.541432857513427734e+00
5.494047641754150391e+00
5.495162010192871094e+00
5.491735458374023438e+00
3.552900552749633789e+00
3.545729160308837891e+00
3.531655788421630859e+00
3.532134532928466797e+00
5.548210620880126953e+00
3.528692722320556641e+00
3.525651216506958008e+00
3.530695199966430664e+00
3.529800176620483398e+00
5.514166831970214844e+00
3.518854618072509766e+00
3.515005826950073242e+00
3.512630701065063477e+00
3.511314630508422852e+00
5.553949832916259766e+00
3.506361007690429688e+00
3.510950088500976562e+00
5.539179801940917969e+00
3.511050224304199219e+00
3.502402782440185547e+00
3.495776414871215820e+00
3.497550725936889648e+00
5.598468780517578125e+00
3.489376783370971680e+00
3.492709159851074219e+00
3.496417760848999023e+00
3.489507436752319336e+00
5.584939002990722656e+00
3.479090452194213867e+00
3.477126598358154297e+00
3.475030660629272461e+00
3.472765207290649414e+00
3.470059156417846680e+00
3.467039823532104492e+00
3.463950634002685547e+00
3.460813522338867188e+00
3.457475185394287109e+00
5.641609191894531250e+00
3.455831766128540039e+00
3.456387519836425781e+00
3.450408220291137695e+00
3.444499492645263672e+00
3.443677186965942383e+00
3.443130254745483398e+00
5.701050758361816406e+00
3.436991691589355469e+00
5.675041675567626953e+00
3.467932462692260742e+00
3.454036474227905273e+00
5.704644680023193359e+00
3.429095506668090820e+00
3.429287433624267578e+00
3.429556131362915039e+00
3.427756547927856445e+00
3.425185441970825195e+00
3.423779487609863281e+00
3.422791242599487305e+00
3.420620203018188477e+00
3.417666196823120117e+00
5.737437725067138672e+00
5.726682662963867188e+00
3.434686183929443359e+00
3.438632249832153320e+00
3.420917987823486328e+00
3.414810657501220703e+00
3.425286769866943359e+00
3.419121980667114258e+00
3.410889148712158203e+00
3.406952619552612305e+00
3.409594535827636719e+00
3.409272432327270508e+00
3.403171539306640625e+00
3.399148225784301758e+00
3.400205135345458984e+00
3.396743297576904297e+00
5.808568954467773438e+00
5.785883426666259766e+00
5.784857273101806641e+00
3.483875513076782227e+00
3.440353631973266602e+00
3.397608518600463867e+00
3.451501131057739258e+00
3.413154125213623047e+00
5.810476779937744141e+00
3.407849788665771484e+00
3.433940410614013672e+00
5.776820182800292969e+00
5.774847984313964844e+00
3.402020931243896484e+00
5.780422687530517578e+00
3.396022796630859375e+00
5.772488594055175781e+00
3.403571605682373047e+00
3.407973766326904297e+00
3.405180454254150391e+00
5.753181457519531250e+00
3.404999494552612305e+00
3.406613826751708984e+00
5.735249042510986328e+00
3.413435697555541992e+00
3.415782451629638672e+00
3.411913633346557617e+00
3.410311460494995117e+00
3.413204669952392578e+00
5.749377727508544922e+00
5.719120979309082031e+00
3.439402341842651367e+00
3.454117059707641602e+00
3.429361104965209961e+00
3.414995431900024414e+00
3.434195995330810547e+00
3.429194927215576172e+00
3.417704343795776367e+00
5.716885566711425781e+00
3.433803081512451172e+00
3.449296474456787109e+00
3.426789045333862305e+00
5.747563838958740234e+00
3.409186840057373047e+00
5.731202125549316406e+00
5.710978031158447266e+00
3.435022354125976562e+00
5.697438240051269531e+00
5.691002845764160156e+00
3.434929370880126953e+00
3.420227289199829102e+00
3.425243377685546875e+00
3.437988996505737305e+00
3.434944868087768555e+00
3.423584938049316406e+00
3.423850774765014648e+00
3.431260108947753906e+00
3.428965806961059570e+00
3.419973850250244141e+00
3.418219566345214844e+00
3.421489715576171875e+00
3.419328212738037109e+00
3.412323236465454102e+00
3.409284353256225586e+00
3.410274982452392578e+00
3.408133268356323242e+00
5.725557804107666016e+00
3.403093814849853516e+00
3.400690793991088867e+00
5.741737365722656250e+00
3.398554801940917969e+00
3.398245334625244141e+00
5.744225025177001953e+00
5.737709522247314453e+00
3.412918567657470703e+00
3.410842895507812500e+00
3.398256063461303711e+00
5.757774353027343750e+00
3.398115396499633789e+00
3.397222995758056641e+00
3.397690773010253906e+00
3.398320913314819336e+00
3.397253274917602539e+00
3.395504474639892578e+00
3.394639492034912109e+00
5.756818294525146484e+00
5.739134788513183594e+00
3.418086051940917969e+00
3.423607110977172852e+00
3.402188777923583984e+00
5.769370555877685547e+00
3.395856618881225586e+00
3.395228862762451172e+00
3.394574165344238281e+00
3.394815683364868164e+00
3.394549846649169922e+00
3.393048763275146484e+00
3.391489982604980469e+00
3.390529155731201172e+00
5.761356830596923828e+00
3.390789985656738281e+00
5.741862773895263672e+00
3.410014152526855469e+00
3.401623010635375977e+00
3.388101577758789062e+00
3.394429206848144531e+00
3.398732423782348633e+00
3.392622232437133789e+00
3.384071588516235352e+00
5.758165836334228516e+00
3.408233642578125000e+00
3.409193754196166992e+00
3.385477304458618164e+00
5.816270828247070312e+00
3.380345821380615234e+00
3.379284381866455078e+00
5.771998405456542969e+00
5.759616374969482422e+00
3.416795253753662109e+00
3.407323360443115234e+00
5.755487918853759766e+00
5.763439655303955078e+00
3.385477304458618164e+00
5.740479469299316406e+00
3.398230552673339844e+00
5.716523170471191406e+00
3.409395694732666016e+00
3.401500701904296875e+00
5.713263988494873047e+00
5.707078933715820312e+00
3.406110525131225586e+00
5.672762870788574219e+00
3.427270174026489258e+00
3.422612190246582031e+00
3.414647340774536133e+00
3.420594215393066406e+00
3.428200960159301758e+00
3.423829555511474609e+00
3.417103767395019531e+00
5.645168781280517578e+00
3.439019203186035156e+00
3.438875436782836914e+00
3.420609474182128906e+00
3.419631004333496094e+00
5.692894458770751953e+00
5.669044017791748047e+00
3.424359798431396484e+00
3.445537328720092773e+00
5.638755798339843750e+00
3.427777767181396484e+00
5.642988681793212891e+00
5.645342350006103516e+00
5.629066467285156250e+00
3.437666416168212891e+00
5.607723236083984375e+00
3.448635578155517578e+00
3.437723875045776367e+00
3.437652587890625000e+00
3.448193073272705078e+00
3.448899507522583008e+00
5.604776859283447266e+00
3.446667671203613281e+00
3.464854717254638672e+00
3.456722497940063477e+00
3.439722061157226562e+00
3.444602966308593750e+00
3.452116966247558594e+00
3.444459915161132812e+00
3.432615280151367188e+00
3.433759450912475586e+00
5.602756500244140625e+00
5.606440067291259766e+00
3.449265241622924805e+00
5.606739044189453125e+00
5.610647201538085938e+00
3.427681922912597656e+00
3.428153276443481445e+00
5.609262943267822266e+00
3.431377887725830078e+00
3.434258222579956055e+00
3.432863950729370117e+00
3.430548906326293945e+00
3.430825471878051758e+00
3.430896043777465820e+00
3.428157806396484375e+00
5.612226963043212891e+00
5.601446151733398438e+00
3.458588838577270508e+00
5.601503849029541016e+00
5.596012592315673828e+00
5.592705249786376953e+00
3.433395385742187500e+00
3.433115959167480469e+00
5.595556259155273438e+00
3.437013864517211914e+00
3.440371513366699219e+00
3.442036151885986328e+00
5.567790985107421875e+00
3.444360971450805664e+00
3.444358825683593750e+00
5.564107418060302734e+00
5.557137966156005859e+00
3.455674886703491211e+00
3.456817626953125000e+00
5.546176433563232422e+00
5.543949604034423828e+00
3.456450939178466797e+00
3.457991361618041992e+00
5.531591415405273438e+00
3.459590673446655273e+00
5.522003173828125000e+00
5.512668132781982422e+00
3.480872869491577148e+00
5.499468326568603516e+00
3.478409528732299805e+00
3.474250078201293945e+00
5.508341312408447266e+00
3.478664636611938477e+00
3.479831695556640625e+00
3.481985092163085938e+00
5.478544235229492188e+00
3.487642049789428711e+00
5.472535133361816406e+00
5.468759059906005859e+00
5.463138103485107422e+00
3.505790948867797852e+00
3.497645139694213867e+00
5.463530063629150391e+00
5.461883068084716797e+00
3.501360893249511719e+00
5.434584140777587891e+00
5.428237438201904297e+00
3.535983324050903320e+00
3.522871255874633789e+00
3.516449689865112305e+00
3.529134511947631836e+00
3.533237695693969727e+00
3.520960569381713867e+00
3.515153884887695312e+00
5.415438652038574219e+00
5.419546127319335938e+00
5.422147274017333984e+00
3.540978908538818359e+00
3.516118049621582031e+00
5.448626041412353516e+00
5.449845790863037109e+00
3.517513513565063477e+00
3.529548168182373047e+00
3.534787416458129883e+00
3.522980451583862305e+00
3.516993522644042969e+00
3.522657632827758789e+00
3.521396636962890625e+00
3.510227203369140625e+00
3.504493951797485352e+00
3.505626916885375977e+00
3.500910758972167969e+00
5.449711322784423828e+00
3.487730264663696289e+00
3.483112335205078125e+00
3.478810071945190430e+00
3.475147485733032227e+00
3.470594167709350586e+00
5.499632835388183594e+00
5.489945411682128906e+00
3.493797540664672852e+00
3.486028194427490234e+00
3.457260131835937500e+00
3.468310832977294922e+00
5.562659263610839844e+00
5.529012680053710938e+00
3.471976995468139648e+00
3.492350339889526367e+00
3.463670730590820312e+00
5.558585166931152344e+00
3.445470809936523438e+00
3.444292783737182617e+00
3.441005468368530273e+00
3.439078092575073242e+00
3.437858581542968750e+00
3.434699058532714844e+00
3.430560588836669922e+00
5.568505764007568359e+00
5.559743404388427734e+00
3.443751096725463867e+00
5.555464744567871094e+00
5.554041385650634766e+00
3.440076589584350586e+00
3.427662372589111328e+00
3.431022882461547852e+00
3.439166069030761719e+00
3.433204412460327148e+00
3.423938274383544922e+00
3.425787687301635742e+00
5.561283111572265625e+00
5.562124729156494141e+00
3.447880744934082031e+00
3.427523612976074219e+00
5.586486339569091797e+00
3.421391487121582031e+00
3.420084714889526367e+00
3.417996883392333984e+00
3.417850255966186523e+00
5.572030544281005859e+00
5.565934658050537109e+00
3.444843530654907227e+00
3.432143211364746094e+00
3.416290521621704102e+00
3.425639867782592773e+00
5.632894992828369141e+00
3.414668560028076172e+00
5.565528392791748047e+00
3.465276479721069336e+00
5.566884040832519531e+00
5.558769702911376953e+00
3.422429323196411133e+00
3.421005725860595703e+00
3.430402517318725586e+00
3.430587053298950195e+00
5.572600841522216797e+00
3.433908462524414062e+00
3.453523874282836914e+00
3.437332630157470703e+00
3.420247316360473633e+00
3.431465387344360352e+00
3.436120510101318359e+00
5.598472595214843750e+00
5.558569908142089844e+00
3.488253355026245117e+00
5.573470592498779297e+00
3.444083690643310547e+00
3.419172048568725586e+00
5.652250289916992188e+00
3.423834800720214844e+00
3.417567014694213867e+00
3.428840160369873047e+00
3.429831504821777344e+00
3.417256593704223633e+00
3.414553880691528320e+00
5.607195377349853516e+00
3.410499572753906250e+00
5.565183639526367188e+00
3.440970182418823242e+00
3.436496496200561523e+00
5.568264961242675781e+00
3.408471345901489258e+00
3.411324262619018555e+00
3.411658525466918945e+00
3.407377719879150391e+00
3.404932975769042969e+00
5.577758789062500000e+00
3.418049335479736328e+00
3.414316892623901367e+00
3.400628089904785156e+00
3.401481151580810547e+00
3.407219409942626953e+00
5.634999752044677734e+00
5.597609043121337891e+00
3.448910951614379883e+00
3.450666904449462891e+00
3.395478248596191406e+00
3.421735525131225586e+00
3.416984796524047852e+00
3.391897678375244141e+00
3.385680198669433594e+00
3.392343997955322266e+00
5.620553016662597656e+00
3.393101930618286133e+00
3.381007909774780273e+00
3.376424312591552734e+00
3.382083654403686523e+00
3.379672050476074219e+00
3.369995117187500000e+00
5.661497116088867188e+00
3.392034292221069336e+00
3.393205881118774414e+00
3.364453792572021484e+00
3.376060247421264648e+00
3.371580362319946289e+00
3.357889652252197266e+00
5.700481891632080078e+00
3.376125812530517578e+00
3.382390260696411133e+00
3.355074644088745117e+00
5.772211551666259766e+00
3.347553253173828125e+00
5.715894699096679688e+00
3.364839315414428711e+00
3.367387533187866211e+00
5.707595825195312500e+00
3.348901987075805664e+00
3.348176240921020508e+00
3.349936008453369141e+00
5.729320526123046875e+00
5.699248790740966797e+00
3.392905235290527344e+00
3.392517805099487305e+00
3.356796026229858398e+00
5.753213882446289062e+00
3.360586166381835938e+00
5.692695617675781250e+00
5.665996551513671875e+00
3.427865266799926758e+00
3.405469179153442383e+00
3.363594532012939453e+00
3.394869565963745117e+00
3.399951934814453125e+00
5.691292285919189453e+00
3.376056909561157227e+00
3.418145656585693359e+00
3.403911828994750977e+00
3.366580724716186523e+00
3.395722627639770508e+00
3.378216981887817383e+00
3.366667509078979492e+00
3.362991809844970703e+00
3.368672132492065430e+00
5.655514717102050781e+00
5.656546592712402344e+00
3.372614622116088867e+00
5.656960010528564453e+00
3.360488176345825195e+00
3.359126567840576172e+00
3.360954284667968750e+00
3.361453294754028320e+00
5.669521808624267578e+00
5.648615837097167969e+00
3.402649402618408203e+00
5.643485546112060547e+00
3.376448869705200195e+00
5.646347522735595703e+00
3.369688749313354492e+00
3.371252536773681641e+00
5.630691528320312500e+00
3.381069421768188477e+00
3.391844034194946289e+00
5.601583957672119141e+00
5.598605155944824219e+00
5.589651584625244141e+00
5.577697277069091797e+00
3.408282756805419922e+00
3.398753643035888672e+00
5.566291809082031250e+00
3.399858951568603516e+00
3.402133703231811523e+00
3.403547525405883789e+00
3.405490636825561523e+00
5.529101848602294922e+00
3.414160251617431641e+00
5.517684459686279297e+00
3.418183088302612305e+00
3.413439750671386719e+00
5.524179458618164062e+00
3.414151906967163086e+00
5.508010387420654297e+00
5.496050357818603516e+00
5.493404388427734375e+00
5.488718032836914062e+00
3.454617023468017578e+00
5.469133377075195312e+00
5.475775241851806641e+00
5.455929756164550781e+00
3.459235668182373047e+00
3.472575664520263672e+00
3.466562509536743164e+00
3.464054584503173828e+00
5.440774917602539062e+00
5.417957305908203125e+00
3.482485532760620117e+00
5.392269134521484375e+00
3.507767200469970703e+00
5.378974437713623047e+00
3.485526084899902344e+00
3.492410421371459961e+00
3.495282649993896484e+00
3.490701198577880859e+00
3.489036083221435547e+00
3.490748882293701172e+00
3.487367868423461914e+00
3.481073617935180664e+00
5.398914813995361328e+00
3.475078582763671875e+00
5.391258239746093750e+00
3.483211994171142578e+00
3.478835344314575195e+00
5.401475906372070312e+00
5.405478954315185547e+00
3.469043970108032227e+00
5.396975994110107422e+00
3.475862741470336914e+00
5.394282817840576172e+00
3.471928358078002930e+00
5.396094799041748047e+00
3.471765518188476562e+00
5.389942646026611328e+00
5.382050514221191406e+00
3.492948293685913086e+00
3.487486600875854492e+00
3.479325771331787109e+00
5.403779029846191406e+00
3.482003450393676758e+00
3.481107473373413086e+00
5.369718074798583984e+00
3.496731281280517578e+00
3.489079952239990234e+00
3.478618144989013672e+00
5.405080318450927734e+00
3.477639675140380859e+00
3.475245475769042969e+00
3.476988554000854492e+00
5.382651329040527344e+00
3.474874973297119141e+00
3.468308210372924805e+00
5.403157234191894531e+00
3.462561845779418945e+00
3.461190223693847656e+00
3.458674907684326172e+00
3.455065727233886719e+00
5.419556140899658203e+00
5.412490844726562500e+00
3.468418359756469727e+00
3.463673114776611328e+00
3.446826696395874023e+00
3.449705123901367188e+00
3.455136299133300781e+00
5.461729049682617188e+00
3.441525459289550781e+00
5.438637256622314453e+00
5.445791244506835938e+00
3.463101387023925781e+00
3.432649850845336914e+00
3.447141170501708984e+00
3.460680484771728516e+00
3.438010454177856445e+00
3.424961566925048828e+00
3.438387155532836914e+00
5.458954334259033203e+00
5.461843013763427734e+00
3.425649404525756836e+00
5.472962856292724609e+00
3.413682222366333008e+00
5.478761672973632812e+00
5.463855266571044922e+00
3.442484617233276367e+00
3.437705993652343750e+00
5.459887027740478516e+00
5.465531349182128906e+00
5.448948383331298828e+00
3.444908857345581055e+00
5.429006576538085938e+00
3.448258638381958008e+00
3.437633514404296875e+00
3.444561004638671875e+00
3.452771663665771484e+00
5.444200992584228516e+00
5.408672809600830078e+00
3.506621122360229492e+00
5.412241458892822266e+00
5.395802021026611328e+00
3.451692819595336914e+00
5.419737815856933594e+00
3.459596395492553711e+00
5.382222175598144531e+00
5.367941856384277344e+00
3.520174026489257812e+00
3.494266510009765625e+00
5.368139743804931641e+00
5.383836269378662109e+00
5.353347301483154297e+00
3.506122827529907227e+00
3.523403167724609375e+00
5.319953918457031250e+00
3.499284505844116211e+00
3.503820896148681641e+00
3.509293079376220703e+00
3.505008935928344727e+00
3.500575780868530273e+00
3.501847267150878906e+00
3.499218225479125977e+00
3.491466045379638672e+00
5.346530437469482422e+00
3.483700037002563477e+00
3.481909751892089844e+00
5.346415042877197266e+00
3.480568408966064453e+00
5.350742816925048828e+00
3.475331068038940430e+00
3.468478441238403320e+00
5.375209808349609375e+00
3.463301658630371094e+00
3.462491512298583984e+00
5.370320796966552734e+00
3.464704513549804688e+00
5.369937419891357422e+00
5.368960857391357422e+00
3.469974040985107422e+00
3.460510253906250000e+00
3.456853628158569336e+00
3.462606906890869141e+00
3.458649635314941406e+00
3.448873043060302734e+00
5.385505199432373047e+00
3.468253374099731445e+00
3.460127592086791992e+00
3.437513828277587891e+00
3.445834398269653320e+00
5.464257717132568359e+00
5.421125411987304688e+00
5.418266296386718750e+00
5.450383186340332031e+00
5.431247711181640625e+00
3.448946952819824219e+00
3.445539236068725586e+00
3.487098455429077148e+00
3.470688819885253906e+00
3.434682607650756836e+00
5.395164012908935547e+00
3.511626482009887695e+00
3.471698284149169922e+00
3.437273025512695312e+00
5.527805328369140625e+00
3.427409648895263672e+00
5.405573844909667969e+00
3.479054212570190430e+00
5.408048152923583984e+00
5.403153419494628906e+00
3.429784536361694336e+00
3.429589986801147461e+00
5.442782402038574219e+00
5.406370162963867188e+00
3.466811656951904297e+00
3.477878570556640625e+00
3.441480398178100586e+00
3.443574666976928711e+00
5.476076126098632812e+00
3.436986446380615234e+00
3.443686485290527344e+00
3.460197687149047852e+00
3.441611289978027344e+00
3.428398847579956055e+00
3.437948226928710938e+00
5.463622570037841797e+00
5.414270401000976562e+00
5.423683166503906250e+00
3.540764093399047852e+00
3.451221704483032227e+00
5.538707256317138672e+00
3.432921886444091797e+00
3.421746969223022461e+00
3.420602083206176758e+00
3.426750898361206055e+00
3.420217275619506836e+00
3.411518335342407227e+00
3.412687063217163086e+00
5.468304157257080078e+00
3.404310703277587891e+00
5.436170578002929688e+00
3.437822103500366211e+00
3.410609722137451172e+00
3.399693012237548828e+00
3.409873008728027344e+00
3.404033899307250977e+00
3.386209964752197266e+00
3.387877464294433594e+00
3.391247510910034180e+00
3.377504587173461914e+00
5.530107021331787109e+00
3.366063356399536133e+00
5.512110233306884766e+00
5.507547378540039062e+00
5.512344360351562500e+00
3.410906553268432617e+00
5.504121303558349609e+00
5.517464637756347656e+00
3.368783712387084961e+00
5.495395183563232422e+00
3.386240482330322266e+00
3.389570236206054688e+00
3.379545211791992188e+00
3.382709264755249023e+00
3.389417886734008789e+00
3.382603168487548828e+00
5.480669498443603516e+00
3.403029918670654297e+00
3.407705545425415039e+00
3.378630876541137695e+00
3.384618997573852539e+00
3.391480684280395508e+00
3.376609086990356445e+00
3.365394592285156250e+00
3.373156785964965820e+00
5.504853725433349609e+00
5.508367061614990234e+00
3.374210596084594727e+00
5.516124725341796875e+00
3.355734586715698242e+00
3.354919672012329102e+00
5.537490844726562500e+00
3.357450246810913086e+00
3.364371776580810547e+00
5.511939048767089844e+00
5.508144378662109375e+00
5.501040458679199219e+00
3.388226032257080078e+00
3.368746280670166016e+00
3.367112398147583008e+00
3.383617639541625977e+00
5.536607742309570312e+00
5.481179237365722656e+00
3.448611259460449219e+00
5.486663341522216797e+00
3.390603542327880859e+00
3.380209922790527344e+00
3.417888641357421875e+00
3.407162427902221680e+00
3.375865221023559570e+00
3.391600370407104492e+00
3.403054475784301758e+00
5.466946125030517578e+00
5.474989414215087891e+00
3.372258424758911133e+00
3.370767593383789062e+00
3.369236230850219727e+00
3.369203805923461914e+00
3.367179632186889648e+00
3.363564491271972656e+00
3.361186027526855469e+00
3.358625173568725586e+00
5.505489826202392578e+00
3.359442234039306641e+00
3.356689214706420898e+00
3.347824096679687500e+00
3.347321271896362305e+00
3.347304582595825195e+00
5.557548999786376953e+00
5.530775070190429688e+00
5.548625469207763672e+00
3.436324596405029297e+00
3.345010519027709961e+00
3.398183107376098633e+00
3.369054555892944336e+00
3.341372251510620117e+00
3.337780475616455078e+00
3.352674484252929688e+00
3.340948104858398438e+00
5.579201698303222656e+00
5.567196369171142578e+00
5.549771785736083984e+00
5.553299427032470703e+00
3.402248859405517578e+00
5.533810615539550781e+00
3.336134433746337891e+00
3.351456642150878906e+00
3.351355075836181641e+00
3.340280294418334961e+00
5.514723777770996094e+00
3.384292602539062500e+00
3.370947360992431641e+00
5.520598888397216797e+00
3.345201015472412109e+00
3.347326040267944336e+00
5.524186611175537109e+00
5.495000839233398438e+00
3.416366577148437500e+00
5.487409591674804688e+00
3.359783172607421875e+00
3.360105991363525391e+00
3.381720542907714844e+00
3.370851039886474609e+00
5.484071731567382812e+00
3.401190042495727539e+00
3.412789106369018555e+00
5.468209743499755859e+00
3.358273267745971680e+00
3.367355346679687500e+00
5.509140491485595703e+00
3.363890647888183594e+00
5.459835052490234375e+00
3.410116434097290039e+00
5.453224658966064453e+00
3.363361835479736328e+00
5.485130786895751953e+00
3.367089271545410156e+00
3.371873378753662109e+00
3.374933719635009766e+00
5.441730976104736328e+00
3.374359369277954102e+00
3.372499704360961914e+00
3.370545625686645508e+00
5.459800720214843750e+00
5.436556339263916016e+00
5.429930210113525391e+00
5.439666748046875000e+00
3.431011438369750977e+00
5.414348602294921875e+00
3.395345211029052734e+00
5.447297573089599609e+00
3.394773006439208984e+00
3.416643857955932617e+00
3.418040990829467773e+00
3.401028156280517578e+00
3.407752275466918945e+00
3.415266036987304688e+00
5.407635688781738281e+00
3.411349296569824219e+00
3.435285329818725586e+00
3.407051801681518555e+00
3.397207736968994141e+00
3.407041549682617188e+00
5.445452690124511719e+00
5.398692607879638672e+00
3.459522485733032227e+00
3.440382957458496094e+00
5.435979366302490234e+00
3.383184432983398438e+00
5.437831878662109375e+00
3.381666183471679688e+00
5.399155139923095703e+00
3.415310859680175781e+00
3.392361402511596680e+00
3.384041547775268555e+00
5.461508274078369141e+00
3.382966041564941406e+00
5.397614955902099609e+00
3.427999258041381836e+00
3.410253047943115234e+00
3.380672931671142578e+00
5.462714672088623047e+00
5.436661720275878906e+00
3.391606092453002930e+00
3.423824787139892578e+00
3.400003433227539062e+00
5.413052558898925781e+00
5.422745704650878906e+00
5.395176887512207031e+00
3.411954164505004883e+00
5.382440567016601562e+00
3.406465768814086914e+00
3.394549369812011719e+00
5.411652565002441406e+00
5.383360862731933594e+00
5.353834629058837891e+00
3.471927881240844727e+00
3.443136930465698242e+00
3.413604736328125000e+00
3.450582742691040039e+00
3.451526641845703125e+00
3.415210485458374023e+00
3.425200223922729492e+00
3.440246105194091797e+00
3.412839412689208984e+00
5.390365123748779297e+00
3.401273012161254883e+00
3.395592927932739258e+00
3.393637418746948242e+00
5.372172832489013672e+00
5.373822212219238281e+00
5.375266551971435547e+00
3.404051303863525391e+00
3.387980937957763672e+00
5.400983810424804688e+00
5.390090942382812500e+00
3.396156549453735352e+00
3.410390377044677734e+00
5.361910820007324219e+00
5.361439704895019531e+00
3.396850824356079102e+00
3.397379636764526367e+00
5.360761165618896484e+00
3.401307582855224609e+00
5.342906475067138672e+00
5.337842941284179688e+00
3.425780773162841797e+00
5.328096389770507812e+00
3.413588285446166992e+00
3.417387008666992188e+00
3.419605731964111328e+00
5.326617240905761719e+00
5.311286449432373047e+00
3.458467483520507812e+00
3.439998149871826172e+00
5.316520690917968750e+00
3.431459188461303711e+00
3.429794788360595703e+00
3.425102710723876953e+00
3.426853656768798828e+00
3.425052881240844727e+00
3.417861938476562500e+00
5.330582141876220703e+00
3.411459684371948242e+00
3.410646677017211914e+00
3.406417369842529297e+00
3.400465011596679688e+00
3.396763563156127930e+00
3.391955137252807617e+00
3.384916782379150391e+00
3.379169464111328125e+00
3.373835563659667969e+00
5.394012451171875000e+00
5.395811557769775391e+00
3.379283666610717773e+00
3.365195035934448242e+00
3.354578971862792969e+00
3.362069368362426758e+00
3.355779647827148438e+00
3.341796398162841797e+00
3.342822313308715820e+00
3.341114759445190430e+00
5.465408325195312500e+00
5.470838546752929688e+00
5.468274593353271484e+00
3.349608898162841797e+00
3.330533266067504883e+00
3.324235916137695312e+00
5.530272483825683594e+00
5.488563060760498047e+00
3.355305910110473633e+00
3.370729923248291016e+00
5.466117382049560547e+00
3.324799537658691406e+00
3.334081411361694336e+00
3.331260919570922852e+00
3.323648691177368164e+00
3.327213764190673828e+00
3.326864719390869141e+00
5.478321552276611328e+00
5.477065086364746094e+00
3.329741239547729492e+00
3.324788570404052734e+00
3.317610740661621094e+00
3.323058605194091797e+00
5.511650085449218750e+00
3.318694353103637695e+00
5.477666378021240234e+00
3.350903272628784180e+00
3.320244550704956055e+00
3.321990013122558594e+00
5.548958301544189453e+00
3.313856363296508789e+00
3.328353643417358398e+00
3.336475610733032227e+00
3.314062595367431641e+00
5.517701148986816406e+00
3.311360359191894531e+00
3.307906389236450195e+00
3.310006856918334961e+00
5.493935585021972656e+00
5.491689682006835938e+00
3.323802232742309570e+00
5.488270282745361328e+00
3.308738708496093750e+00
3.309113979339599609e+00
3.311774969100952148e+00
3.310047388076782227e+00
3.307559013366699219e+00
3.307725667953491211e+00
3.305666685104370117e+00
5.501590251922607422e+00
3.303981542587280273e+00
3.302635192871093750e+00
5.508251190185546875e+00
5.502225399017333984e+00
3.315648317337036133e+00
5.493147373199462891e+00
3.307388067245483398e+00
3.302778720855712891e+00
3.308484554290771484e+00
3.308570623397827148e+00
3.302299022674560547e+00
3.303131580352783203e+00
3.303578615188598633e+00
3.297416925430297852e+00
5.520473480224609375e+00
3.293676376342773438e+00
3.294668436050415039e+00
5.515430450439453125e+00
3.295614719390869141e+00
3.291401147842407227e+00
3.287743091583251953e+00
3.289668083190917969e+00
3.286690711975097656e+00
5.540980339050292969e+00
3.298902273178100586e+00
3.301139116287231445e+00
3.279136896133422852e+00
3.288586854934692383e+00
5.598041057586669922e+00
3.274883270263671875e+00
3.295433044433593750e+00
5.552751541137695312e+00
3.278835773468017578e+00
5.568713665008544922e+00
3.271133899688720703e+00
3.271428108215332031e+00
3.271368741989135742e+00
3.270646095275878906e+00
3.269482612609863281e+00
3.268126487731933594e+00
5.573822975158691406e+00
3.274003744125366211e+00
5.560919761657714844e+00
5.558482170104980469e+00
5.552789211273193359e+00
3.286111354827880859e+00
5.545961856842041016e+00
3.276507377624511719e+00
3.279438018798828125e+00
3.281018495559692383e+00
5.521062850952148438e+00
3.295138120651245117e+00
5.499075412750244141e+00
3.300909280776977539e+00
5.493101596832275391e+00
3.294105768203735352e+00
5.483968257904052734e+00
5.463929176330566406e+00
3.332180023193359375e+00
3.321343421936035156e+00
3.311861276626586914e+00
5.484873771667480469e+00
3.317362785339355469e+00
5.420943737030029297e+00
5.423437118530273438e+00
3.377074718475341797e+00
3.332301855087280273e+00
3.351912260055541992e+00
3.373930931091308594e+00
3.341306447982788086e+00
3.339871406555175781e+00
3.361448526382446289e+00
3.340002059936523438e+00
3.330396890640258789e+00
3.339889287948608398e+00
5.447614192962646484e+00
3.326535463333129883e+00
3.350090980529785156e+00
3.325370550155639648e+00
3.319168090820312500e+00
3.320378780364990234e+00
3.307956933975219727e+00
3.299087047576904297e+00
3.302643537521362305e+00
5.471483707427978516e+00
3.294479131698608398e+00
3.284801959991455078e+00
3.283907413482666016e+00
3.283550500869750977e+00
3.275259494781494141e+00
5.520971298217773438e+00
5.521367549896240234e+00
3.323313951492309570e+00
5.521671295166015625e+00
3.267714262008666992e+00
3.277347326278686523e+00
3.276468276977539062e+00
5.538288116455078125e+00
3.294636011123657227e+00
3.301764011383056641e+00
3.267612934112548828e+00
3.286408185958862305e+00
3.284729719161987305e+00
3.263482093811035156e+00
3.265825271606445312e+00
5.542231082916259766e+00
3.282934188842773438e+00
5.551269531250000000e+00
3.254734516143798828e+00
3.255689859390258789e+00
3.255980491638183594e+00
3.252737283706665039e+00
3.251504421234130859e+00
3.250899314880371094e+00
3.247480869293212891e+00
5.589618206024169922e+00
3.248742341995239258e+00
3.250250816345214844e+00
5.587698459625244141e+00
5.581495761871337891e+00
5.572180271148681641e+00
3.289366245269775391e+00
5.559027194976806641e+00
5.561289787292480469e+00
3.255482435226440430e+00
5.533570766448974609e+00
5.513275146484375000e+00
3.300115108489990234e+00
3.280910015106201172e+00
5.507118701934814453e+00
3.283982753753662109e+00
5.468442440032958984e+00
5.445123195648193359e+00
3.354092359542846680e+00
3.314538002014160156e+00
5.447782039642333984e+00
3.323385000228881836e+00
3.314138412475585938e+00
5.388416767120361328e+00
3.355084657669067383e+00
5.375228404998779297e+00
5.366750717163085938e+00
3.330631971359252930e+00
3.335648298263549805e+00
5.361721515655517578e+00
5.335491180419921875e+00
3.380455255508422852e+00
3.368738651275634766e+00
3.353590726852416992e+00
3.376236677169799805e+00
3.371638536453247070e+00
3.353382587432861328e+00
3.364881038665771484e+00
5.317984104156494141e+00
5.317909240722656250e+00
5.315934181213378906e+00
5.311577320098876953e+00
5.303953170776367188e+00
5.294819355010986328e+00
3.380546331405639648e+00
3.372652053833007812e+00
5.298779487609863281e+00
3.380710840225219727e+00
3.384948253631591797e+00
3.389381885528564453e+00
5.257608890533447266e+00
5.252308845520019531e+00
3.401294946670532227e+00
5.242726802825927734e+00
3.398316621780395508e+00
5.242360115051269531e+00
5.231578350067138672e+00
3.419639825820922852e+00
3.417443275451660156e+00
3.411053657531738281e+00
3.419638395309448242e+00
3.416809320449829102e+00
3.407008171081542969e+00
3.408748388290405273e+00
3.404878139495849609e+00
5.241043090820312500e+00
3.391143798828125000e+00
5.249872684478759766e+00
3.390453100204467773e+00
5.250154018402099609e+00
3.387894153594970703e+00
3.379852771759033203e+00
5.276834487915039062e+00
5.264176368713378906e+00
5.256462097167968750e+00
3.428169727325439453e+00
3.388929605484008789e+00
5.288183689117431641e+00
3.393177986145019531e+00
5.257877826690673828e+00
3.410875797271728516e+00
3.417299747467041016e+00
3.384710788726806641e+00
5.292888164520263672e+00
3.388378381729125977e+00
3.381688117980957031e+00
3.389760732650756836e+00
5.251338005065917969e+00
5.253051280975341797e+00
3.382041454315185547e+00
3.374684810638427734e+00
5.275237083435058594e+00
3.372662782669067383e+00
5.255337238311767578e+00
5.253271102905273438e+00
5.253468036651611328e+00
5.243245124816894531e+00
5.233678817749023438e+00
3.392035007476806641e+00
3.396743297576904297e+00
3.402559995651245117e+00
3.401228904724121094e+00
3.400383472442626953e+00
3.401205301284790039e+00
3.396900892257690430e+00
3.392235994338989258e+00
3.389319658279418945e+00
5.248878479003906250e+00
5.234808921813964844e+00
3.426636934280395508e+00
5.238790988922119141e+00
3.376445055007934570e+00
3.382119655609130859e+00
5.290632247924804688e+00
3.374294519424438477e+00
3.394780397415161133e+00
3.378856897354125977e+00
3.364827632904052734e+00
5.315405368804931641e+00
3.357330799102783203e+00
3.365816116333007812e+00
3.364108562469482422e+00
3.346222639083862305e+00
3.348031759262084961e+00
3.345814466476440430e+00
5.324182987213134766e+00
3.352272748947143555e+00
5.322941303253173828e+00
3.339433908462524414e+00
3.316997528076171875e+00
3.335846185684204102e+00
3.325562715530395508e+00
3.304015636444091797e+00
5.355331420898437500e+00
3.347918987274169922e+00
3.305209398269653320e+00
5.462011814117431641e+00
5.398729801177978516e+00
5.376681327819824219e+00
3.379058122634887695e+00
3.311438560485839844e+00
3.323318719863891602e+00
5.470972537994384766e+00
5.381402969360351562e+00
3.376611232757568359e+00
3.373329639434814453e+00
5.385441303253173828e+00
3.305936574935913086e+00
5.398868083953857422e+00
3.304700374603271484e+00
5.347180843353271484e+00
3.345541477203369141e+00
5.336768627166748047e+00
5.347764015197753906e+00
3.314163684844970703e+00
3.319268703460693359e+00
3.321046113967895508e+00
5.315155506134033203e+00
5.303458213806152344e+00
5.296046257019042969e+00
3.363042354583740234e+00
3.338177204132080078e+00
3.350006103515625000e+00
3.362457036972045898e+00
3.342004776000976562e+00
3.344523191452026367e+00
3.352844238281250000e+00
3.335261106491088867e+00
3.332684278488159180e+00
5.336111545562744141e+00
3.322479724884033203e+00
5.303136348724365234e+00
3.354191303253173828e+00
5.306792736053466797e+00
3.316052198410034180e+00
3.320862531661987305e+00
5.334545612335205078e+00
5.309236049652099609e+00
5.324906349182128906e+00
3.374792814254760742e+00
3.319925785064697266e+00
5.376911163330078125e+00
3.339996337890625000e+00
3.325842618942260742e+00
5.291117191314697266e+00
5.295888900756835938e+00
5.279951572418212891e+00
3.335295915603637695e+00
5.296883106231689453e+00
3.342840194702148438e+00
5.254143238067626953e+00
3.375195741653442383e+00
5.238803863525390625e+00
3.360221385955810547e+00
5.246863842010498047e+00
3.363562107086181641e+00
5.220263004302978516e+00
5.209480285644531250e+00
5.209604740142822266e+00
3.409788846969604492e+00
3.388018369674682617e+00
3.417578458786010742e+00
5.234162807464599609e+00
3.402648925781250000e+00
5.182893276214599609e+00
3.450793981552124023e+00
5.168382167816162109e+00
3.412558078765869141e+00
3.417213439941406250e+00
3.405442953109741211e+00
5.158657073974609375e+00
3.438605546951293945e+00
3.414451837539672852e+00
5.187206745147705078e+00
3.403137922286987305e+00
3.396523475646972656e+00
3.395402669906616211e+00
5.174778461456298828e+00
3.398882865905761719e+00
5.181743144989013672e+00
3.384465932846069336e+00
5.193924427032470703e+00
3.382177114486694336e+00
3.380361318588256836e+00
5.198701858520507812e+00
3.377038955688476562e+00
5.194015979766845703e+00
3.382043838500976562e+00
3.373359918594360352e+00
5.216336250305175781e+00
3.367977619171142578e+00
5.200338363647460938e+00
3.384936094284057617e+00
3.372773170471191406e+00
5.221073150634765625e+00
3.363170385360717773e+00
3.361625432968139648e+00
3.359770059585571289e+00
3.355191230773925781e+00
3.350532531738281250e+00
3.345772027969360352e+00
3.339153289794921875e+00
3.332493305206298828e+00
3.325983047485351562e+00
3.318225383758544922e+00
3.310569524765014648e+00
5.306999683380126953e+00
5.297469139099121094e+00
5.311600208282470703e+00
5.316435337066650391e+00
3.315521240234375000e+00
5.338074207305908203e+00
5.342155456542968750e+00
3.306577920913696289e+00
3.329730510711669922e+00
3.309610605239868164e+00
3.307234525680541992e+00
3.321222782135009766e+00
3.304530620574951172e+00
3.298871278762817383e+00
3.306879758834838867e+00
5.310101509094238281e+00
5.313420772552490234e+00
5.310126781463623047e+00
3.315036058425903320e+00
3.290458679199218750e+00
5.352446079254150391e+00
5.326155662536621094e+00
5.298706531524658203e+00
3.387788534164428711e+00
3.316711187362670898e+00
5.349764347076416016e+00
5.340115547180175781e+00
3.316104888916015625e+00
3.359423875808715820e+00
3.331186294555664062e+00
5.283277034759521484e+00
3.326370239257812500e+00
5.260953426361083984e+00
3.345881700515747070e+00
5.243326663970947266e+00
3.338817358016967773e+00
5.249891281127929688e+00
3.334177017211914062e+00
3.333191633224487305e+00
5.224919319152832031e+00
3.353374004364013672e+00
3.344679117202758789e+00
3.336658239364624023e+00
5.260856628417968750e+00
3.334000825881958008e+00
3.344090938568115234e+00
3.340255737304687500e+00
3.327712535858154297e+00
3.331894397735595703e+00
3.325856685638427734e+00
3.313619613647460938e+00
3.313692092895507812e+00
3.306366920471191406e+00
3.294777393341064453e+00
3.292243719100952148e+00
3.284355640411376953e+00
5.323391914367675781e+00
5.325613975524902344e+00
5.344787597656250000e+00
3.297892093658447266e+00
3.267574071884155273e+00
3.295847415924072266e+00
3.278657674789428711e+00
5.349952220916748047e+00
3.320267200469970703e+00
3.294720411300659180e+00
3.264673709869384766e+00
5.444795131683349609e+00
5.370904445648193359e+00
3.310285568237304688e+00
3.292391538619995117e+00
3.250321388244628906e+00
5.449149608612060547e+00
3.246390819549560547e+00
5.365233421325683594e+00
3.309931516647338867e+00
5.361783981323242188e+00
3.246666669845581055e+00
3.262776374816894531e+00
5.397013187408447266e+00
3.258824586868286133e+00
3.286573410034179688e+00
3.257245063781738281e+00
3.256775856018066406e+00
3.273596525192260742e+00
3.250234842300415039e+00
3.247694253921508789e+00
5.370092391967773438e+00
5.374254703521728516e+00
3.251873970031738281e+00
3.237875938415527344e+00
5.427402973175048828e+00
5.382200717926025391e+00
5.375964164733886719e+00
3.335726976394653320e+00
3.252247333526611328e+00
3.292258739471435547e+00
3.302979707717895508e+00
3.249409675598144531e+00
5.350528240203857422e+00
5.384404659271240234e+00
3.301801919937133789e+00
3.258476495742797852e+00
5.441284656524658203e+00
3.256056070327758789e+00
3.270275354385375977e+00
3.288264513015747070e+00
3.253391504287719727e+00
3.263883829116821289e+00
5.407040119171142578e+00
3.248704671859741211e+00
3.282869815826416016e+00
3.260775566101074219e+00
3.247122526168823242e+00
3.257411479949951172e+00
5.396208286285400391e+00
5.363793849945068359e+00
5.404774188995361328e+00
3.306887626647949219e+00
3.247930288314819336e+00
5.466619491577148438e+00
3.240981101989746094e+00
3.257871866226196289e+00
3.271308422088623047e+00
3.239021539688110352e+00
3.251405715942382812e+00
5.419996261596679688e+00
3.237106323242187500e+00
3.271165370941162109e+00
5.359732151031494141e+00
3.232307434082031250e+00
3.235549926757812500e+00
5.404420375823974609e+00
3.233032226562500000e+00
3.252294301986694336e+00
3.234659194946289062e+00
5.391520977020263672e+00
3.227445840835571289e+00
3.225824356079101562e+00
5.370595932006835938e+00
5.367542743682861328e+00
5.366518020629882812e+00
3.249150276184082031e+00
3.232872247695922852e+00
3.255141973495483398e+00
3.247257471084594727e+00
5.348848342895507812e+00
5.355369567871093750e+00
3.316447734832763672e+00
5.331951618194580078e+00
3.254112958908081055e+00
5.376206874847412109e+00
3.250506162643432617e+00
5.311024188995361328e+00
3.301243782043457031e+00
3.258095026016235352e+00
5.352955341339111328e+00
3.270534276962280273e+00
3.266722679138183594e+00
3.283488750457763672e+00
5.276282310485839844e+00
3.266320705413818359e+00
3.266492128372192383e+00
3.268557786941528320e+00
3.263669013977050781e+00
3.261368036270141602e+00
5.286146640777587891e+00
3.269317626953125000e+00
3.257173299789428711e+00
3.254122972488403320e+00
3.257659912109375000e+00
3.246000528335571289e+00
3.242073297500610352e+00
3.241973161697387695e+00
3.230931997299194336e+00
3.226684093475341797e+00
3.224148988723754883e+00
5.384219169616699219e+00
3.231181859970092773e+00
5.384011268615722656e+00
3.218514919281005859e+00
5.409724712371826172e+00
3.203140258789062500e+00
3.201342344284057617e+00
3.200553655624389648e+00
3.198267221450805664e+00
3.195249080657958984e+00
3.192965030670166016e+00
3.189543962478637695e+00
3.185755014419555664e+00
3.182543992996215820e+00
5.456684112548828125e+00
3.188398361206054688e+00
5.457469463348388672e+00
5.457437038421630859e+00
5.453292369842529297e+00
5.446512699127197266e+00
3.199572086334228516e+00
3.183922767639160156e+00
3.203502416610717773e+00
5.466320991516113281e+00
5.408879756927490234e+00
3.303582668304443359e+00
5.393409729003906250e+00
5.397029399871826172e+00
5.397194385528564453e+00
5.350316047668457031e+00
3.273394346237182617e+00
5.317465782165527344e+00
3.237450838088989258e+00
3.253926753997802734e+00
5.322182655334472656e+00
3.259587049484252930e+00
3.289843797683715820e+00
3.270145416259765625e+00
3.270415544509887695e+00
3.287458181381225586e+00
3.268937349319458008e+00
3.268723964691162109e+00
3.276951074600219727e+00
3.259455442428588867e+00
3.259132862091064453e+00
3.260647058486938477e+00
3.245119333267211914e+00
3.243709325790405273e+00
5.297101020812988281e+00
3.242305994033813477e+00
3.226335525512695312e+00
3.228782653808593750e+00
5.362319469451904297e+00
3.222011566162109375e+00
3.237095594406127930e+00
3.212291717529296875e+00
3.216028928756713867e+00
3.213771581649780273e+00
3.196792840957641602e+00
5.381464004516601562e+00
3.228792190551757812e+00
5.392815113067626953e+00
3.185440778732299805e+00
3.189467191696166992e+00
5.436480045318603516e+00
5.402111053466796875e+00
5.423534870147705078e+00
3.251862287521362305e+00
5.399272441864013672e+00
3.211316585540771484e+00
5.415225505828857422e+00
5.360442161560058594e+00
5.394183158874511719e+00
3.281790494918823242e+00
3.216320753097534180e+00
5.456999778747558594e+00
3.239217758178710938e+00
3.247348546981811523e+00
3.288823127746582031e+00
3.237261772155761719e+00
3.252813100814819336e+00
5.368646621704101562e+00
5.282728195190429688e+00
5.319111347198486328e+00
3.352880239486694336e+00
5.270489215850830078e+00
5.320196151733398438e+00
5.268655776977539062e+00
3.288853168487548828e+00
3.318792819976806641e+00
3.272872686386108398e+00
5.261050224304199219e+00
3.290084600448608398e+00
3.282224178314208984e+00
5.192936897277832031e+00
3.311410665512084961e+00
3.285751819610595703e+00
3.303446531295776367e+00
5.225944519042968750e+00
5.180911540985107422e+00
3.358036041259765625e+00
3.314344167709350586e+00
3.300124168395996094e+00
3.334671497344970703e+00
5.213993072509765625e+00
3.313063859939575195e+00
3.344478368759155273e+00
5.186548233032226562e+00
3.287408351898193359e+00
3.295611858367919922e+00
3.275228023529052734e+00
3.278300046920776367e+00
3.278557538986206055e+00
3.260651826858520508e+00
3.262186765670776367e+00
5.260785579681396484e+00
3.249849557876586914e+00
3.261945486068725586e+00
5.253659248352050781e+00
5.263030529022216797e+00
5.260546684265136719e+00
3.244027376174926758e+00
5.254035472869873047e+00
5.250629901885986328e+00
3.243910789489746094e+00
5.241902828216552734e+00
5.232395648956298828e+00
5.221025466918945312e+00
5.211878299713134766e+00
5.196075916290283203e+00
3.278337717056274414e+00
5.184029579162597656e+00
3.291474103927612305e+00
3.298540353775024414e+00
3.304011821746826172e+00
3.305046319961547852e+00
3.306848287582397461e+00
3.306691408157348633e+00
3.303614616394042969e+00
3.301281213760375977e+00
3.297081947326660156e+00
3.291185617446899414e+00
3.285964012145996094e+00
3.279192209243774414e+00
3.271639108657836914e+00
3.264613866806030273e+00
3.256461858749389648e+00
3.248155593872070312e+00
3.240279674530029297e+00
5.251488208770751953e+00
3.235758066177368164e+00
5.261657238006591797e+00
3.224333763122558594e+00
3.212712526321411133e+00
3.215744972229003906e+00
3.207727670669555664e+00
3.198434114456176758e+00
3.198709011077880859e+00
3.189334154129028320e+00
3.182072877883911133e+00
3.180135488510131836e+00
3.170791149139404297e+00
5.382814884185791016e+00
5.389291286468505859e+00
3.210536003112792969e+00
3.157953500747680664e+00
3.195936203002929688e+00
3.170537471771240234e+00
5.421092987060546875e+00
3.217119455337524414e+00
3.184265851974487305e+00
5.517894744873046875e+00
5.443993568420410156e+00
3.169240236282348633e+00
3.170185804367065430e+00
3.145955562591552734e+00
3.166779279708862305e+00
3.159061431884765625e+00
5.428798675537109375e+00
3.202978849411010742e+00
5.426179409027099609e+00
5.420380592346191406e+00
3.146830797195434570e+00
5.426971435546875000e+00
5.394720077514648438e+00
5.393321514129638672e+00
3.213651657104492188e+00
5.363350868225097656e+00
3.184061050415039062e+00
3.185438632965087891e+00
3.181520223617553711e+00
3.192992925643920898e+00
5.308789730072021484e+00
5.301512718200683594e+00
3.201397180557250977e+00
5.288005352020263672e+00
5.276741504669189453e+00
3.216412782669067383e+00
5.251340389251708984e+00
3.220496177673339844e+00
3.222354888916015625e+00
3.228310108184814453e+00
5.234582901000976562e+00
3.241130113601684570e+00
5.209782123565673828e+00
3.246538162231445312e+00
3.239475488662719727e+00
5.231986522674560547e+00
5.195008277893066406e+00
3.285664319992065430e+00
5.181799411773681641e+00
3.255697250366210938e+00
5.197948455810546875e+00
3.263266324996948242e+00
5.152693271636962891e+00
3.298488855361938477e+00
3.279538631439208984e+00
3.279040098190307617e+00
3.294115781784057617e+00
3.273686647415161133e+00
5.143754005432128906e+00
3.311015129089355469e+00
5.146449089050292969e+00
5.156328201293945312e+00
5.151435375213623047e+00
5.135267734527587891e+00
3.309678554534912109e+00
3.285197496414184570e+00
3.294135332107543945e+00
3.305195808410644531e+00
5.130407810211181641e+00
3.320461750030517578e+00
5.126937866210937500e+00
3.288372516632080078e+00
5.149812221527099609e+00
3.290285348892211914e+00
3.286861419677734375e+00
5.110936641693115234e+00
5.111675739288330078e+00
3.301370143890380859e+00
5.114959716796875000e+00
5.113356113433837891e+00
3.302541971206665039e+00
3.309053421020507812e+00
5.091070652008056641e+00
3.302747488021850586e+00
5.087282180786132812e+00
3.312888383865356445e+00
3.312219858169555664e+00
5.083909034729003906e+00
3.308613777160644531e+00
3.308750629425048828e+00
5.079356193542480469e+00
3.311808347702026367e+00
5.074923038482666016e+00
3.310731887817382812e+00
5.078652858734130859e+00
3.307663440704345703e+00
3.306302070617675781e+00
3.304008483886718750e+00
3.301326513290405273e+00
3.295804023742675781e+00
3.290215492248535156e+00
5.102090358734130859e+00
3.289443969726562500e+00
3.277715682983398438e+00
3.270364284515380859e+00
5.157963752746582031e+00
5.132617950439453125e+00
5.151549339294433594e+00
3.312011003494262695e+00
5.145132064819335938e+00
3.273735046386718750e+00
3.265147686004638672e+00
3.257509469985961914e+00
5.135511398315429688e+00
5.139290332794189453e+00
3.271448850631713867e+00
5.149394035339355469e+00
3.258267879486083984e+00
3.256520271301269531e+00
3.256980657577514648e+00
3.254622459411621094e+00
3.249959945678710938e+00
3.246955871582031250e+00
3.241106986999511719e+00
5.165421962738037109e+00
3.251818180084228516e+00
3.237946271896362305e+00
3.224367856979370117e+00
5.239027023315429688e+00
3.215651988983154297e+00
3.233159780502319336e+00
3.212694644927978516e+00
3.205509424209594727e+00
3.212345838546752930e+00
5.255048751831054688e+00
3.224709749221801758e+00
3.221335887908935547e+00
3.184677600860595703e+00
3.196110486984252930e+00
3.171145439147949219e+00
3.166447877883911133e+00
5.295193672180175781e+00
5.303199291229248047e+00
5.305456638336181641e+00
3.166372299194335938e+00
3.154584884643554688e+00
3.171863555908203125e+00
3.155449151992797852e+00
5.313759803771972656e+00
5.328271865844726562e+00
3.227124214172363281e+00
3.150129795074462891e+00
3.204168319702148438e+00
3.182376384735107422e+00
5.314775466918945312e+00
5.359602928161621094e+00
3.288376808166503906e+00
3.174328088760375977e+00
3.232095718383789062e+00
5.348907947540283203e+00
3.220628738403320312e+00
3.232982158660888672e+00
3.155780076980590820e+00
3.201164007186889648e+00
3.157190561294555664e+00
3.149526834487915039e+00
3.167788505554199219e+00
3.139203548431396484e+00
5.409596920013427734e+00
3.131844282150268555e+00
3.143858194351196289e+00
3.130342483520507812e+00
3.126350402832031250e+00
3.131133794784545898e+00
5.402101993560791016e+00
5.377971649169921875e+00
3.256044149398803711e+00
3.115885972976684570e+00
3.228054285049438477e+00
5.431885242462158203e+00
3.174433708190917969e+00
5.392699241638183594e+00
5.369342327117919922e+00
3.118293285369873047e+00
3.133504152297973633e+00
3.136462450027465820e+00
3.120908498764038086e+00
3.134212017059326172e+00
3.127934932708740234e+00
3.119127988815307617e+00
3.127647161483764648e+00
5.402976989746093750e+00
5.366997241973876953e+00
3.250632524490356445e+00
5.361615180969238281e+00
3.123104333877563477e+00
3.143771409988403320e+00
3.122983694076538086e+00
3.127354383468627930e+00
3.135169029235839844e+00
3.116932392120361328e+00
5.408763885498046875e+00
3.116164445877075195e+00
3.129118442535400391e+00
3.116742372512817383e+00
5.397188186645507812e+00
5.368176460266113281e+00
3.164899826049804688e+00
5.349598884582519531e+00
5.346581459045410156e+00
3.123752593994140625e+00
3.124646186828613281e+00
5.343704223632812500e+00
5.306759357452392578e+00
3.196301221847534180e+00
3.151397705078125000e+00
5.333269119262695312e+00
5.306021690368652344e+00
3.175258874893188477e+00
3.200128793716430664e+00
5.240675926208496094e+00
3.169426918029785156e+00
3.174402475357055664e+00
3.171190738677978516e+00
3.176166534423828125e+00
3.174812555313110352e+00
5.223066329956054688e+00
3.172670602798461914e+00
3.172939777374267578e+00
5.219157695770263672e+00
5.211428642272949219e+00
3.191407918930053711e+00
5.203076362609863281e+00
5.200718402862548828e+00
5.187879562377929688e+00
3.202025413513183594e+00
3.195673704147338867e+00
3.200825452804565430e+00
3.206959486007690430e+00
5.165147304534912109e+00
3.224291563034057617e+00
3.219174385070800781e+00
3.201946973800659180e+00
3.220742225646972656e+00
3.204047441482543945e+00
3.196943759918212891e+00
3.205192327499389648e+00
3.185464382171630859e+00
5.211734771728515625e+00
3.175752401351928711e+00
5.198337078094482422e+00
3.193069696426391602e+00
5.203897476196289062e+00
5.209183216094970703e+00
3.170186758041381836e+00
3.170300245285034180e+00
5.205976963043212891e+00
3.174147844314575195e+00
3.173858404159545898e+00
3.170195341110229492e+00
5.215782165527343750e+00
3.170948982238769531e+00
3.175826787948608398e+00
3.166799783706665039e+00
3.167311191558837891e+00
3.165309190750122070e+00
5.223153591156005859e+00
5.224383831024169922e+00
3.198385000228881836e+00
3.155112743377685547e+00
3.181450366973876953e+00
5.278455257415771484e+00
5.225788116455078125e+00
3.255542039871215820e+00
3.170838356018066406e+00
3.214211225509643555e+00
3.188998937606811523e+00
3.149000167846679688e+00
3.180129289627075195e+00
5.238843441009521484e+00
5.241296291351318359e+00
3.141960859298706055e+00
3.142487049102783203e+00
3.140885591506958008e+00
5.246975898742675781e+00
5.241852760314941406e+00
3.173202991485595703e+00
3.142034769058227539e+00
5.283164024353027344e+00
3.144907951354980469e+00
5.227144718170166016e+00
3.189499139785766602e+00
5.218446254730224609e+00
3.151223897933959961e+00
3.160495996475219727e+00
3.154208421707153320e+00
3.154600858688354492e+00
3.156646251678466797e+00
3.148578882217407227e+00
5.237662315368652344e+00
5.220210075378417969e+00
3.177785873413085938e+00
3.156433105468750000e+00
3.152088880538940430e+00
3.167586803436279297e+00
5.239475727081298828e+00
3.180271148681640625e+00
3.176367759704589844e+00
3.140406847000122070e+00
3.166505336761474609e+00
3.143480300903320312e+00
3.133570909500122070e+00
3.148156404495239258e+00
3.121454954147338867e+00
5.330264091491699219e+00
3.111852169036865234e+00
5.286182403564453125e+00
3.137649059295654297e+00
5.293628692626953125e+00
5.302102088928222656e+00
5.285453319549560547e+00
5.279501438140869141e+00
3.149775266647338867e+00
3.121093034744262695e+00
5.309578895568847656e+00
5.250218868255615234e+00
3.182394981384277344e+00
3.175476312637329102e+00
3.144152641296386719e+00
3.188610792160034180e+00
5.239571094512939453e+00
3.180419445037841797e+00
5.220986366271972656e+00
5.187240600585937500e+00
3.157893896102905273e+00
3.176751613616943359e+00
5.184007644653320312e+00
3.189403533935546875e+00
5.164371013641357422e+00
5.147530555725097656e+00
3.175398826599121094e+00
3.184737205505371094e+00
5.139878749847412109e+00
3.198892831802368164e+00
3.203921079635620117e+00
3.188708782196044922e+00
5.149890422821044922e+00
3.189847230911254883e+00
5.109065055847167969e+00
5.113140106201171875e+00
3.210134506225585938e+00
3.202701568603515625e+00
5.143244743347167969e+00
5.089773654937744141e+00
3.264107465744018555e+00
3.234031915664672852e+00
3.219725608825683594e+00
3.256068229675292969e+00
5.098446369171142578e+00
5.093792438507080078e+00
3.314644813537597656e+00
5.069721221923828125e+00
5.124790668487548828e+00
3.226341009140014648e+00
3.229122877120971680e+00
3.243864297866821289e+00
5.053115367889404297e+00
3.223420619964599609e+00
3.224576473236083984e+00
3.220842838287353516e+00
3.218838691711425781e+00
3.214671373367309570e+00
3.208269834518432617e+00
5.086793899536132812e+00
5.079388618469238281e+00
3.225845098495483398e+00
3.199845790863037109e+00
3.202474117279052734e+00
3.206143379211425781e+00
5.109584331512451172e+00
5.119893550872802734e+00
3.245020866394042969e+00
3.178045272827148438e+00
3.226244926452636719e+00
5.181594848632812500e+00
3.194778203964233398e+00
5.157360553741455078e+00
3.193376064300537109e+00
5.181106090545654297e+00
3.182624101638793945e+00
3.167379856109619141e+00
5.124467372894287109e+00
5.128951072692871094e+00
3.180862188339233398e+00
3.174515962600708008e+00
3.193067312240600586e+00
3.170058012008666992e+00
5.119927883148193359e+00
3.215554475784301758e+00
5.122011661529541016e+00
3.165241241455078125e+00
3.172287464141845703e+00
3.161840200424194336e+00
5.127932071685791016e+00
5.135646343231201172e+00
5.133038997650146484e+00
5.117851734161376953e+00
5.117211818695068359e+00
5.100647449493408203e+00
5.084645748138427734e+00
3.223997116088867188e+00
3.199036121368408203e+00
5.108313083648681641e+00
3.211849689483642578e+00
3.231171846389770508e+00
5.025537014007568359e+00
3.230263233184814453e+00
3.228049993515014648e+00
3.237525701522827148e+00
5.031116962432861328e+00
3.255710363388061523e+00
5.015142440795898438e+00
3.234412431716918945e+00
3.236018657684326172e+00
5.060175895690917969e+00
5.008700370788574219e+00
3.315590143203735352e+00
3.248048782348632812e+00
5.073728561401367188e+00
3.249258518218994141e+00
3.233126640319824219e+00
3.253447055816650391e+00
5.008765697479248047e+00
3.224380731582641602e+00
5.031903266906738281e+00
3.223951339721679688e+00
5.013832092285156250e+00
3.234916210174560547e+00
5.019466876983642578e+00
5.018629074096679688e+00
3.232639074325561523e+00
3.228743076324462891e+00
5.021309852600097656e+00
5.007678985595703125e+00
5.000451087951660156e+00
5.001777172088623047e+00
3.255392789840698242e+00
3.256286621093750000e+00
5.037031650543212891e+00
4.965270042419433594e+00
3.349272012710571289e+00
3.289970159530639648e+00
3.288186311721801758e+00
3.330318212509155273e+00
3.265915155410766602e+00
4.966221809387207031e+00
3.343707799911499023e+00
3.254502773284912109e+00
3.319198369979858398e+00
3.273644685745239258e+00
4.981254100799560547e+00
5.040443897247314453e+00
5.018939018249511719e+00
3.229431867599487305e+00
3.281380891799926758e+00
3.260624170303344727e+00
3.224845409393310547e+00
3.263579845428466797e+00
5.010537147521972656e+00
3.204396247863769531e+00
3.206927299499511719e+00
3.197466611862182617e+00
5.045801162719726562e+00
3.229619503021240234e+00
5.050433635711669922e+00
3.176709175109863281e+00
3.178603887557983398e+00
3.176540374755859375e+00
3.161529779434204102e+00
3.163452863693237305e+00
3.152403831481933594e+00
3.142367362976074219e+00
3.140196800231933594e+00
3.126241445541381836e+00
3.119979858398437500e+00
3.113095998764038086e+00
3.100548744201660156e+00
3.095682144165039062e+00
3.085869073867797852e+00
3.076372146606445312e+00
3.070932388305664062e+00
3.060679912567138672e+00
3.053948163986206055e+00
3.047436714172363281e+00
3.038618326187133789e+00
3.033347845077514648e+00
3.026345491409301758e+00
5.431609630584716797e+00
3.056828498840332031e+00
5.408924579620361328e+00
3.043838262557983398e+00
5.475788593292236328e+00
3.018123626708984375e+00
5.427394866943359375e+00
5.405663967132568359e+00
3.108873844146728516e+00
5.405701160430908203e+00
3.023289680480957031e+00
3.027843952178955078e+00
5.375932693481445312e+00
3.084798574447631836e+00
5.330626964569091797e+00
3.042557477951049805e+00
3.049061059951782227e+00
3.061203002929687500e+00
3.044475793838500977e+00
3.057497262954711914e+00
3.053810596466064453e+00
3.045566558837890625e+00
3.054976701736450195e+00
5.324446201324462891e+00
3.079888820648193359e+00
3.073820590972900391e+00
3.046249151229858398e+00
3.065895080566406250e+00
3.042794704437255859e+00
3.043180465698242188e+00
3.050250530242919922e+00
3.029037952423095703e+00
5.390208244323730469e+00
3.026115417480468750e+00
5.344419479370117188e+00
3.060234069824218750e+00
3.023212432861328125e+00
5.415401935577392578e+00
5.354955673217773438e+00
5.356529235839843750e+00
3.133505821228027344e+00
3.032540798187255859e+00
5.455807209014892578e+00
5.332580566406250000e+00
3.132611274719238281e+00
3.138383150100708008e+00
3.057839393615722656e+00
3.132888793945312500e+00
3.078607559204101562e+00
3.073972702026367188e+00
3.112920999526977539e+00
5.250869274139404297e+00
5.276790142059326172e+00
3.056320905685424805e+00
3.062375307083129883e+00
3.063151121139526367e+00
3.057787895202636719e+00
3.062287092208862305e+00
3.056934356689453125e+00
3.054361104965209961e+00
5.248785018920898438e+00
3.058853864669799805e+00
5.255738258361816406e+00
3.049000501632690430e+00
3.048848152160644531e+00
3.047964811325073242e+00
5.258575439453125000e+00
3.054512023925781250e+00
5.252567291259765625e+00
5.248726844787597656e+00
5.240053176879882812e+00
5.228530883789062500e+00
3.068358659744262695e+00
3.065892457962036133e+00
5.216933250427246094e+00
3.074672222137451172e+00
3.087055206298828125e+00
3.081989765167236328e+00
5.179008960723876953e+00
3.084465265274047852e+00
3.088480472564697266e+00
3.088378906250000000e+00
5.157456874847412109e+00
3.089006185531616211e+00
5.146655082702636719e+00
3.096321821212768555e+00
3.092432498931884766e+00
5.150040626525878906e+00
3.094255208969116211e+00
5.130796432495117188e+00
3.107213258743286133e+00
3.098686933517456055e+00
3.104849815368652344e+00
3.102351903915405273e+00
3.096177577972412109e+00
3.099039077758789062e+00
5.137076377868652344e+00
3.088925838470458984e+00
3.086174249649047852e+00
5.155396461486816406e+00
5.146921157836914062e+00
3.106421947479248047e+00
5.142913818359375000e+00
3.086778163909912109e+00
3.090374708175659180e+00
3.087039709091186523e+00
3.087235212326049805e+00
5.140517711639404297e+00
3.088721990585327148e+00
3.082648992538452148e+00
5.158588886260986328e+00
3.081805944442749023e+00
3.085420131683349609e+00
3.079119920730590820e+00
3.078573465347290039e+00
3.075996637344360352e+00
3.069383621215820312e+00
3.068010568618774414e+00
3.061428308486938477e+00
5.199857234954833984e+00
5.196474552154541016e+00
3.071528434753417969e+00
5.198102474212646484e+00
3.051936388015747070e+00
3.054175138473510742e+00
3.052030801773071289e+00
3.049407243728637695e+00
3.048825025558471680e+00
3.043986797332763672e+00
3.041577100753784180e+00
3.037981986999511719e+00
3.032863616943359375e+00
3.029830694198608398e+00
5.259915351867675781e+00
5.261476039886474609e+00
5.264228343963623047e+00
3.037186861038208008e+00
3.025163650512695312e+00
3.041274070739746094e+00
5.273547649383544922e+00
5.261054992675781250e+00
3.099926233291625977e+00
5.243193626403808594e+00
3.049810886383056641e+00
5.256323814392089844e+00
3.057983636856079102e+00
5.217315196990966797e+00
3.053277492523193359e+00
5.219316005706787109e+00
3.057198524475097656e+00
3.058425188064575195e+00
3.067466735839843750e+00
3.059718608856201172e+00
3.065081119537353516e+00
3.063214063644409180e+00
5.162315368652343750e+00
5.166186809539794922e+00
3.093401670455932617e+00
5.160252094268798828e+00
5.170693397521972656e+00
3.071025371551513672e+00
3.086106061935424805e+00
5.122190952301025391e+00
3.077491998672485352e+00
3.080613374710083008e+00
3.081336259841918945e+00
5.108041763305664062e+00
3.095362663269042969e+00
3.087217807769775391e+00
3.086298465728759766e+00
5.128509044647216797e+00
5.099437236785888672e+00
5.117138862609863281e+00
3.116709232330322266e+00
3.099659204483032227e+00
5.154437065124511719e+00
3.095997333526611328e+00
3.138850688934326172e+00
3.110939502716064453e+00
3.108759641647338867e+00
5.127136707305908203e+00
3.098698139190673828e+00
3.133037090301513672e+00
3.097941875457763672e+00
5.113873004913330078e+00
3.094456434249877930e+00
3.091809511184692383e+00
3.096770524978637695e+00
5.092496395111083984e+00
3.080252885818481445e+00
3.078295230865478516e+00
3.075069665908813477e+00
3.071542978286743164e+00
3.067108392715454102e+00
3.062175512313842773e+00
3.057008266448974609e+00
3.051238775253295898e+00
5.158822536468505859e+00
3.050809383392333984e+00
3.040813684463500977e+00
3.036490917205810547e+00
3.035701513290405273e+00
3.024563312530517578e+00
3.024105072021484375e+00
3.016847848892211914e+00
3.010013580322265625e+00
3.007990121841430664e+00
2.999001502990722656e+00
2.995811700820922852e+00
5.293037414550781250e+00
2.993013143539428711e+00
2.982757329940795898e+00
2.983880758285522461e+00
2.979304790496826172e+00
2.973160743713378906e+00
2.973687648773193359e+00
5.366453170776367188e+00
2.968075037002563477e+00
2.962780714035034180e+00
2.962216138839721680e+00
2.960366010665893555e+00
2.956070899963378906e+00
2.955903053283691406e+00
5.418103694915771484e+00
5.415407657623291016e+00
2.975460767745971680e+00
5.415481090545654297e+00
2.952840089797973633e+00
2.954264879226684570e+00
2.954298019409179688e+00
2.954831361770629883e+00
2.954527139663696289e+00
5.400970458984375000e+00
2.963481187820434570e+00
2.959420442581176758e+00
5.399280548095703125e+00
2.957202196121215820e+00
2.960496664047241211e+00
2.958337783813476562e+00
5.381223678588867188e+00
2.964375257492065430e+00
2.966836452484130859e+00
2.961334228515625000e+00
2.967310190200805664e+00
5.365077495574951172e+00
2.983594655990600586e+00
2.978164911270141602e+00
5.358918190002441406e+00
5.350544929504394531e+00
2.980207443237304688e+00
5.316025733947753906e+00
2.977285623550415039e+00
5.309445381164550781e+00
2.980129718780517578e+00
2.985787868499755859e+00
5.259360790252685547e+00
2.994062662124633789e+00
5.241137981414794922e+00
5.226130962371826172e+00
5.209450721740722656e+00
3.023367643356323242e+00
3.016041755676269531e+00
3.032924890518188477e+00
5.168267250061035156e+00
3.047433853149414062e+00
5.140276432037353516e+00
5.122897148132324219e+00
5.114791393280029297e+00
3.053211212158203125e+00
3.060761213302612305e+00
5.070612907409667969e+00
5.056108951568603516e+00
3.086205244064331055e+00
3.085088253021240234e+00
3.093433141708374023e+00
3.095117568969726562e+00
3.093317270278930664e+00
5.015066146850585938e+00
3.101950883865356445e+00
5.013924598693847656e+00
3.097055196762084961e+00
3.097555398941040039e+00
3.097038269042968750e+00
3.095006227493286133e+00
3.091848134994506836e+00
3.087898731231689453e+00
5.027994155883789062e+00
3.086869716644287109e+00
3.079638719558715820e+00
3.074664592742919922e+00
5.063357353210449219e+00
3.069807052612304688e+00
3.072802782058715820e+00
3.058230161666870117e+00
3.061728000640869141e+00
5.093507766723632812e+00
3.060010194778442383e+00
3.056946516036987305e+00
3.039299964904785156e+00
3.050542831420898438e+00
3.030552864074707031e+00
3.030949592590332031e+00
3.026454448699951172e+00
3.011973857879638672e+00
5.191177845001220703e+00
3.003390073776245117e+00
3.011093378067016602e+00
2.995073080062866211e+00
2.996538162231445312e+00
2.991441726684570312e+00
5.225247383117675781e+00
5.240860939025878906e+00
3.004867792129516602e+00
2.980014085769653320e+00
3.008361816406250000e+00
2.976304054260253906e+00
2.987343549728393555e+00
5.257959842681884766e+00
2.969355344772338867e+00
5.283154964447021484e+00
5.263132095336914062e+00
2.994474887847900391e+00
2.979584932327270508e+00
2.977274179458618164e+00
2.990274429321289062e+00
2.969135046005249023e+00
2.983384609222412109e+00
2.972718715667724609e+00
5.272131443023681641e+00
5.262000560760498047e+00
2.984250783920288086e+00
2.975944280624389648e+00
5.261653423309326172e+00
2.969860553741455078e+00
2.970532655715942383e+00
2.972871780395507812e+00
5.236219882965087891e+00
2.971935987472534180e+00
2.971708536148071289e+00
5.230975627899169922e+00
2.975878953933715820e+00
5.215150833129882812e+00
2.980495929718017578e+00
5.207120418548583984e+00
5.194803714752197266e+00
2.995622396469116211e+00
5.170778751373291016e+00
5.159336090087890625e+00
5.141214847564697266e+00
3.017771720886230469e+00
5.110299587249755859e+00
3.023129224777221680e+00
3.029497861862182617e+00
3.034132003784179688e+00
5.062644958496093750e+00
3.048446178436279297e+00
3.047067642211914062e+00
3.050274610519409180e+00
3.052093744277954102e+00
3.047957897186279297e+00
5.040297031402587891e+00
3.056181907653808594e+00
3.045989036560058594e+00
3.051821947097778320e+00
3.044041395187377930e+00
3.040398359298706055e+00
3.039101600646972656e+00
5.071331977844238281e+00
3.026492118835449219e+00
5.079649925231933594e+00
3.027943134307861328e+00
5.081403255462646484e+00
3.021941184997558594e+00
3.020600557327270508e+00
3.020007848739624023e+00
5.090970993041992188e+00
3.027136325836181641e+00
3.018918275833129883e+00
5.105486869812011719e+00
5.096097469329833984e+00
3.030135154724121094e+00
3.022287607192993164e+00
5.098311424255371094e+00
5.087097644805908203e+00
5.074235439300537109e+00
3.056641817092895508e+00
5.056640625000000000e+00
5.061624526977539062e+00
5.028382301330566406e+00
5.025767803192138672e+00
5.002090454101562500e+00
3.072216987609863281e+00
3.097374677658081055e+00
4.965031623840332031e+00
4.945446014404296875e+00
4.948424339294433594e+00
4.906198978424072266e+00
4.908715724945068359e+00
3.145819187164306641e+00
3.159454345703125000e+00
3.167919397354125977e+00
3.169717788696289062e+00
3.176800727844238281e+00
4.840383529663085938e+00
3.190922975540161133e+00
3.182850599288940430e+00
3.178438901901245117e+00
4.863230705261230469e+00
3.174197673797607422e+00
3.185853481292724609e+00
3.161839723587036133e+00
3.169584274291992188e+00
4.876091480255126953e+00
4.869512557983398438e+00
3.193339109420776367e+00
3.138648748397827148e+00
3.176254749298095703e+00
3.139584064483642578e+00
3.135809898376464844e+00
3.139699459075927734e+00
4.921692371368408203e+00
4.935973167419433594e+00
3.098493337631225586e+00
3.099623203277587891e+00
3.084773063659667969e+00
3.086846828460693359e+00
3.073561191558837891e+00
4.964684963226318359e+00
3.085041761398315430e+00
4.980775356292724609e+00
3.052433967590332031e+00
3.049636363983154297e+00
4.999972343444824219e+00
5.004221916198730469e+00
5.006797790527343750e+00
3.045975685119628906e+00
3.056864023208618164e+00
3.055947303771972656e+00
3.042937040328979492e+00
3.053963422775268555e+00
3.035435914993286133e+00
5.039891719818115234e+00
3.028262138366699219e+00
3.034152984619140625e+00
5.027053833007812500e+00
3.021095037460327148e+00
3.017758607864379883e+00
3.015855550765991211e+00
3.010481119155883789e+00
5.053670883178710938e+00
5.057428359985351562e+00
3.025912284851074219e+00
3.004461288452148438e+00
3.024586915969848633e+00
5.079376697540283203e+00
5.081475257873535156e+00
3.073626756668090820e+00
3.003508806228637695e+00
5.180716991424560547e+00
3.000828981399536133e+00
3.062201261520385742e+00
3.017230033874511719e+00
5.114008426666259766e+00
3.007411479949951172e+00
3.006632089614868164e+00
5.059590339660644531e+00
3.006935119628906250e+00
3.001777887344360352e+00
3.010549068450927734e+00
2.993892669677734375e+00
5.067631244659423828e+00
3.018396854400634766e+00
2.988447666168212891e+00
3.009754180908203125e+00
2.989054203033447266e+00
5.088336944580078125e+00
3.031629323959350586e+00
2.976413726806640625e+00
3.009062051773071289e+00
2.987208604812622070e+00
2.975235700607299805e+00
2.991268634796142578e+00
2.957090616226196289e+00
2.971700191497802734e+00
5.178344726562500000e+00
5.175865650177001953e+00
3.024704694747924805e+00
5.213434696197509766e+00
5.187936782836914062e+00
5.156401157379150391e+00
3.010386943817138672e+00
2.953598022460937500e+00
2.997975826263427734e+00
2.974583864212036133e+00
5.126427650451660156e+00
3.046758174896240234e+00
5.117972850799560547e+00
2.979056119918823242e+00
2.976726293563842773e+00
2.967396736145019531e+00
2.981756687164306641e+00
5.107249736785888672e+00
2.964070320129394531e+00
2.964418888092041016e+00
5.108629226684570312e+00
2.978369712829589844e+00
5.096417427062988281e+00
2.968127727508544922e+00
5.101879119873046875e+00
2.972633838653564453e+00
2.976067781448364258e+00
5.081189155578613281e+00
2.977061271667480469e+00
2.977593183517456055e+00
2.977453708648681641e+00
5.076111316680908203e+00
2.987133026123046875e+00
5.059087276458740234e+00
2.983344316482543945e+00
2.983199834823608398e+00
5.071754455566406250e+00
2.992034196853637695e+00
2.997517347335815430e+00
2.983994007110595703e+00
2.996162652969360352e+00
2.981507539749145508e+00
2.984314441680908203e+00
5.061298847198486328e+00
2.976027727127075195e+00
5.079079151153564453e+00
5.068652629852294922e+00
5.065822601318359375e+00
3.000612735748291016e+00
5.060210704803466797e+00
2.988192081451416016e+00
5.034036159515380859e+00
3.017107009887695312e+00
5.013699054718017578e+00
5.010203361511230469e+00
3.005069971084594727e+00
4.983536243438720703e+00
3.023861408233642578e+00
4.962354660034179688e+00
4.951220512390136719e+00
3.041137933731079102e+00
4.927788734436035156e+00
4.914789676666259766e+00
4.899775981903076172e+00
3.079583644866943359e+00
4.878120422363281250e+00
4.864359378814697266e+00
3.106482028961181641e+00
4.831562042236328125e+00
3.118315458297729492e+00
3.126172542572021484e+00
3.131665468215942383e+00
3.131288290023803711e+00
3.133648872375488281e+00
3.129024505615234375e+00
3.126224040985107422e+00
3.120254039764404297e+00
3.112451314926147461e+00
3.105510950088500977e+00
3.094880580902099609e+00
3.086112976074218750e+00
4.872135639190673828e+00
3.078171968460083008e+00
3.064258337020874023e+00
3.054582118988037109e+00
3.050251483917236328e+00
3.032556533813476562e+00
4.938998222351074219e+00
3.032401561737060547e+00
4.966357231140136719e+00
3.006069421768188477e+00
3.000129461288452148e+00
2.995345354080200195e+00
2.988663673400878906e+00
5.012977600097656250e+00
2.983435153961181641e+00
2.976432800292968750e+00
2.970498561859130859e+00
2.967865228652954102e+00
2.957798719406127930e+00
2.955572843551635742e+00
2.946397781372070312e+00
5.103229999542236328e+00
5.097974777221679688e+00
2.964399814605712891e+00
2.933175802230834961e+00
2.949544429779052734e+00
5.146429061889648438e+00
2.958739280700683594e+00
5.130420207977294922e+00
2.925560712814331055e+00
5.165050506591796875e+00
5.120045185089111328e+00
5.130764007568359375e+00
2.980022192001342773e+00
2.949211120605468750e+00
5.175971984863281250e+00
2.947311162948608398e+00
3.010887384414672852e+00
2.952538490295410156e+00
5.120012760162353516e+00
2.957204341888427734e+00
5.048752307891845703e+00
3.007585763931274414e+00
5.037534713745117188e+00
2.978754997253417969e+00
2.966927289962768555e+00
5.014424324035644531e+00
2.998404741287231445e+00
2.970917940139770508e+00
2.995288133621215820e+00
2.976407289505004883e+00
2.979682207107543945e+00
2.980261087417602539e+00
2.964730739593505859e+00
5.053303718566894531e+00
2.960380077362060547e+00
2.973861932754516602e+00
2.952841758728027344e+00
2.961348772048950195e+00
2.949948787689208984e+00
2.944242477416992188e+00
2.944486618041992188e+00
2.930043458938598633e+00
5.115222454071044922e+00
5.098302364349365234e+00
2.959002494812011719e+00
2.921366453170776367e+00
2.940353631973266602e+00
5.144229412078857422e+00
2.940058946609497070e+00
2.946120977401733398e+00
5.135789394378662109e+00
5.142862319946289062e+00
5.112006664276123047e+00
2.964397192001342773e+00
2.919980525970458984e+00
2.954512596130371094e+00
2.934505462646484375e+00
2.933338403701782227e+00
2.944262981414794922e+00
5.098335742950439453e+00
5.106619358062744141e+00
5.084072113037109375e+00
2.955679416656494141e+00
5.067921161651611328e+00
2.936971902847290039e+00
2.938314437866210938e+00
2.938229084014892578e+00
2.942471027374267578e+00
2.937638282775878906e+00
2.940362691879272461e+00
2.935687303543090820e+00
5.050455093383789062e+00
2.946112871170043945e+00
5.053370475769042969e+00
5.055590152740478516e+00
5.043146133422851562e+00
2.951893091201782227e+00
2.941585063934326172e+00
2.952507734298706055e+00
2.947511434555053711e+00
2.946794748306274414e+00
2.948881149291992188e+00
2.940224170684814453e+00
5.046778202056884766e+00
2.938496589660644531e+00
2.943805694580078125e+00
2.932958602905273438e+00
2.936765193939208984e+00
2.928444385528564453e+00
2.925634860992431641e+00
2.922420024871826172e+00
5.081735610961914062e+00
5.083286762237548828e+00
2.920660734176635742e+00
2.911728620529174805e+00
2.913624525070190430e+00
2.910871267318725586e+00
5.096813201904296875e+00
2.926094293594360352e+00
5.099820613861083984e+00
2.904169559478759766e+00
2.905158996582031250e+00
2.901576995849609375e+00
2.902806520462036133e+00
2.898077726364135742e+00
2.897116899490356445e+00
5.125759124755859375e+00
2.901824712753295898e+00
2.895569801330566406e+00
2.891562461853027344e+00
2.894499540328979492e+00
5.142005920410156250e+00
2.911257982254028320e+00
2.885457992553710938e+00
2.894320487976074219e+00
2.890895843505859375e+00
2.877814531326293945e+00
2.889152288436889648e+00
2.869124174118041992e+00
5.214332580566406250e+00
5.189042091369628906e+00
2.905276536941528320e+00
2.869403362274169922e+00
5.227862834930419922e+00
2.868162393569946289e+00
2.878611326217651367e+00
2.874987840652465820e+00
2.868821859359741211e+00
5.208558082580566406e+00
2.871020793914794922e+00
2.883567571640014648e+00
2.864763736724853516e+00
5.210776805877685547e+00
2.865079641342163086e+00
5.178632259368896484e+00
5.170547962188720703e+00
2.869765043258666992e+00
2.880771636962890625e+00
2.876685380935668945e+00
5.138879776000976562e+00
2.899968385696411133e+00
2.878415584564208984e+00
2.896288633346557617e+00
2.884338140487670898e+00
2.886127233505249023e+00
2.888036012649536133e+00
5.133768558502197266e+00
5.132284164428710938e+00
5.119990825653076172e+00
2.902425050735473633e+00
2.884425640106201172e+00
2.904277324676513672e+00
5.101689338684082031e+00
2.918644189834594727e+00
5.084488391876220703e+00
2.894643783569335938e+00
2.909456253051757812e+00
2.897579431533813477e+00
2.906221389770507812e+00
2.900720357894897461e+00
2.898806095123291016e+00
2.900420904159545898e+00
5.072412014007568359e+00
2.914543151855468750e+00
5.073132038116455078e+00
5.078677654266357422e+00
2.893059492111206055e+00
5.058418273925781250e+00
2.904992103576660156e+00
5.046273708343505859e+00
2.903763771057128906e+00
2.906388521194458008e+00
2.907941579818725586e+00
2.908449172973632812e+00
2.908033609390258789e+00
2.906784772872924805e+00
5.028868675231933594e+00
2.910624980926513672e+00
2.905055522918701172e+00
2.905547142028808594e+00
2.902958393096923828e+00
2.898181676864624023e+00
2.897495508193969727e+00
2.890337228775024414e+00
5.074497699737548828e+00
5.067526340484619141e+00
5.075101375579833984e+00
5.062302112579345703e+00
5.055462837219238281e+00
2.895233392715454102e+00
2.898944854736328125e+00
2.901827096939086914e+00
5.019348144531250000e+00
2.910297632217407227e+00
2.909234523773193359e+00
2.911657094955444336e+00
2.911343574523925781e+00
2.909188270568847656e+00
5.003436565399169922e+00
2.913138151168823242e+00
2.906723737716674805e+00
2.910528421401977539e+00
2.903318881988525391e+00
2.903314113616943359e+00
2.898317813873291016e+00
2.893791437149047852e+00
2.891055107116699219e+00
5.051480293273925781e+00
5.059926509857177734e+00
2.898834466934204102e+00
2.884987115859985352e+00
2.900298118591308594e+00
2.876334667205810547e+00
2.891433954238891602e+00
2.873344182968139648e+00
2.876650333404541016e+00
5.116372108459472656e+00
5.103127956390380859e+00
2.915912389755249023e+00
2.863075017929077148e+00
2.909750461578369141e+00
5.116918087005615234e+00
5.139580726623535156e+00
5.130422592163085938e+00
2.866435766220092773e+00
2.928355693817138672e+00
5.088213920593261719e+00
2.954388856887817383e+00
2.905113458633422852e+00
5.111195564270019531e+00
2.901132106781005859e+00
2.891607522964477539e+00
2.913422584533691406e+00
2.882652044296264648e+00
2.909501075744628906e+00
2.882783651351928711e+00
2.894634485244750977e+00
5.044316768646240234e+00
2.875040769577026367e+00
2.879845619201660156e+00
2.874258518218994141e+00
5.055337429046630859e+00
2.896614074707031250e+00
2.867837429046630859e+00
5.103154182434082031e+00
2.866214275360107422e+00
5.063618183135986328e+00
2.887374877929687500e+00
2.871541500091552734e+00
5.099949359893798828e+00
2.875357866287231445e+00
2.899481296539306641e+00
2.869419097900390625e+00
5.093221187591552734e+00
5.043389797210693359e+00
5.067560195922851562e+00
2.905622243881225586e+00
2.903626680374145508e+00
2.929510831832885742e+00
2.884885787963867188e+00
2.929721355438232422e+00
2.884476423263549805e+00
2.910842418670654297e+00
5.043491363525390625e+00
2.914927005767822266e+00
2.910064220428466797e+00
2.890854358673095703e+00
2.902856588363647461e+00
2.870738506317138672e+00
5.045001983642578125e+00
2.886832237243652344e+00
2.871835708618164062e+00
5.096927165985107422e+00
2.869509696960449219e+00
2.895805120468139648e+00
2.858830213546752930e+00
2.885695934295654297e+00
2.858655929565429688e+00
5.072886466979980469e+00
5.091514587402343750e+00
2.854924917221069336e+00
5.114669322967529297e+00
2.854322671890258789e+00
5.060872554779052734e+00
5.063664436340332031e+00
2.863513708114624023e+00
2.883699178695678711e+00
2.878082990646362305e+00
2.873120307922363281e+00
5.022638797760009766e+00
5.012222766876220703e+00
2.872588872909545898e+00
5.012362003326416016e+00
2.882634878158569336e+00
2.889335632324218750e+00
2.884498834609985352e+00
4.991439819335937500e+00
4.964313030242919922e+00
2.931197404861450195e+00
2.895005941390991211e+00
4.996720790863037109e+00
2.900217294692993164e+00
2.926897287368774414e+00
2.907080411911010742e+00
4.957196235656738281e+00
2.905434131622314453e+00
4.922459602355957031e+00
4.922947406768798828e+00
2.915992975234985352e+00
2.926722764968872070e+00
2.926258087158203125e+00
2.919900417327880859e+00
2.927867889404296875e+00
4.905026912689208984e+00
2.913948535919189453e+00
4.904664516448974609e+00
2.923656702041625977e+00
2.915101051330566406e+00
2.917615175247192383e+00
4.918399810791015625e+00
2.924636840820312500e+00
4.906635761260986328e+00
4.903037071228027344e+00
2.912613391876220703e+00
4.897432327270507812e+00
4.885413169860839844e+00
2.940705299377441406e+00
4.873746871948242188e+00
4.868239402770996094e+00
2.945592403411865234e+00
2.949534893035888672e+00
2.949509143829345703e+00
2.955928802490234375e+00
2.949006080627441406e+00
2.953462600708007812e+00
4.833767414093017578e+00
2.944689750671386719e+00
2.942740678787231445e+00
4.844767570495605469e+00
2.945973396301269531e+00
2.940036058425903320e+00
2.937198877334594727e+00
4.866285800933837891e+00
4.855217933654785156e+00
4.867712497711181641e+00
2.936310768127441406e+00
2.953572273254394531e+00
2.946298360824584961e+00
2.938501596450805664e+00
2.946889162063598633e+00
2.925786256790161133e+00
2.937054872512817383e+00
2.915877819061279297e+00
4.882122516632080078e+00
2.930225610733032227e+00
4.901466369628906250e+00
4.910464763641357422e+00
2.909220457077026367e+00
2.908922910690307617e+00
2.900401830673217773e+00
2.906428337097167969e+00
4.908803939819335938e+00
2.925958395004272461e+00
4.909990787506103516e+00
4.921113967895507812e+00
4.906164169311523438e+00
2.915209531784057617e+00
4.889957427978515625e+00
4.887015819549560547e+00
4.869139194488525391e+00
2.931679248809814453e+00
4.846428394317626953e+00
2.930483341217041016e+00
2.935707569122314453e+00
4.816569328308105469e+00
4.808181762695312500e+00
4.797261238098144531e+00
2.961808681488037109e+00
4.789979457855224609e+00
2.975945472717285156e+00
2.988476753234863281e+00
2.985232114791870117e+00
4.757640838623046875e+00
2.991470813751220703e+00
2.997316598892211914e+00
2.990868091583251953e+00
2.993566274642944336e+00
2.984949111938476562e+00
2.982427597045898438e+00
2.974263191223144531e+00
2.966596603393554688e+00
2.959374427795410156e+00
2.948242664337158203e+00
2.941092491149902344e+00
4.820044994354248047e+00
2.924046754837036133e+00
4.840070247650146484e+00
2.913919925689697266e+00
2.906257867813110352e+00
4.871231079101562500e+00
4.865787982940673828e+00
4.874459743499755859e+00
2.906161308288574219e+00
4.886654376983642578e+00
2.902289390563964844e+00
2.908618688583374023e+00
4.854336738586425781e+00
4.851129055023193359e+00
4.843738555908203125e+00
4.833938598632812500e+00
4.821410655975341797e+00
2.930596590042114258e+00
2.937246084213256836e+00
4.800861358642578125e+00
2.956726551055908203e+00
2.958029508590698242e+00
2.956471204757690430e+00
4.790122032165527344e+00
2.965530157089233398e+00
2.972083091735839844e+00
4.771136283874511719e+00
2.959044218063354492e+00
2.956881046295166016e+00
2.956979990005493164e+00
4.768295288085937500e+00
2.950859546661376953e+00
2.947652578353881836e+00
2.944211721420288086e+00
4.785322666168212891e+00
2.945608377456665039e+00
4.786747455596923828e+00
4.788872241973876953e+00
4.784842967987060547e+00
4.779748439788818359e+00
2.948013544082641602e+00
2.948282957077026367e+00
2.954292297363281250e+00
2.947010278701782227e+00
2.951504945755004883e+00
4.770046710968017578e+00
4.770341873168945312e+00
2.948253154754638672e+00
4.767317771911621094e+00
2.944417953491210938e+00
4.764385223388671875e+00
2.951141834259033203e+00
2.948062419891357422e+00
4.767091751098632812e+00
4.753874778747558594e+00
2.972251176834106445e+00
2.952450275421142578e+00
4.778418064117431641e+00
4.743054389953613281e+00
3.002461194992065430e+00
2.961194276809692383e+00
2.990629196166992188e+00
2.967327833175659180e+00
4.743410110473632812e+00
2.999841451644897461e+00
2.953983545303344727e+00
2.990535974502563477e+00
2.943755149841308594e+00
2.968070983886718750e+00
2.936476469039916992e+00
2.939563989639282227e+00
2.927337408065795898e+00
4.806762218475341797e+00
2.949162721633911133e+00
2.892553567886352539e+00
4.902029514312744141e+00
2.881822824478149414e+00
4.865882873535156250e+00
2.895344257354736328e+00
2.886312246322631836e+00
4.917567729949951172e+00
2.884383440017700195e+00
2.903362512588500977e+00
2.864078044891357422e+00
2.895535707473754883e+00
4.897860050201416016e+00
2.920899391174316406e+00
2.856504917144775391e+00
2.903268337249755859e+00
4.941278934478759766e+00
2.894722461700439453e+00
2.863249778747558594e+00
2.881734132766723633e+00
2.841074705123901367e+00
2.834518194198608398e+00
4.959525108337402344e+00
2.819914340972900391e+00
4.991351604461669922e+00
2.814018487930297852e+00
2.822199821472167969e+00
4.971905231475830078e+00
4.971600532531738281e+00
2.818428993225097656e+00
2.813783645629882812e+00
2.817833900451660156e+00
2.814018249511718750e+00
4.963532447814941406e+00
2.831156492233276367e+00
4.964284896850585938e+00
2.814312934875488281e+00
4.959100246429443359e+00
2.829414844512939453e+00
4.943311214447021484e+00
2.820900201797485352e+00
4.939352035522460938e+00
2.831260442733764648e+00
4.914110183715820312e+00
2.835556507110595703e+00
2.837951898574829102e+00
4.904421806335449219e+00
2.851260423660278320e+00
2.850293636322021484e+00
2.848613023757934570e+00
2.853273630142211914e+00
2.843865871429443359e+00
2.849720716476440430e+00
4.888905525207519531e+00
2.837599277496337891e+00
4.893350601196289062e+00
4.888597011566162109e+00
2.852096557617187500e+00
2.841529369354248047e+00
4.904536247253417969e+00
4.873045444488525391e+00
2.889224529266357422e+00
4.861209869384765625e+00
2.864769935607910156e+00
4.850826740264892578e+00
2.886780977249145508e+00
4.829192161560058594e+00
2.870435953140258789e+00
2.879339218139648438e+00
2.873595952987670898e+00
2.880229949951171875e+00
2.872922182083129883e+00
2.874764204025268555e+00
2.868479728698730469e+00
2.865113496780395508e+00
4.832096099853515625e+00
4.835571765899658203e+00
2.857941627502441406e+00
2.855238437652587891e+00
2.854971170425415039e+00
2.849068880081176758e+00
2.847669363021850586e+00
4.861241817474365234e+00
4.862898826599121094e+00
2.845755100250244141e+00
4.865845203399658203e+00
4.861899375915527344e+00
4.853876113891601562e+00
4.845689296722412109e+00
4.829875469207763672e+00
2.861500263214111328e+00
2.868876457214355469e+00
2.872168064117431641e+00
2.875650644302368164e+00
2.876121282577514648e+00
2.876026391983032227e+00
4.793528556823730469e+00
2.883070468902587891e+00
4.787479400634765625e+00
4.785820484161376953e+00
2.880662441253662109e+00
2.880584239959716797e+00
4.780912399291992188e+00
2.887327194213867188e+00
2.886758089065551758e+00
2.884976863861083984e+00
4.782034873962402344e+00
4.770923614501953125e+00
4.777188301086425781e+00
4.756657600402832031e+00
2.897523164749145508e+00
4.750223636627197266e+00
4.733669757843017578e+00
4.730784416198730469e+00
4.704975128173828125e+00
2.936023712158203125e+00
2.942754268646240234e+00
4.670211791992187500e+00
2.971616506576538086e+00
4.656176090240478516e+00
2.967059135437011719e+00
2.969972610473632812e+00
2.972386837005615234e+00
2.971287012100219727e+00
2.968809366226196289e+00
4.649559974670410156e+00
4.646906375885009766e+00
4.649904727935791016e+00
4.639262676239013672e+00
4.638310432434082031e+00
2.980797767639160156e+00
2.984205484390258789e+00
2.985768079757690430e+00
2.985683917999267578e+00
4.619738101959228516e+00
2.998305797576904297e+00
2.979343414306640625e+00
4.651787281036376953e+00
4.625139713287353516e+00
3.016492605209350586e+00
2.973665475845336914e+00
4.681025028228759766e+00
2.970051288604736328e+00
4.640559196472167969e+00
2.982859849929809570e+00
4.659376144409179688e+00
2.969358682632446289e+00
2.972072124481201172e+00
2.966714859008789062e+00
4.651908874511718750e+00
2.953451871871948242e+00
4.645220756530761719e+00
4.648341655731201172e+00
2.954643249511718750e+00
4.661463737487792969e+00
2.949874162673950195e+00
2.953741788864135742e+00
2.946959495544433594e+00
2.945563793182373047e+00
4.663461208343505859e+00
2.951603889465332031e+00
2.933348894119262695e+00
2.934355020523071289e+00
2.924120426177978516e+00
2.913719654083251953e+00
4.701514244079589844e+00
2.898489713668823242e+00
2.893179893493652344e+00
4.743598937988281250e+00
4.737474441528320312e+00
2.916131258010864258e+00
2.877627372741699219e+00
4.810388088226318359e+00
2.875902175903320312e+00
4.769545555114746094e+00
2.868495464324951172e+00
2.890015363693237305e+00
2.871721982955932617e+00
2.869370937347412109e+00
2.867753982543945312e+00
2.850035429000854492e+00
2.857578516006469727e+00
4.798889160156250000e+00
2.883757352828979492e+00
4.812592506408691406e+00
2.830213308334350586e+00
2.821348428726196289e+00
2.819010496139526367e+00
2.814793586730957031e+00
4.855859756469726562e+00
2.802924871444702148e+00
2.801196098327636719e+00
4.867178916931152344e+00
2.797539949417114258e+00
2.792263984680175781e+00
2.790870904922485352e+00
4.890573501586914062e+00
4.886355400085449219e+00
4.891892433166503906e+00
4.872714042663574219e+00
4.873991012573242188e+00
2.801734447479248047e+00
4.837327957153320312e+00
4.824068546295166016e+00
2.821222305297851562e+00
4.806777477264404297e+00
2.830938100814819336e+00
4.771006584167480469e+00
2.851163864135742188e+00
4.753231525421142578e+00
2.856586217880249023e+00
2.862050771713256836e+00
4.724237442016601562e+00
2.875436544418334961e+00
2.873898983001708984e+00
2.878295183181762695e+00
4.711812973022460938e+00
2.893781423568725586e+00
2.880548477172851562e+00
4.724829196929931641e+00
2.876106739044189453e+00
4.700658321380615234e+00
2.889522552490234375e+00
2.880047559738159180e+00
4.725138664245605469e+00
4.698290824890136719e+00
2.925704956054687500e+00
2.881564378738403320e+00
4.753731250762939453e+00
2.883841753005981445e+00
4.708330631256103516e+00
4.683510780334472656e+00
4.691824436187744141e+00
4.671294212341308594e+00
2.921644210815429688e+00
2.907764673233032227e+00
2.922842979431152344e+00
4.657279014587402344e+00
2.940263032913208008e+00
4.639166831970214844e+00
2.918588876724243164e+00
4.652744770050048828e+00
2.928267240524291992e+00
4.627884864807128906e+00
2.926001548767089844e+00
4.637552261352539062e+00
2.929511308670043945e+00
2.938322305679321289e+00
2.928653240203857422e+00
2.932240009307861328e+00
4.625418663024902344e+00
4.631643772125244141e+00
2.937962770462036133e+00
2.927850484848022461e+00
2.936601400375366211e+00
2.912429571151733398e+00
4.647095203399658203e+00
2.905917167663574219e+00
2.908906221389770508e+00
2.899121522903442383e+00
2.889124155044555664e+00
2.886081457138061523e+00
4.693702697753906250e+00
2.861655473709106445e+00
2.856076240539550781e+00
4.711071968078613281e+00
2.847371578216552734e+00
4.727785587310791016e+00
4.727444648742675781e+00
2.847154617309570312e+00
2.834585189819335938e+00
2.841002702713012695e+00
2.828813552856445312e+00
2.830133438110351562e+00
2.819796800613403320e+00
4.775455474853515625e+00
4.767070293426513672e+00
4.777908325195312500e+00
2.818578958511352539e+00
2.823729753494262695e+00
4.794314384460449219e+00
2.836689949035644531e+00
4.769666671752929688e+00
2.811167001724243164e+00
4.791345596313476562e+00
4.752240657806396484e+00
4.773710727691650391e+00
4.733168125152587891e+00
4.741375923156738281e+00
4.707563400268554688e+00
4.700825214385986328e+00
2.882683515548706055e+00
4.684733390808105469e+00
2.890352487564086914e+00
4.628460884094238281e+00
2.933960437774658203e+00
2.913415670394897461e+00
4.643860816955566406e+00
4.589659690856933594e+00
2.995685815811157227e+00
4.576521873474121094e+00
2.966519832611083984e+00
2.948769807815551758e+00
4.561811447143554688e+00
2.971944093704223633e+00
2.963353872299194336e+00
2.974494457244873047e+00
2.953057050704956055e+00
4.564211845397949219e+00
2.949713468551635742e+00
2.950985431671142578e+00
4.589304924011230469e+00
4.581176280975341797e+00
4.594919681549072266e+00
4.570959091186523438e+00
2.946900367736816406e+00
4.565623760223388672e+00
4.569825649261474609e+00
2.969464778900146484e+00
4.575766563415527344e+00
4.556522846221923828e+00
2.994418859481811523e+00
4.529564857482910156e+00
4.529419422149658203e+00
2.980772733688354492e+00
2.986089468002319336e+00
2.987277030944824219e+00
2.986050844192504883e+00
4.515035629272460938e+00
4.510416984558105469e+00
3.003549575805664062e+00
2.985744237899780273e+00
4.548198699951171875e+00
4.511688709259033203e+00
4.543982505798339844e+00
4.502531051635742188e+00
4.526052951812744141e+00
2.997209548950195312e+00
3.013454198837280273e+00
4.484056472778320312e+00
3.006386518478393555e+00
4.481905937194824219e+00
3.018388271331787109e+00
3.010528802871704102e+00
3.012546539306640625e+00
4.490650177001953125e+00
3.022359371185302734e+00
4.485590457916259766e+00
2.992869853973388672e+00
2.993043184280395508e+00
2.981547832489013672e+00
2.977407932281494141e+00
4.514450073242187500e+00
4.518282413482666016e+00
2.963613033294677734e+00
2.948467254638671875e+00
4.556458473205566406e+00
4.537256717681884766e+00
2.979786872863769531e+00
2.934169054031372070e+00
2.965705394744873047e+00
4.557879924774169922e+00
4.602011680603027344e+00
2.946552753448486328e+00
2.957251548767089844e+00
2.952943563461303711e+00
2.919227838516235352e+00
4.603906631469726562e+00
2.890424013137817383e+00
2.918616056442260742e+00
4.623850822448730469e+00
4.640748977661132812e+00
2.935230016708374023e+00
4.698241233825683594e+00
4.640256404876708984e+00
4.637919902801513672e+00
2.948223829269409180e+00
4.653316974639892578e+00
2.911208391189575195e+00
4.589381694793701172e+00
2.979089498519897461e+00
2.886093139648437500e+00
2.963044404983520508e+00
4.599739551544189453e+00
4.660055160522460938e+00
4.611328601837158203e+00
2.907731533050537109e+00
2.960207223892211914e+00
2.893029451370239258e+00
2.951982259750366211e+00
2.885789155960083008e+00
2.926723480224609375e+00
4.614245891571044922e+00
2.955466747283935547e+00
2.884934663772583008e+00
4.747666358947753906e+00
2.854875802993774414e+00
2.893580913543701172e+00
4.624902725219726562e+00
4.643206119537353516e+00
4.626560688018798828e+00
4.636629581451416016e+00
4.618189811706542969e+00
4.617102146148681641e+00
4.600997447967529297e+00
4.589234828948974609e+00
2.901194095611572266e+00
4.584167957305908203e+00
2.900862216949462891e+00
2.909828901290893555e+00
2.913172245025634766e+00
2.912959098815917969e+00
4.549643993377685547e+00
2.926993846893310547e+00
4.531265735626220703e+00
2.913377523422241211e+00
2.918161869049072266e+00
2.911137342453002930e+00
2.908298492431640625e+00
2.901259899139404297e+00
2.892503261566162109e+00
4.574222564697265625e+00
2.891371726989746094e+00
4.573990345001220703e+00
2.866297960281372070e+00
2.865257978439331055e+00
4.601915836334228516e+00
2.874965190887451172e+00
2.850611448287963867e+00
4.643765449523925781e+00
4.616811275482177734e+00
2.883024215698242188e+00
4.615799903869628906e+00
2.839733839035034180e+00
2.836658000946044922e+00
4.619380950927734375e+00
2.860245227813720703e+00
2.827214241027832031e+00
4.673466682434082031e+00
2.825831651687622070e+00
2.845587253570556641e+00
4.638010501861572266e+00
4.644914627075195312e+00
2.826134443283081055e+00
2.821169137954711914e+00
2.819670438766479492e+00
2.817698240280151367e+00
2.809073925018310547e+00
2.808312654495239258e+00
2.796042919158935547e+00
4.688068389892578125e+00
2.792287111282348633e+00
2.787861347198486328e+00
2.777232170104980469e+00
2.776900291442871094e+00
4.715261459350585938e+00
4.737114429473876953e+00
2.771386146545410156e+00
2.772299289703369141e+00
4.776226997375488281e+00
4.745830059051513672e+00
4.779187679290771484e+00
2.752950906753540039e+00
4.813340663909912109e+00
4.715689659118652344e+00
2.869025945663452148e+00
4.695036888122558594e+00
2.803309917449951172e+00
4.706752300262451172e+00
2.827645778656005859e+00
4.671370983123779297e+00
2.794446706771850586e+00
2.818461656570434570e+00
4.644640445709228516e+00
2.853241205215454102e+00
2.804190635681152344e+00
2.839169263839721680e+00
4.656205654144287109e+00
2.853961706161499023e+00
2.822957754135131836e+00
4.679606437683105469e+00
4.655176162719726562e+00
2.842372417449951172e+00
2.823622941970825195e+00
4.661738395690917969e+00
4.643583297729492188e+00
2.838060140609741211e+00
4.621267795562744141e+00
4.616377830505371094e+00
4.610471725463867188e+00
2.834415674209594727e+00
4.583126068115234375e+00
4.573719501495361328e+00
2.845683097839355469e+00
4.555604457855224609e+00
2.863250017166137695e+00
2.864668369293212891e+00
4.541572570800781250e+00
4.527264595031738281e+00
4.525529861450195312e+00
2.891242265701293945e+00
2.899317264556884766e+00
2.902239799499511719e+00
2.897203683853149414e+00
4.503179550170898438e+00
4.498898506164550781e+00
4.497746467590332031e+00
4.489841938018798828e+00
4.483561992645263672e+00
2.919955730438232422e+00
4.476203441619873047e+00
2.928000211715698242e+00
2.934233903884887695e+00
2.933604240417480469e+00
2.933146953582763672e+00
2.928912878036499023e+00
4.462032794952392578e+00
4.467520236968994141e+00
2.924617290496826172e+00
2.922043323516845703e+00
4.486120700836181641e+00
2.922410249710083008e+00
2.917025804519653320e+00
2.905662536621093750e+00
2.905632019042968750e+00
2.885083198547363281e+00
4.511299133300781250e+00
4.514239311218261719e+00
2.863743305206298828e+00
2.862622976303100586e+00
4.532720088958740234e+00
4.540730476379394531e+00
2.860378980636596680e+00
2.852047443389892578e+00
4.571694374084472656e+00
2.851756334304809570e+00
2.855211257934570312e+00
2.834891319274902344e+00
2.845305204391479492e+00
2.817008972167968750e+00
4.587103366851806641e+00
2.812064409255981445e+00
4.615202426910400391e+00
4.603656291961669922e+00
4.609595298767089844e+00
2.818390846252441406e+00
2.806741476058959961e+00
2.820682764053344727e+00
4.599154949188232422e+00
2.849857807159423828e+00
4.603472232818603516e+00
2.806328058242797852e+00
2.788326978683471680e+00
4.608802318572998047e+00
2.806519985198974609e+00
2.785935878753662109e+00
4.651212692260742188e+00
4.612188339233398438e+00
4.645555973052978516e+00
4.601098060607910156e+00
4.621950626373291016e+00
4.584688663482666016e+00
4.588070392608642578e+00
4.561425685882568359e+00
4.548697948455810547e+00
4.532605171203613281e+00
2.867677688598632812e+00
2.872399330139160156e+00
2.881079673767089844e+00
4.494031906127929688e+00
2.902974128723144531e+00
4.465031623840332031e+00
2.897171020507812500e+00
2.911070108413696289e+00
2.901552677154541016e+00
2.906767368316650391e+00
4.453683376312255859e+00
2.894020080566406250e+00
2.891606807708740234e+00
2.885444402694702148e+00
2.878645658493041992e+00
2.870132684707641602e+00
4.492291450500488281e+00
4.494266033172607422e+00
4.501331329345703125e+00
4.497843265533447266e+00
4.498008251190185547e+00
2.855503320693969727e+00
4.490067481994628906e+00
4.483745098114013672e+00
2.873890876770019531e+00
4.480662345886230469e+00
2.872803449630737305e+00
4.464948177337646484e+00
2.889439344406127930e+00
2.880893707275390625e+00
2.888432741165161133e+00
4.464823246002197266e+00
4.471688270568847656e+00
4.464905261993408203e+00
2.883542776107788086e+00
4.484485149383544922e+00
4.445802688598632812e+00
2.945942163467407227e+00
4.441071987152099609e+00
4.460792541503906250e+00
4.423782825469970703e+00
4.441285610198974609e+00
2.931648731231689453e+00
2.963577747344970703e+00
2.948778390884399414e+00
2.953106164932250977e+00
2.950983762741088867e+00
2.936565399169921875e+00
2.941400527954101562e+00
2.914937496185302734e+00
2.921541690826416016e+00
4.437225341796875000e+00
4.448388099670410156e+00
2.886926412582397461e+00
2.874525547027587891e+00
4.475141525268554688e+00
2.859897851943969727e+00
4.470492839813232422e+00
2.856417417526245117e+00
4.489130973815917969e+00
2.841422080993652344e+00
2.838919639587402344e+00
2.831499576568603516e+00
2.825674295425415039e+00
2.816345691680908203e+00
2.807888269424438477e+00
4.533104896545410156e+00
2.796258687973022461e+00
4.552492141723632812e+00
4.555366516113281250e+00
2.788035869598388672e+00
4.564182758331298828e+00
2.772951126098632812e+00
2.770760774612426758e+00
4.570751667022705078e+00
2.774941921234130859e+00
4.572348594665527344e+00
2.764098882675170898e+00
2.762437343597412109e+00
2.759710788726806641e+00
2.755296707153320312e+00
2.750459909439086914e+00
2.744089841842651367e+00
2.737667798995971680e+00
4.621105670928955078e+00
2.738951921463012695e+00
4.633303642272949219e+00
4.638942718505859375e+00
2.723936796188354492e+00
4.638947963714599609e+00
4.635483741760253906e+00
2.728675842285156250e+00
2.721276283264160156e+00
2.728450059890747070e+00
4.631876468658447266e+00
2.750014781951904297e+00
4.625367164611816406e+00
2.724097490310668945e+00
4.631292343139648438e+00
4.620876789093017578e+00
4.620279312133789062e+00
4.599833011627197266e+00
4.597023010253906250e+00
4.571286678314208984e+00
2.784610271453857422e+00
4.549532890319824219e+00
2.782467603683471680e+00
2.786606550216674805e+00
2.794165849685668945e+00
4.510723114013671875e+00
2.799514770507812500e+00
4.499683380126953125e+00
2.807928323745727539e+00
2.807064056396484375e+00
2.809345960617065430e+00
2.805259466171264648e+00
2.803185224533081055e+00
2.796803236007690430e+00
4.513459205627441406e+00
4.510683536529541016e+00
2.801314830780029297e+00
4.519723892211914062e+00
2.784592866897583008e+00
2.781831026077270508e+00
4.518667221069335938e+00
4.519482612609863281e+00
2.782876729965209961e+00
2.781290769577026367e+00
4.531460762023925781e+00
2.789802074432373047e+00
2.781967401504516602e+00
2.780146121978759766e+00
4.545624732971191406e+00
4.536421775817871094e+00
2.803823947906494141e+00
2.775040626525878906e+00
2.799590110778808594e+00
4.534890651702880859e+00
2.828130006790161133e+00
4.541449069976806641e+00
4.579281330108642578e+00
2.758720874786376953e+00
2.778865814208984375e+00
2.755778551101684570e+00
4.572216033935546875e+00
2.755476474761962891e+00
2.767773866653442383e+00
2.747762918472290039e+00
4.580359458923339844e+00
2.745906591415405273e+00
2.753272056579589844e+00
2.735053300857543945e+00
4.598205566406250000e+00
2.732626676559448242e+00
2.737400770187377930e+00
4.595587253570556641e+00
4.597458839416503906e+00
4.592119693756103516e+00
2.737460613250732422e+00
4.594926834106445312e+00
2.726251125335693359e+00
4.574004173278808594e+00
2.746771812438964844e+00
4.569432735443115234e+00
2.734540700912475586e+00
2.731471538543701172e+00
2.735445737838745117e+00
4.558419704437255859e+00
4.556181907653808594e+00
2.737646818161010742e+00
4.549489498138427734e+00
2.737936496734619141e+00
2.739177703857421875e+00
2.738903284072875977e+00
2.737050056457519531e+00
2.733970403671264648e+00
2.729671001434326172e+00
2.724448204040527344e+00
2.718348026275634766e+00
2.711602926254272461e+00
4.589381217956542969e+00
2.703669786453247070e+00
2.694661378860473633e+00
4.620676040649414062e+00
2.687855005264282227e+00
2.684826374053955078e+00
4.636197090148925781e+00
2.674672365188598633e+00
2.672501564025878906e+00
4.647344112396240234e+00
4.647861003875732422e+00
2.672092914581298828e+00
2.666755676269531250e+00
2.669525384902954102e+00
4.652875423431396484e+00
2.678586244583129883e+00
2.661080837249755859e+00
4.678596019744873047e+00
2.659581899642944336e+00
4.661503314971923828e+00
2.661996841430664062e+00
2.666155576705932617e+00
2.662013053894042969e+00
2.659944295883178711e+00
2.657747745513916016e+00
2.651665925979614258e+00
4.687779903411865234e+00
4.682001113891601562e+00
2.664685964584350586e+00
4.687695503234863281e+00
2.650696277618408203e+00
2.646451711654663086e+00
2.650023221969604492e+00
4.680094718933105469e+00
4.676868438720703125e+00
2.651908874511718750e+00
2.646655321121215820e+00
4.675951957702636719e+00
4.660204410552978516e+00
2.668250083923339844e+00
4.648038387298583984e+00
4.646127700805664062e+00
2.666305780410766602e+00
2.671235561370849609e+00
4.617527484893798828e+00
4.605378627777099609e+00
2.688684701919555664e+00
2.685102701187133789e+00
2.693580389022827148e+00
4.580525398254394531e+00
2.706189155578613281e+00
4.568313598632812500e+00
2.698726892471313477e+00
2.700095176696777344e+00
4.557490348815917969e+00
2.710474967956542969e+00
4.553842067718505859e+00
2.705579996109008789e+00
2.705231428146362305e+00
4.544107913970947266e+00
2.708657503128051758e+00
2.707126379013061523e+00
4.547140121459960938e+00
2.710707187652587891e+00
2.708039045333862305e+00
4.548685550689697266e+00
2.703754901885986328e+00
4.541694641113281250e+00
4.540032386779785156e+00
2.707051277160644531e+00
2.710997581481933594e+00
2.708406209945678711e+00
4.532482147216796875e+00
4.533150672912597656e+00
4.525975227355957031e+00
2.714195966720581055e+00
4.516929626464843750e+00
4.508134365081787109e+00
2.734153270721435547e+00
4.497450828552246094e+00
4.486189365386962891e+00
2.753334045410156250e+00
4.464813232421875000e+00
2.757185220718383789e+00
2.762326717376708984e+00
2.763556241989135742e+00
4.445051193237304688e+00
2.767750263214111328e+00
2.766659736633300781e+00
2.766241788864135742e+00
4.445501327514648438e+00
2.769766330718994141e+00
2.757755994796752930e+00
2.761379003524780273e+00
4.460155487060546875e+00
2.763692855834960938e+00
4.466279506683349609e+00
2.743771791458129883e+00
4.473999500274658203e+00
4.476864814758300781e+00
4.471737384796142578e+00
4.466631889343261719e+00
4.458955287933349609e+00
4.447715759277343750e+00
2.771595478057861328e+00
2.772717952728271484e+00
4.436744213104248047e+00
2.788116931915283203e+00
4.413764476776123047e+00
2.786341190338134766e+00
2.795708417892456055e+00
2.788568258285522461e+00
2.792761087417602539e+00
4.405971050262451172e+00
4.407538414001464844e+00
2.786218643188476562e+00
2.782132148742675781e+00
2.781543016433715820e+00
4.414117813110351562e+00
4.417576313018798828e+00
2.780976295471191406e+00
4.426504135131835938e+00
2.773370265960693359e+00
4.413380622863769531e+00
2.781746387481689453e+00
4.418593883514404297e+00
2.773820638656616211e+00
2.774127244949340820e+00
2.770485162734985352e+00
4.420670509338378906e+00
2.763757228851318359e+00
2.761210680007934570e+00
2.755148410797119141e+00
2.749860525131225586e+00
4.441320896148681641e+00
4.449424266815185547e+00
4.448037147521972656e+00
2.735853195190429688e+00
4.454703807830810547e+00
2.740258216857910156e+00
4.445757865905761719e+00
4.443742275238037109e+00
4.438246250152587891e+00
2.748292207717895508e+00
2.747808694839477539e+00
4.432096481323242188e+00
2.755403041839599609e+00
2.755355834960937500e+00
2.753960609436035156e+00
2.751307964324951172e+00
4.426696777343750000e+00
4.434454441070556641e+00
2.744162321090698242e+00
4.445506572723388672e+00
4.426110267639160156e+00
2.769699096679687500e+00
4.421431064605712891e+00
2.755610227584838867e+00
4.414763927459716797e+00
2.771186590194702148e+00
2.754439115524291992e+00
2.767085075378417969e+00
2.750580787658691406e+00
2.756790399551391602e+00
2.740349292755126953e+00
4.446889877319335938e+00
2.729592561721801758e+00
2.730635881423950195e+00
4.452778339385986328e+00
2.713339567184448242e+00
2.708450555801391602e+00
2.702417850494384766e+00
2.695472478866577148e+00
2.687896728515625000e+00
2.679587602615356445e+00
2.671012878417968750e+00
2.661896467208862305e+00
2.652803659439086914e+00
4.553799152374267578e+00
4.565035820007324219e+00
4.569603443145751953e+00
2.632147073745727539e+00
4.581388473510742188e+00
4.573594093322753906e+00
2.645028352737426758e+00
4.573404312133789062e+00
4.568140029907226562e+00
4.557746410369873047e+00
2.656973600387573242e+00
2.655930995941162109e+00
2.662488698959350586e+00
2.656898975372314453e+00
2.661798000335693359e+00
2.653543710708618164e+00
2.656273365020751953e+00
4.538413524627685547e+00
2.664645671844482422e+00
4.547345638275146484e+00
2.645951032638549805e+00
4.543919563293457031e+00
4.551112174987792969e+00
2.644556283950805664e+00
2.656746149063110352e+00
2.646056890487670898e+00
4.538856983184814453e+00
2.655617237091064453e+00
2.649784088134765625e+00
4.553923606872558594e+00
4.541792869567871094e+00
4.545427322387695312e+00
2.649842262268066406e+00
4.549235343933105469e+00
2.662097454071044922e+00
2.677103519439697266e+00
2.663606405258178711e+00
4.527267932891845703e+00
4.503445148468017578e+00
2.698459148406982422e+00
4.504258155822753906e+00
4.503241539001464844e+00
4.482851505279541016e+00
2.711864948272705078e+00
2.699887037277221680e+00
2.716536045074462891e+00
4.449890136718750000e+00
4.475442409515380859e+00
2.698457002639770508e+00
2.738847494125366211e+00
4.429890632629394531e+00
4.464671611785888672e+00
2.716527223587036133e+00
4.470075130462646484e+00
4.411159515380859375e+00
4.442790985107421875e+00
2.743199825286865234e+00
2.782778501510620117e+00
4.400446891784667969e+00
4.413794994354248047e+00
2.786454439163208008e+00
4.416471958160400391e+00
2.778388738632202148e+00
2.795405149459838867e+00
2.781553030014038086e+00
2.785850286483764648e+00
4.376170158386230469e+00
4.370149135589599609e+00
2.800466775894165039e+00
2.783401727676391602e+00
2.795134544372558594e+00
2.765586614608764648e+00
2.780962705612182617e+00
4.383489131927490234e+00
2.747208833694458008e+00
4.379324436187744141e+00
4.400339603424072266e+00
4.381746292114257812e+00
2.734390020370483398e+00
4.382547378540039062e+00
2.748536109924316406e+00
2.728584051132202148e+00
2.741137027740478516e+00
2.723461151123046875e+00
2.728300333023071289e+00
4.394534587860107422e+00
4.402378082275390625e+00
4.399341106414794922e+00
4.400096416473388672e+00
4.392723560333251953e+00
4.387787342071533203e+00
2.721383094787597656e+00
4.371586799621582031e+00
2.734663009643554688e+00
2.735140323638916016e+00
4.364127635955810547e+00
4.352809906005859375e+00
4.352268218994140625e+00
2.752238512039184570e+00
2.767571687698364258e+00
4.333859920501708984e+00
4.340615749359130859e+00
4.323066711425781250e+00
4.321755886077880859e+00
4.306047439575195312e+00
4.298168659210205078e+00
4.283618927001953125e+00
4.271661281585693359e+00
4.258113861083984375e+00
4.243201255798339844e+00
2.876817703247070312e+00
4.231752872467041016e+00
4.210807323455810547e+00
4.205606937408447266e+00
2.933464050292968750e+00
2.946578025817871094e+00
4.195838928222656250e+00
2.977404594421386719e+00
2.961865663528442383e+00
2.972310304641723633e+00
2.959367275238037109e+00
4.173037052154541016e+00
2.974390268325805664e+00
4.193927288055419922e+00
4.197734355926513672e+00
2.949234008789062500e+00
2.930943489074707031e+00
2.930422067642211914e+00
2.914914608001708984e+00
2.903051137924194336e+00
4.209226608276367188e+00
4.214932918548583984e+00
4.220520973205566406e+00
4.220498561859130859e+00
4.222671031951904297e+00
2.857857465744018555e+00
2.864936113357543945e+00
4.224551200866699219e+00
4.235575675964355469e+00
4.224401950836181641e+00
2.856994628906250000e+00
4.238346576690673828e+00
4.220549106597900391e+00
2.893491029739379883e+00
2.870124101638793945e+00
2.888251066207885742e+00
4.215048789978027344e+00
4.256181240081787109e+00
4.214927196502685547e+00
2.871740579605102539e+00
2.855561494827270508e+00
4.218924522399902344e+00
4.222719192504882812e+00
2.850554704666137695e+00
2.864855051040649414e+00
2.844833374023437500e+00
2.851054430007934570e+00
4.228857517242431641e+00
2.824074029922485352e+00
4.241875171661376953e+00
2.821872234344482422e+00
4.247425556182861328e+00
2.801522016525268555e+00
2.795851707458496094e+00
4.264157295227050781e+00
4.267341136932373047e+00
2.794448137283325195e+00
4.290381431579589844e+00
2.775770902633666992e+00
2.778724193572998047e+00
2.766478538513183594e+00
4.300559043884277344e+00
2.759769678115844727e+00
4.294046878814697266e+00
4.296822071075439453e+00
4.296955108642578125e+00
4.294619560241699219e+00
2.754341125488281250e+00
2.753793001174926758e+00
4.303654670715332031e+00
2.770943880081176758e+00
2.753666400909423828e+00
4.322210311889648438e+00
4.291924476623535156e+00
2.792235851287841797e+00
4.293531894683837891e+00
2.756474256515502930e+00
4.289603710174560547e+00
2.781411647796630859e+00
2.746966123580932617e+00
2.770384073257446289e+00
4.297700881958007812e+00
4.329700946807861328e+00
4.298900604248046875e+00
2.751715898513793945e+00
4.319828510284423828e+00
4.303190708160400391e+00
2.793382167816162109e+00
4.321041107177734375e+00
4.305076599121093750e+00
4.296328067779541016e+00
2.811600446701049805e+00
2.801385879516601562e+00
4.325255870819091797e+00
2.823693037033081055e+00
2.816967725753784180e+00
2.807409524917602539e+00
2.811592102050781250e+00
2.782499790191650391e+00
2.794841051101684570e+00
4.301039695739746094e+00
4.304211616516113281e+00
4.298324584960937500e+00
4.305798530578613281e+00
4.289910316467285156e+00
2.751864910125732422e+00
2.743894338607788086e+00
2.750653028488159180e+00
2.738788843154907227e+00
2.740859746932983398e+00
2.726508140563964844e+00
2.724738597869873047e+00
4.308384895324707031e+00
2.703133344650268555e+00
4.321900844573974609e+00
4.324938297271728516e+00
4.327666759490966797e+00
2.690823078155517578e+00
4.342182636260986328e+00
4.323714256286621094e+00
4.333374023437500000e+00
4.313383102416992188e+00
2.707026243209838867e+00
4.311455249786376953e+00
4.299628257751464844e+00
4.295114040374755859e+00
4.278323173522949219e+00
4.272914409637451172e+00
2.761790513992309570e+00
2.764107227325439453e+00
2.773040533065795898e+00
2.772095203399658203e+00
4.233586311340332031e+00
4.240249156951904297e+00
4.226738452911376953e+00
2.781771898269653320e+00
4.225575447082519531e+00
2.801895856857299805e+00
4.211088657379150391e+00
2.793238162994384766e+00
4.214010238647460938e+00
2.806071519851684570e+00
2.798412799835205078e+00
4.221859931945800781e+00
2.795346975326538086e+00
4.206580162048339844e+00
2.794145107269287109e+00
4.220723628997802734e+00
4.207685947418212891e+00
4.215543270111083984e+00
4.201820850372314453e+00
4.203649044036865234e+00
2.806456327438354492e+00
4.185104370117187500e+00
4.180507183074951172e+00
4.173253059387207031e+00
4.166058540344238281e+00
4.157062530517578125e+00
2.860050439834594727e+00
2.863305807113647461e+00
2.870749473571777344e+00
2.866972446441650391e+00
2.867438316345214844e+00
2.858134031295776367e+00
4.159487724304199219e+00
2.854459047317504883e+00
2.840120792388916016e+00
4.182011604309082031e+00
2.821894884109497070e+00
2.818536758422851562e+00
2.802398920059204102e+00
2.795104980468750000e+00
4.204003334045410156e+00
2.792689085006713867e+00
2.756026744842529297e+00
4.268658638000488281e+00
2.742178201675415039e+00
2.743537187576293945e+00
4.272930145263671875e+00
2.708077669143676758e+00
2.701415538787841797e+00
4.285495281219482422e+00
4.292250156402587891e+00
4.295949459075927734e+00
2.679876565933227539e+00
4.309564113616943359e+00
4.299711227416992188e+00
2.693976640701293945e+00
4.301751613616943359e+00
2.677428245544433594e+00
4.294517517089843750e+00
4.296644687652587891e+00
4.286777496337890625e+00
2.687389612197875977e+00
4.288758754730224609e+00
2.704526185989379883e+00
2.702394962310791016e+00
2.704782247543334961e+00
2.700486183166503906e+00
2.697107791900634766e+00
2.690802812576293945e+00
2.683547258377075195e+00
2.675595045089721680e+00
4.300252437591552734e+00
2.677981376647949219e+00
4.322300910949707031e+00
2.647968530654907227e+00
2.641365289688110352e+00
2.635635614395141602e+00
4.347877502441406250e+00
2.623355150222778320e+00
2.616625070571899414e+00
2.610627651214599609e+00
2.602634906768798828e+00
4.383944034576416016e+00
2.601732969284057617e+00
2.583624839782714844e+00
2.586980342864990234e+00
2.569554090499877930e+00
2.570564031600952148e+00
4.446633815765380859e+00
4.453003883361816406e+00
4.457312583923339844e+00
2.554265022277832031e+00
4.474167346954345703e+00
2.545094251632690430e+00
2.550688982009887695e+00
4.458372592926025391e+00
2.543612718582153320e+00
4.457756042480468750e+00
2.548946142196655273e+00
4.452939510345458984e+00
2.546405315399169922e+00
4.447351932525634766e+00
4.440268039703369141e+00
4.433766365051269531e+00
4.421552181243896484e+00
2.566494464874267578e+00
2.572507858276367188e+00
4.394858360290527344e+00
2.590685129165649414e+00
4.379539966583251953e+00
2.589586973190307617e+00
4.366260051727294922e+00
2.605180263519287109e+00
2.600744485855102539e+00
2.607976675033569336e+00
4.350985050201416016e+00
2.623860120773315430e+00
4.346215724945068359e+00
4.350450992584228516e+00
2.613289356231689453e+00
2.613809823989868164e+00
4.340140819549560547e+00
4.327908515930175781e+00
4.328700542449951172e+00
4.313631534576416016e+00
2.632409811019897461e+00
4.303841590881347656e+00
2.652956724166870117e+00
4.282115459442138672e+00
2.653263330459594727e+00
4.275503158569335938e+00
4.265372753143310547e+00
4.259413242340087891e+00
2.677300214767456055e+00
4.255284786224365234e+00
2.695205688476562500e+00
4.226786136627197266e+00
2.701220273971557617e+00
4.226279735565185547e+00
4.207955837249755859e+00
2.736826896667480469e+00
2.723947525024414062e+00
4.220529556274414062e+00
4.195755958557128906e+00
4.206972599029541016e+00
2.738602161407470703e+00
2.769093990325927734e+00
4.172911643981933594e+00
4.203426361083984375e+00
2.752701282501220703e+00
2.791146278381347656e+00
4.171051025390625000e+00
4.205068588256835938e+00
2.770241498947143555e+00
4.223665714263916016e+00
2.761843442916870117e+00
4.179058074951171875e+00
2.775639295578002930e+00
4.198260784149169922e+00
4.157385826110839844e+00
4.183550834655761719e+00
2.784245014190673828e+00
4.199466705322265625e+00
2.778475046157836914e+00
2.811462402343750000e+00
2.776787996292114258e+00
2.797363519668579102e+00
2.766115665435791016e+00
2.776638269424438477e+00
2.746762514114379883e+00
2.749943017959594727e+00
2.722598552703857422e+00
2.720019817352294922e+00
2.694283723831176758e+00
4.238904953002929688e+00
4.230151176452636719e+00
2.686507463455200195e+00
4.249856948852539062e+00
4.266005039215087891e+00
2.648180246353149414e+00
4.260941028594970703e+00
4.262835025787353516e+00
2.635191202163696289e+00
2.633617401123046875e+00
2.630415678024291992e+00
4.270987033843994141e+00
2.628709077835083008e+00
2.619921445846557617e+00
4.290746212005615234e+00
4.283734798431396484e+00
2.628785610198974609e+00
2.613619089126586914e+00
2.620778560638427734e+00
2.604594707489013672e+00
4.304592609405517578e+00
4.303136348724365234e+00
2.593682765960693359e+00
4.309636116027832031e+00
2.598845481872558594e+00
2.589693784713745117e+00
2.592605352401733398e+00
4.318395137786865234e+00
2.599347591400146484e+00
2.577493667602539062e+00
4.350240230560302734e+00
2.572467327117919922e+00
4.336663246154785156e+00
2.568244934082031250e+00
4.351493835449218750e+00
2.565957307815551758e+00
4.336987972259521484e+00
2.566148757934570312e+00
2.570384502410888672e+00
2.563199281692504883e+00
4.340126991271972656e+00
2.567614078521728516e+00
2.559518814086914062e+00
4.361927509307861328e+00
2.564776420593261719e+00
2.555150508880615234e+00
2.556261777877807617e+00
4.372406482696533203e+00
4.377362251281738281e+00
4.371500492095947266e+00
4.369141101837158203e+00
4.359563827514648438e+00
4.350498676300048828e+00
4.337866306304931641e+00
4.324715137481689453e+00
2.577868700027465820e+00
2.585137128829956055e+00
4.285317420959472656e+00
2.595648765563964844e+00
4.274485111236572266e+00
4.261176109313964844e+00
4.255255222320556641e+00
2.623405694961547852e+00
2.636850118637084961e+00
2.633861541748046875e+00
2.641136884689331055e+00
2.634989261627197266e+00
4.236464977264404297e+00
2.633817911148071289e+00
2.634403228759765625e+00
2.628085613250732422e+00
2.624936342239379883e+00
4.241859436035156250e+00
2.624885797500610352e+00
2.607558727264404297e+00
2.610940933227539062e+00
2.593759059906005859e+00
4.279518127441406250e+00
2.581075668334960938e+00
4.302870273590087891e+00
4.293548583984375000e+00
2.587806224822998047e+00
2.566953897476196289e+00
4.325510501861572266e+00
4.305210590362548828e+00
4.320847034454345703e+00
4.298916339874267578e+00
4.305868148803710938e+00
2.579815149307250977e+00
4.278122425079345703e+00
2.584429264068603516e+00
4.273829460144042969e+00
4.256091117858886719e+00
2.616499900817871094e+00
2.607726097106933594e+00
4.258522510528564453e+00
2.622628688812255859e+00
4.233563423156738281e+00
2.617698192596435547e+00
2.625925064086914062e+00
4.221275806427001953e+00
2.639231681823730469e+00
4.223164081573486328e+00
2.624843597412109375e+00
4.215772151947021484e+00
2.636495590209960938e+00
2.622358560562133789e+00
2.630916595458984375e+00
4.218455791473388672e+00
4.235517978668212891e+00
2.615479469299316406e+00
2.633724927902221680e+00
4.224610328674316406e+00
4.245662689208984375e+00
2.618127346038818359e+00
4.258874893188476562e+00
2.613348960876464844e+00
2.636800765991210938e+00
2.610581398010253906e+00
4.249817371368408203e+00
2.607365131378173828e+00
4.233623504638671875e+00
2.601872682571411133e+00
4.247568607330322266e+00
4.226789474487304688e+00
2.627013444900512695e+00
2.602836847305297852e+00
4.254827499389648438e+00
2.608067512512207031e+00
4.233953952789306641e+00
4.226317882537841797e+00
4.226778030395507812e+00
2.612669229507446289e+00
2.610746383666992188e+00
2.613939046859741211e+00
2.608736038208007812e+00
2.607870340347290039e+00
2.599963665008544922e+00
2.596087217330932617e+00
2.586283922195434570e+00
2.580087423324584961e+00
4.253387928009033203e+00
2.562307834625244141e+00
2.556154727935791016e+00
4.279250621795654297e+00
2.549289941787719727e+00
2.537477016448974609e+00
4.309448242187500000e+00
2.529820442199707031e+00
4.312248706817626953e+00
2.520069360733032227e+00
2.519699096679687500e+00
2.512302160263061523e+00
2.509648084640502930e+00
4.340666770935058594e+00
2.498067140579223633e+00
2.493893146514892578e+00
4.359033584594726562e+00
2.489381551742553711e+00
2.483278274536132812e+00
2.481468677520751953e+00
2.474509716033935547e+00
2.471134662628173828e+00
2.463646411895751953e+00
4.413158416748046875e+00
4.415704727172851562e+00
2.459585189819335938e+00
4.426032543182373047e+00
2.450954198837280273e+00
2.451273441314697266e+00
4.424336433410644531e+00
2.447351694107055664e+00
4.426134109497070312e+00
4.421735286712646484e+00
2.453998327255249023e+00
2.453140974044799805e+00
4.416288375854492188e+00
2.461178541183471680e+00
2.456800699234008789e+00
4.412217617034912109e+00
2.456444025039672852e+00
2.461979150772094727e+00
2.456554174423217773e+00
2.459007024765014648e+00
4.401177406311035156e+00
4.406845569610595703e+00
2.454902648925781250e+00
2.463214874267578125e+00
4.397429943084716797e+00
2.472174644470214844e+00
4.391129493713378906e+00
2.462484359741210938e+00
4.385111808776855469e+00
4.386441230773925781e+00
4.371042251586914062e+00
2.473204851150512695e+00
2.475371837615966797e+00
2.479292631149291992e+00
2.478522300720214844e+00
4.348981380462646484e+00
2.479689359664916992e+00
4.338899612426757812e+00
4.333952903747558594e+00
2.485916137695312500e+00
2.488759756088256836e+00
2.489168882369995117e+00
2.489202976226806641e+00
4.321943759918212891e+00
2.488380193710327148e+00
2.486891031265258789e+00
2.485494375228881836e+00
4.327118873596191406e+00
4.329107761383056641e+00
2.483751296997070312e+00
4.331110477447509766e+00
4.320344924926757812e+00
4.319865226745605469e+00
2.493202447891235352e+00
4.312281608581542969e+00
2.501708984375000000e+00
4.288625240325927734e+00
2.509206295013427734e+00
2.517441272735595703e+00
4.270697593688964844e+00
2.529411792755126953e+00
2.517961978912353516e+00
2.528036832809448242e+00
2.516336679458618164e+00
2.521651744842529297e+00
2.509788036346435547e+00
2.510940313339233398e+00
4.285050392150878906e+00
2.509071111679077148e+00
2.492527484893798828e+00
2.496740341186523438e+00
2.482144594192504883e+00
2.482392549514770508e+00
2.469655752182006836e+00
2.466595649719238281e+00
4.353265762329101562e+00
4.367728233337402344e+00
2.446574211120605469e+00
2.452413558959960938e+00
4.375184535980224609e+00
2.453863620758056641e+00
2.436284780502319336e+00
2.444646120071411133e+00
4.392807006835937500e+00
2.446200370788574219e+00
4.402839660644531250e+00
4.408557415008544922e+00
4.398948669433593750e+00
2.440016746520996094e+00
4.395018100738525391e+00
2.436599254608154297e+00
4.375126838684082031e+00
4.366482257843017578e+00
2.446928739547729492e+00
4.352681636810302734e+00
2.460896253585815430e+00
2.460158348083496094e+00
2.466197252273559570e+00
4.324879169464111328e+00
2.476750612258911133e+00
2.464986324310302734e+00
4.328570842742919922e+00
4.309146881103515625e+00
2.487744569778442383e+00
4.302700519561767578e+00
2.481174707412719727e+00
2.479481458663940430e+00
4.288279056549072266e+00
2.480523824691772461e+00
4.285596370697021484e+00
4.275603771209716797e+00
4.271797180175781250e+00
4.259039402008056641e+00
2.503192424774169922e+00
2.507472753524780273e+00
2.511554956436157227e+00
2.512479782104492188e+00
2.512755632400512695e+00
2.510892391204833984e+00
2.508111476898193359e+00
2.503996133804321289e+00
4.246846675872802734e+00
4.249950885772705078e+00
2.498123884201049805e+00
2.497538566589355469e+00
2.492426156997680664e+00
2.490423679351806641e+00
2.482772588729858398e+00
4.278683662414550781e+00
4.277087688446044922e+00
4.282489299774169922e+00
2.473329544067382812e+00
2.479295253753662109e+00
4.277353286743164062e+00
2.484262704849243164e+00
4.277266502380371094e+00
2.475543975830078125e+00
4.273224353790283203e+00
2.481592893600463867e+00
2.474587678909301758e+00
2.478439569473266602e+00
2.471599340438842773e+00
2.471102714538574219e+00
4.286483764648437500e+00
4.286097526550292969e+00
2.467166900634765625e+00
4.285063266754150391e+00
4.285251140594482422e+00
2.465013980865478516e+00
4.274973869323730469e+00
4.269930362701416016e+00
2.472490072250366211e+00
2.475109815597534180e+00
2.476562976837158203e+00
2.476203918457031250e+00
4.255121231079101562e+00
2.476377248764038086e+00
2.474714279174804688e+00
4.258428573608398438e+00
2.475554704666137695e+00
4.256631851196289062e+00
4.255834579467773438e+00
2.475113391876220703e+00
4.248026371002197266e+00
4.243089675903320312e+00
4.235936641693115234e+00
2.489259481430053711e+00
2.493638038635253906e+00
2.495273828506469727e+00
4.215132236480712891e+00
4.211945533752441406e+00
2.502206325531005859e+00
4.205322265625000000e+00
2.509999990463256836e+00
4.191976547241210938e+00
2.514300823211669922e+00
4.185686111450195312e+00
4.178430557250976562e+00
2.529131174087524414e+00
2.531052827835083008e+00
4.168631076812744141e+00
4.165243148803710938e+00
2.542279481887817383e+00
2.549640417098999023e+00
4.153160095214843750e+00
2.562494516372680664e+00
4.143625736236572266e+00
4.151239395141601562e+00
2.551525354385375977e+00
2.556722879409790039e+00
4.136239528656005859e+00
4.129755973815917969e+00
2.565460443496704102e+00
4.122407436370849609e+00
4.120509147644042969e+00
4.112391948699951172e+00
2.578633308410644531e+00
2.582008600234985352e+00
4.101839065551757812e+00
2.595333576202392578e+00
2.584845542907714844e+00
4.106803894042968750e+00
4.089813232421875000e+00
4.098192214965820312e+00
4.081914424896240234e+00
2.603224277496337891e+00
4.069784641265869141e+00
4.071301460266113281e+00
2.614082098007202148e+00
4.067699909210205078e+00
2.626707315444946289e+00
4.047087192535400391e+00
4.040996074676513672e+00
4.035333156585693359e+00
2.649214029312133789e+00
2.649291992187500000e+00
4.027375698089599609e+00
4.017846584320068359e+00
2.668707847595214844e+00
2.666626691818237305e+00
4.019612312316894531e+00
4.018723964691162109e+00
4.009608745574951172e+00
4.011358261108398438e+00
3.996507644653320312e+00
2.702316761016845703e+00
3.984894514083862305e+00
3.985947608947753906e+00
2.709151029586791992e+00
3.968937397003173828e+00
3.966115713119506836e+00
3.958584785461425781e+00
2.733975172042846680e+00
3.952469587326049805e+00
2.740326881408691406e+00
3.941385507583618164e+00
2.749879598617553711e+00
3.941530704498291016e+00
2.751146793365478516e+00
3.934687376022338867e+00
2.752583265304565430e+00
2.750497817993164062e+00
2.744966745376586914e+00
3.941354036331176758e+00
2.737722396850585938e+00
3.954362630844116211e+00
2.719993829727172852e+00
3.955725193023681641e+00
2.711141586303710938e+00
3.968322515487670898e+00
2.698157548904418945e+00
2.692977666854858398e+00
2.683341741561889648e+00
2.673169612884521484e+00
3.990992069244384766e+00
3.999931573867797852e+00
2.646005630493164062e+00
4.016139507293701172e+00
4.011488914489746094e+00
2.642261028289794922e+00
2.632414817810058594e+00
4.030578136444091797e+00
2.634278297424316406e+00
4.027420520782470703e+00
2.613851785659790039e+00
2.603358030319213867e+00
4.041515350341796875e+00
2.594776153564453125e+00
4.057101726531982422e+00
2.583197355270385742e+00
4.055763721466064453e+00
2.575819730758666992e+00
4.066742897033691406e+00
2.570825338363647461e+00
4.064464092254638672e+00
4.065024375915527344e+00
2.564742565155029297e+00
2.563355445861816406e+00
2.560067892074584961e+00
2.555067777633666992e+00
2.548600435256958008e+00
2.540883779525756836e+00
4.094026088714599609e+00
4.099919319152832031e+00
2.524250984191894531e+00
2.520633697509765625e+00
2.512787103652954102e+00
2.507575988769531250e+00
4.129828453063964844e+00
4.135847091674804688e+00
2.490647792816162109e+00
2.485486030578613281e+00
4.150406837463378906e+00
4.151835918426513672e+00
2.480054616928100586e+00
4.158287525177001953e+00
2.475276231765747070e+00
2.476495265960693359e+00
2.471253871917724609e+00
4.164111137390136719e+00
4.163781166076660156e+00
4.162743568420410156e+00
2.468949079513549805e+00
2.470868825912475586e+00
4.156717300415039062e+00
2.473677396774291992e+00
2.470835447311401367e+00
4.161047458648681641e+00
2.475421905517578125e+00
4.156741619110107422e+00
2.468153238296508789e+00
4.156267642974853516e+00
2.473006486892700195e+00
2.465056896209716797e+00
4.163916587829589844e+00
2.467733144760131836e+00
4.156888484954833984e+00
2.463541269302368164e+00
2.462318420410156250e+00
2.460745334625244141e+00
2.455716848373413086e+00
2.452650070190429688e+00
2.445250988006591797e+00
4.182548522949218750e+00
4.186766624450683594e+00
4.188676834106445312e+00
2.434307813644409180e+00
2.433417081832885742e+00
2.431354284286499023e+00
2.428070306777954102e+00
4.198743820190429688e+00
2.423143625259399414e+00
4.205595493316650391e+00
2.418325901031494141e+00
4.207235336303710938e+00
2.416845798492431641e+00
4.208580493927001953e+00
2.416223526000976562e+00
2.415539026260375977e+00
2.414010047912597656e+00
2.410921573638916016e+00
2.407525062561035156e+00
2.402693033218383789e+00
4.230996608734130859e+00
4.234301567077636719e+00
2.395257711410522461e+00
2.393852710723876953e+00
4.241358757019042969e+00
2.393883943557739258e+00
4.242772102355957031e+00
2.388659715652465820e+00
2.386771440505981445e+00
2.385542631149291992e+00
2.382410049438476562e+00
4.254399299621582031e+00
4.256354331970214844e+00
2.378636360168457031e+00
2.380014657974243164e+00
2.375740051269531250e+00
2.375886917114257812e+00
4.263978958129882812e+00
4.265858173370361328e+00
2.370891809463500977e+00
4.262550830841064453e+00
4.259514808654785156e+00
2.374241590499877930e+00
2.375419139862060547e+00
4.248365879058837891e+00
2.379211187362670898e+00
4.240193843841552734e+00
4.235147953033447266e+00
4.227110385894775391e+00
4.217163562774658203e+00
2.398426055908203125e+00
2.404152393341064453e+00
2.407091140747070312e+00
2.409318447113037109e+00
2.409537553787231445e+00
4.186360836029052734e+00
2.411597251892089844e+00
2.409280776977539062e+00
4.187365531921386719e+00
4.184035778045654297e+00
2.413146734237670898e+00
4.182102680206298828e+00
2.413657426834106445e+00
4.171916484832763672e+00
2.417553186416625977e+00
2.421041965484619141e+00
4.163290977478027344e+00
4.163977146148681641e+00
4.154798984527587891e+00
4.149895668029785156e+00
4.138341426849365234e+00
2.445002079010009766e+00
4.123675823211669922e+00
2.454524517059326172e+00
2.461669683456420898e+00
2.462349414825439453e+00
2.464262723922729492e+00
4.097317695617675781e+00
2.466802120208740234e+00
2.464729785919189453e+00
4.100175380706787109e+00
2.468599081039428711e+00
2.458639860153198242e+00
2.462344408035278320e+00
4.105867385864257812e+00
4.115021228790283203e+00
2.449818134307861328e+00
2.454897642135620117e+00
4.111814975738525391e+00
2.453326225280761719e+00
4.121331214904785156e+00
4.114020347595214844e+00
4.118424415588378906e+00
4.103769302368164062e+00
2.458306312561035156e+00
2.456311702728271484e+00
4.091908454895019531e+00
4.085373878479003906e+00
4.080541133880615234e+00
4.071379184722900391e+00
2.481251955032348633e+00
2.486791849136352539e+00
2.487829208374023438e+00
2.490875482559204102e+00
4.050388813018798828e+00
2.487973928451538086e+00
2.486926317214965820e+00
2.484297990798950195e+00
2.480042695999145508e+00
4.061467647552490234e+00
2.473359346389770508e+00
2.467134952545166016e+00
2.462619066238403320e+00
4.081707000732421875e+00
2.454201221466064453e+00
4.095107555389404297e+00
2.442602872848510742e+00
2.440166234970092773e+00
4.105594635009765625e+00
2.430687427520751953e+00
2.426841974258422852e+00
2.421814441680908203e+00
4.125832080841064453e+00
2.414036750793457031e+00
2.408225059509277344e+00
2.403848409652709961e+00
4.149561882019042969e+00
2.395864963531494141e+00
4.162315368652343750e+00
2.386709213256835938e+00
4.166935443878173828e+00
4.167292594909667969e+00
2.383488178253173828e+00
2.383104324340820312e+00
4.166753292083740234e+00
4.165912151336669922e+00
4.161524772644042969e+00
2.387586355209350586e+00
4.151194572448730469e+00
2.394517660140991211e+00
2.395770311355590820e+00
2.396805047988891602e+00
4.139694690704345703e+00
4.138179302215576172e+00
2.399490594863891602e+00
2.402084350585937500e+00
2.400866746902465820e+00
2.399606704711914062e+00
2.396973848342895508e+00
4.139437198638916016e+00
4.142469406127929688e+00
2.391592741012573242e+00
2.393947601318359375e+00
2.388357877731323242e+00
4.147289276123046875e+00
2.384081840515136719e+00
4.152477741241455078e+00
2.383754253387451172e+00
2.380805969238281250e+00
2.380265712738037109e+00
2.374322891235351562e+00
2.372012853622436523e+00
4.171653747558593750e+00
4.174625873565673828e+00
2.363665819168090820e+00
2.360034942626953125e+00
2.358384609222412109e+00
4.185520172119140625e+00
2.354312896728515625e+00
4.192854404449462891e+00
4.189870357513427734e+00
4.189376354217529297e+00
4.180888175964355469e+00
4.174280166625976562e+00
2.366068601608276367e+00
2.368791341781616211e+00
2.372990608215332031e+00
4.147512912750244141e+00
2.379059076309204102e+00
2.377818346023559570e+00
2.378250598907470703e+00
4.141471385955810547e+00
4.139514923095703125e+00
2.379472732543945312e+00
4.133505344390869141e+00
4.130761623382568359e+00
4.120770454406738281e+00
4.114848136901855469e+00
2.399654865264892578e+00
2.404529571533203125e+00
2.408364057540893555e+00
2.408428907394409180e+00
4.086607456207275391e+00
4.083309650421142578e+00
4.078688621520996094e+00
4.071067810058593750e+00
2.425785064697265625e+00
2.429793357849121094e+00
2.431399583816528320e+00
2.432777881622314453e+00
2.430234909057617188e+00
2.428500652313232422e+00
4.059646606445312500e+00
2.424846172332763672e+00
2.420074701309204102e+00
2.415253877639770508e+00
4.076811313629150391e+00
2.407335758209228516e+00
4.089266300201416016e+00
4.085186481475830078e+00
2.406182289123535156e+00
4.090204715728759766e+00
4.084102153778076172e+00
2.410238265991210938e+00
2.403822183609008789e+00
2.406554937362670898e+00
2.403353691101074219e+00
2.397611141204833984e+00
4.095556259155273438e+00
4.091617584228515625e+00
4.094830036163330078e+00
4.089682102203369141e+00
4.083493232727050781e+00
2.405417919158935547e+00
2.403456449508666992e+00
2.408004045486450195e+00
4.067988872528076172e+00
2.410320281982421875e+00
4.070611476898193359e+00
2.407533884048461914e+00
4.062379360198974609e+00
2.409581661224365234e+00
2.412849187850952148e+00
2.409047842025756836e+00
2.407223224639892578e+00
4.067111492156982422e+00
2.400331974029541016e+00
2.397878646850585938e+00
2.393697738647460938e+00
4.080604076385498047e+00
2.388762474060058594e+00
4.088645935058593750e+00
2.379729270935058594e+00
2.377271652221679688e+00
2.372715234756469727e+00
2.368480205535888672e+00
2.362398862838745117e+00
4.119264602661132812e+00
4.124174118041992188e+00
4.125831127166748047e+00
2.351290702819824219e+00
2.350361824035644531e+00
4.127723693847656250e+00
4.127582550048828125e+00
2.350054025650024414e+00
4.124741077423095703e+00
4.118511676788330078e+00
2.358386993408203125e+00
4.112255573272705078e+00
4.101441860198974609e+00
2.372616052627563477e+00
4.091343402862548828e+00
2.375785827636718750e+00
4.076551914215087891e+00
2.383659601211547852e+00
2.389120340347290039e+00
4.061492919921875000e+00
2.395645141601562500e+00
2.393713474273681641e+00
2.392434597015380859e+00
4.059535980224609375e+00
4.056372165679931641e+00
4.056064128875732422e+00
4.047297000885009766e+00
4.042284488677978516e+00
4.032140254974365234e+00
4.021427154541015625e+00
4.011132240295410156e+00
2.434170722961425781e+00
2.445373535156250000e+00
3.981256246566772461e+00
2.460916757583618164e+00
2.461366176605224609e+00
2.461600303649902344e+00
2.465500116348266602e+00
2.457073211669921875e+00
3.978060483932495117e+00
3.975096464157104492e+00
2.456242561340332031e+00
2.461292743682861328e+00
3.974270105361938477e+00
2.465022563934326172e+00
3.983733892440795898e+00
2.445995330810546875e+00
3.983108520507812500e+00
3.977800607681274414e+00
3.980296134948730469e+00
2.448219060897827148e+00
3.968550920486450195e+00
2.451471805572509766e+00
3.964294433593750000e+00
3.961200714111328125e+00
3.954087018966674805e+00
3.949435949325561523e+00
2.473965644836425781e+00
3.934165000915527344e+00
2.484003782272338867e+00
2.487611055374145508e+00
3.922418117523193359e+00
3.920288085937500000e+00
2.496135473251342773e+00
3.917724132537841797e+00
2.505625009536743164e+00
3.905965566635131836e+00
3.904315948486328125e+00
2.511950254440307617e+00
3.896320343017578125e+00
2.516047954559326172e+00
3.891083240509033203e+00
3.887869119644165039e+00
3.883180618286132812e+00
3.877912759780883789e+00
3.870670795440673828e+00
2.548176288604736328e+00
3.862307071685791016e+00
3.852537155151367188e+00
2.572067737579345703e+00
3.850684165954589844e+00
3.836074590682983398e+00
3.836865425109863281e+00
2.595762014389038086e+00
3.828871965408325195e+00
3.824274778366088867e+00
2.617746353149414062e+00
2.640055894851684570e+00
2.620737791061401367e+00
2.631466627120971680e+00
3.819869756698608398e+00
2.610606193542480469e+00
3.814079523086547852e+00
3.812120199203491211e+00
2.602856874465942383e+00
3.813880920410156250e+00
2.603794097900390625e+00
3.820492029190063477e+00
2.593042612075805664e+00
3.818710327148437500e+00
3.819308519363403320e+00
2.587434053421020508e+00
3.822462797164916992e+00
3.820932626724243164e+00
3.818339347839355469e+00
2.590264320373535156e+00
3.816635131835937500e+00
3.817196130752563477e+00
3.808679342269897461e+00
3.808899641036987305e+00
3.800318717956542969e+00
3.794899940490722656e+00
3.789513587951660156e+00
3.779459714889526367e+00
2.653802633285522461e+00
3.774775266647338867e+00
3.761453628540039062e+00
3.761677026748657227e+00
2.683671951293945312e+00
2.696174621582031250e+00
3.744731664657592773e+00
2.706117868423461914e+00
3.762197017669677734e+00
2.698444128036499023e+00
2.702619791030883789e+00
2.697372198104858398e+00
3.748861551284790039e+00
2.702698469161987305e+00
2.673494815826416016e+00
2.668681383132934570e+00
3.774569034576416016e+00
3.773993015289306641e+00
2.638755321502685547e+00
2.620985746383666992e+00
3.791533708572387695e+00
3.790258884429931641e+00
3.797746896743774414e+00
2.598040342330932617e+00
2.588772535324096680e+00
2.584644317626953125e+00
3.808481693267822266e+00
3.817344188690185547e+00
2.561881542205810547e+00
2.559496164321899414e+00
2.550602912902832031e+00
2.537534713745117188e+00
3.848039388656616211e+00
3.848321199417114258e+00
3.852681636810302734e+00
3.857120752334594727e+00
3.851687669754028320e+00
3.854897499084472656e+00
2.513362884521484375e+00
2.518680810928344727e+00
3.848207235336303711e+00
3.850143909454345703e+00
3.848761558532714844e+00
2.517453193664550781e+00
3.839491844177246094e+00
3.836248636245727539e+00
3.832525491714477539e+00
2.532568693161010742e+00
3.825667858123779297e+00
2.540323972702026367e+00
2.540526390075683594e+00
3.821316480636596680e+00
2.545711278915405273e+00
3.820135593414306641e+00
3.818293094635009766e+00
3.818177700042724609e+00
2.544531345367431641e+00
3.819802045822143555e+00
3.812342643737792969e+00
2.556978464126586914e+00
2.567599296569824219e+00
2.552002429962158203e+00
2.558640241622924805e+00
3.818829298019409180e+00
2.537919282913208008e+00
2.535969018936157227e+00
2.525813102722167969e+00
2.515763521194458008e+00
3.838584899902343750e+00
3.843856334686279297e+00
2.491888284683227539e+00
3.853967905044555664e+00
3.859897136688232422e+00
3.856131792068481445e+00
3.858844280242919922e+00
3.854311466217041016e+00
3.849746465682983398e+00
3.846459388732910156e+00
2.497589349746704102e+00
2.501046419143676758e+00
2.502911329269409180e+00
3.832844734191894531e+00
2.506867170333862305e+00
2.502182960510253906e+00
3.838272333145141602e+00
2.507999420166015625e+00
2.491847515106201172e+00
3.852865457534790039e+00
2.499570369720458984e+00
3.850679636001586914e+00
2.476801872253417969e+00
3.856064081192016602e+00
3.859012126922607422e+00
2.467640161514282227e+00
2.464388370513916016e+00
3.862659692764282227e+00
3.862143516540527344e+00
3.863859891891479492e+00
3.858727931976318359e+00
3.856078147888183594e+00
2.468631982803344727e+00
2.472530364990234375e+00
2.472793340682983398e+00
3.846997261047363281e+00
2.468867778778076172e+00
2.466741800308227539e+00
3.851146936416625977e+00
3.853359937667846680e+00
3.851314067840576172e+00
3.849499464035034180e+00
2.468616247177124023e+00
2.468274116516113281e+00
3.845671415328979492e+00
2.474651813507080078e+00
3.845555305480957031e+00
2.466709375381469727e+00
2.466093778610229492e+00
2.461429357528686523e+00
3.851438283920288086e+00
2.458022594451904297e+00
3.858376502990722656e+00
3.858070135116577148e+00
2.450343608856201172e+00
2.444722890853881836e+00
2.439341306686401367e+00
2.436683177947998047e+00
2.425047636032104492e+00
2.419133186340332031e+00
2.408945322036743164e+00
2.396968841552734375e+00
2.388393640518188477e+00
3.923698186874389648e+00
2.371477127075195312e+00
2.361376285552978516e+00
2.348095655441284180e+00
3.968459844589233398e+00
2.330548286437988281e+00
3.989233732223510742e+00
3.991776704788208008e+00
2.317373752593994141e+00
4.007469177246093750e+00
3.998481035232543945e+00
2.317443847656250000e+00
2.319236993789672852e+00
2.306685447692871094e+00
4.011186599731445312e+00
2.302554130554199219e+00
2.304833173751831055e+00
4.014758586883544922e+00
4.013777732849121094e+00
2.299617290496826172e+00
2.294443130493164062e+00
2.296097755432128906e+00
4.019702434539794922e+00
4.017802238464355469e+00
4.018537998199462891e+00
4.011933803558349609e+00
4.005586624145507812e+00
3.998157501220703125e+00
2.308399200439453125e+00
2.316430807113647461e+00
2.316971540451049805e+00
3.972225904464721680e+00
3.968039035797119141e+00
2.325123310089111328e+00
2.327548265457153320e+00
2.328642606735229492e+00
2.327781677246093750e+00
2.325690269470214844e+00
2.322409152984619141e+00
3.966001987457275391e+00
3.968993425369262695e+00
2.315443038940429688e+00
3.971848964691162109e+00
2.317633628845214844e+00
2.313153982162475586e+00
3.974848270416259766e+00
2.315229654312133789e+00
3.972647905349731445e+00
3.972880840301513672e+00
3.969764232635498047e+00
3.962617397308349609e+00
2.320402145385742188e+00
3.950760126113891602e+00
2.330875635147094727e+00
2.332127332687377930e+00
2.331557035446166992e+00
3.940152645111083984e+00
3.936257362365722656e+00
2.335161685943603516e+00
2.335581541061401367e+00
3.930193424224853516e+00
3.927965164184570312e+00
3.923827648162841797e+00
3.917686462402343750e+00
3.910183191299438477e+00
2.357142210006713867e+00
3.896787166595458984e+00
3.888758897781372070e+00
2.376782655715942383e+00
2.385555744171142578e+00
3.869171142578125000e+00
2.396173954010009766e+00
3.871545553207397461e+00
2.394716501235961914e+00
3.856645584106445312e+00
3.852342128753662109e+00
3.845951795578002930e+00
2.413412570953369141e+00
3.839528322219848633e+00
2.419330596923828125e+00
2.421711921691894531e+00
3.829585313796997070e+00
2.426648855209350586e+00
2.423215150833129883e+00
3.829035758972167969e+00
3.828855514526367188e+00
2.423132181167602539e+00
2.431303739547729492e+00
3.824610948562622070e+00
2.429739713668823242e+00
3.844250440597534180e+00
2.416867017745971680e+00
2.419883251190185547e+00
2.417413234710693359e+00
2.403169393539428711e+00
2.403887987136840820e+00
2.391044378280639648e+00
2.379598379135131836e+00
2.374590873718261719e+00
2.357976436614990234e+00
3.895795583724975586e+00
3.907266616821289062e+00
3.905400037765502930e+00
3.914070367813110352e+00
2.333466053009033203e+00
2.326060771942138672e+00
2.326578140258789062e+00
2.319426774978637695e+00
3.926720619201660156e+00
2.308629274368286133e+00
3.935705661773681641e+00
2.304940700531005859e+00
2.299379587173461914e+00
2.293938159942626953e+00
2.290829420089721680e+00
2.282004833221435547e+00
3.971810102462768555e+00
3.978800296783447266e+00
2.268473863601684570e+00
3.988173961639404297e+00
3.986020565032958984e+00
2.266470670700073242e+00
2.273807287216186523e+00
2.263750553131103516e+00
2.263590335845947266e+00
2.262146711349487305e+00
2.251513481140136719e+00
4.007011890411376953e+00
2.244025945663452148e+00
4.015427589416503906e+00
4.019475460052490234e+00
2.238247156143188477e+00
2.243341922760009766e+00
2.238103628158569336e+00
4.020485401153564453e+00
4.023458480834960938e+00
2.233537912368774414e+00
2.232523441314697266e+00
2.232514381408691406e+00
2.229003429412841797e+00
2.226219654083251953e+00
2.222945451736450195e+00
2.217601060867309570e+00
2.213395595550537109e+00
2.207975387573242188e+00
2.201874971389770508e+00
2.196628332138061523e+00
2.190143823623657227e+00
2.183914899826049805e+00
2.178014755249023438e+00
2.171301126480102539e+00
2.165271997451782227e+00
2.159170627593994141e+00
2.152802705764770508e+00
2.147066831588745117e+00
2.141154527664184570e+00
2.135360002517700195e+00
2.130061626434326172e+00
2.124601840972900391e+00
2.119501352310180664e+00
2.114688634872436523e+00
2.109823226928710938e+00
2.105396270751953125e+00
2.101109981536865234e+00
2.096940279006958008e+00
2.093113183975219727e+00
2.089390516281127930e+00
2.085832357406616211e+00
2.082590579986572266e+00
2.079396963119506836e+00
2.076439619064331055e+00


==> graphs/mat11/Eichinger2020_02_DATA-L2-2024-06-12_TrainPredict.txt <==
0.0000e+00 -4.2841e-08 -4.2841e-08 0.0000e+00 -4.2841e-08 -4.2841e-08 0.0000e+00 -4.2841e-08 -4.2841e-08 0.0000e+00 -4.2841e-08 -4.2841e-08
6.6389e-01 1.7127e-05 7.6368e-08 7.8056e-01 1.9519e-05 -5.1945e-07 6.1111e-01 1.5179e-05 -5.1945e-07 6.0000e-01 1.4774e-05 -6.3912e-07
2.0750e+00 1.3926e+00 1.3926e+00 2.3583e+00 6.9863e-01 6.9838e-01 1.9167e+00 5.6369e-01 5.6348e-01 1.9111e+00 5.6638e-01 5.6617e-01
2.9694e+00 3.4967e+00 3.4966e+00 3.2500e+00 2.4311e+00 2.4308e+00 2.7472e+00 2.0857e+00 2.0854e+00 2.5139e+00 1.6178e+00 1.6176e+00
4.2528e+00 7.6555e+00 7.6554e+00 4.6472e+00 6.5131e+00 6.5128e+00 3.7778e+00 4.9017e+00 4.9015e+00 3.6250e+00 4.4334e+00 4.4331e+00
5.3611e+00 1.1830e+01 1.1830e+01 5.7139e+00 1.0519e+01 1.0519e+01 4.8778e+00 8.8193e+00 8.8191e+00 4.6500e+00 8.0069e+00 8.0067e+00
6.5417e+00 1.5732e+01 1.5732e+01 7.2750e+00 1.5539e+01 1.5539e+01 6.3917e+00 1.4036e+01 1.4036e+01 5.9333e+00 1.2691e+01 1.2691e+01
8.1111e+00 1.9096e+01 1.9096e+01 9.8167e+00 1.9884e+01 1.9883e+01 7.7500e+00 1.7711e+01 1.7711e+01 7.5472e+00 1.7218e+01 1.7218e+01
1.0644e+01 2.1417e+01 2.1416e+01 1.1256e+01 2.1319e+01 2.1319e+01 9.1528e+00 2.0086e+01 2.0086e+01 9.8028e+00 2.0475e+01 2.0475e+01
1.2786e+01 2.2247e+01 2.2247e+01 1.3367e+01 2.2202e+01 2.2202e+01 1.1397e+01 2.1726e+01 2.1726e+01 1.1553e+01 2.1744e+01 2.1744e+01
1.4111e+01 2.2513e+01 2.2513e+01 1.5303e+01 2.2546e+01 2.2545e+01 1.3328e+01 2.2345e+01 2.2344e+01 1.2553e+01 2.2181e+01 2.2181e+01
1.5197e+01 2.2636e+01 2.2635e+01 1.6467e+01 2.2658e+01 2.2657e+01 1.6431e+01 2.2653e+01 2.2653e+01 1.4158e+01 2.2509e+01 2.2509e+01
1.5744e+01 2.2680e+01 2.2679e+01 1.7397e+01 2.2711e+01 2.2711e+01 1.7236e+01 2.2703e+01 2.2703e+01 1.5433e+01 2.2644e+01 2.2644e+01
1.6950e+01 2.2731e+01 2.2731e+01 1.7858e+01 2.2731e+01 2.2730e+01 1.7633e+01 2.2723e+01 2.2722e+01 1.5692e+01 2.2667e+01 2.2667e+01
1.8153e+01 2.2758e+01 2.2757e+01 1.8519e+01 2.2749e+01 2.2749e+01 1.9308e+01 2.2759e+01 2.2758e+01 1.7456e+01 2.2736e+01 2.2735e+01
1.8353e+01 2.2761e+01 2.2761e+01 2.0681e+01 2.2773e+01 2.2773e+01 1.9853e+01 2.2767e+01 2.2767e+01 1.7817e+01 2.2747e+01 2.2746e+01
1.9589e+01 2.2774e+01 2.2774e+01 2.1175e+01 2.2777e+01 2.2777e+01 2.1150e+01 2.2777e+01 2.2777e+01 1.8461e+01 2.2760e+01 2.2760e+01
1.9719e+01 2.2775e+01 2.2775e+01 2.1297e+01 2.2778e+01 2.2778e+01 2.1533e+01 2.2780e+01 2.2779e+01 1.9369e+01 2.2771e+01 2.2771e+01
1.9908e+01 2.2777e+01 2.2777e+01 2.1856e+01 2.2781e+01 2.2780e+01 2.2581e+01 2.2783e+01 2.2783e+01 2.0158e+01 2.2777e+01 2.2777e+01
1.9989e+01 2.2777e+01 2.2777e+01 2.1961e+01 2.2781e+01 2.2781e+01 2.2639e+01 2.2783e+01 2.2783e+01 2.1439e+01 2.2782e+01 2.2782e+01
2.0861e+01 2.2781e+01 2.2781e+01 2.2581e+01 2.2783e+01 2.2783e+01 2.2931e+01 2.2784e+01 2.2784e+01 2.1925e+01 2.2784e+01 2.2784e+01
2.0978e+01 2.2782e+01 2.2782e+01 2.3039e+01 2.2784e+01 2.2784e+01 2.3061e+01 2.2784e+01 2.2784e+01 2.2394e+01 2.2785e+01 2.2785e+01
2.1292e+01 2.2783e+01 2.2783e+01 2.3511e+01 2.2785e+01 2.2785e+01 2.3458e+01 2.2785e+01 2.2785e+01 2.3431e+01 2.2786e+01 2.2786e+01
2.1981e+01 2.2785e+01 2.2784e+01 2.4094e+01 2.2786e+01 2.2786e+01 2.4692e+01 2.2786e+01 2.2786e+01 2.3672e+01 2.2786e+01 2.2786e+01
2.2875e+01 2.2786e+01 2.2786e+01 2.4194e+01 2.2786e+01 2.2786e+01 2.5442e+01 2.2787e+01 2.2787e+01 2.4000e+01 2.2787e+01 2.2786e+01
2.3411e+01 2.2786e+01 2.2786e+01 2.4367e+01 2.2786e+01 2.2786e+01 2.5706e+01 2.2787e+01 2.2787e+01 2.4247e+01 2.2787e+01 2.2786e+01
2.3608e+01 2.2787e+01 2.2786e+01 2.4575e+01 2.2787e+01 2.2786e+01 2.5939e+01 2.2787e+01 2.2787e+01 2.5364e+01 2.2787e+01 2.2787e+01
2.3686e+01 2.2787e+01 2.2786e+01 2.4811e+01 2.2787e+01 2.2786e+01 2.6025e+01 2.2787e+01 2.2787e+01 2.5547e+01 2.2787e+01 2.2787e+01
2.3994e+01 2.2787e+01 2.2787e+01 2.5661e+01 2.2787e+01 2.2787e+01 2.6147e+01 2.2787e+01 2.2787e+01 2.6347e+01 2.2787e+01 2.2787e+01
2.4125e+01 2.2787e+01 2.2787e+01 2.6033e+01 2.2787e+01 2.2787e+01 2.6389e+01 2.2787e+01 2.2787e+01 2.6522e+01 2.2787e+01 2.2787e+01
2.4208e+01 2.2787e+01 2.2787e+01 2.6317e+01 2.2787e+01 2.2787e+01 2.6550e+01 2.2787e+01 2.2787e+01 2.6814e+01 2.2788e+01 2.2787e+01
2.4386e+01 2.2787e+01 2.2787e+01 2.6472e+01 2.2787e+01 2.2787e+01 2.6956e+01 2.2787e+01 2.2787e+01 2.7000e+01 2.2788e+01 2.2787e+01
2.4850e+01 2.2787e+01 2.2787e+01 2.6606e+01 2.2787e+01 2.2787e+01 2.6989e+01 2.2787e+01 2.2787e+01 2.7003e+01 2.2595e+01 2.2461e+01
2.6956e+01 2.2787e+01 2.2787e+01 2.6900e+01 2.2787e+01 2.2787e+01 2.7003e+01 2.2936e+01 2.3042e+01 2.7169e+01 2.2631e+01 2.2497e+01
2.7003e+01 2.3145e+01 2.3153e+01 2.7000e+01 2.2787e+01 2.2787e+01 2.7078e+01 2.2922e+01 2.3028e+01 2.7450e+01 2.2681e+01 2.2547e+01
2.7133e+01 2.3104e+01 2.3112e+01 2.7003e+01 2.2259e+01 2.2267e+01 2.7242e+01 2.2896e+01 2.3002e+01 2.7753e+01 2.2726e+01 2.2591e+01
2.7542e+01 2.3005e+01 2.3013e+01 2.7083e+01 2.2295e+01 2.2303e+01 2.7547e+01 2.2856e+01 2.2962e+01 2.9700e+01 2.2842e+01 2.2707e+01
2.8611e+01 2.2863e+01 2.2871e+01 2.7281e+01 2.2374e+01 2.2382e+01 2.8222e+01 2.2798e+01 2.2903e+01 3.0211e+01 2.2865e+01 2.2729e+01
2.9528e+01 2.2791e+01 2.2799e+01 2.7522e+01 2.2456e+01 2.2464e+01 2.9556e+01 2.2740e+01 2.2845e+01 3.0361e+01 2.2871e+01 2.2735e+01
2.9953e+01 2.2766e+01 2.2774e+01 2.7986e+01 2.2574e+01 2.2582e+01 3.0494e+01 2.2717e+01 2.2821e+01 3.0475e+01 2.2875e+01 2.2739e+01
3.0928e+01 2.2732e+01 2.2740e+01 2.8522e+01 2.2673e+01 2.2681e+01 3.1272e+01 2.2704e+01 2.2809e+01 3.0622e+01 2.2880e+01 2.2744e+01
3.1628e+01 2.2717e+01 2.2725e+01 2.9764e+01 2.2792e+01 2.2800e+01 3.1556e+01 2.2700e+01 2.2805e+01 3.1053e+01 2.2890e+01 2.2754e+01
3.2264e+01 2.2707e+01 2.2715e+01 3.0092e+01 2.2817e+01 2.2825e+01 3.2681e+01 2.2692e+01 2.2797e+01 3.1342e+01 2.2896e+01 2.2760e+01
3.2425e+01 2.2705e+01 2.2713e+01 3.1158e+01 2.2863e+01 2.2872e+01 3.2986e+01 2.2691e+01 2.2795e+01 3.1725e+01 2.2902e+01 2.2766e+01
3.2953e+01 2.2700e+01 2.2707e+01 3.1406e+01 2.2872e+01 2.2881e+01 3.3539e+01 2.2688e+01 2.2793e+01 3.4008e+01 2.2916e+01 2.2780e+01
3.4519e+01 2.2693e+01 2.2700e+01 3.1808e+01 2.2884e+01 2.2892e+01 3.3883e+01 2.2687e+01 2.2792e+01 3.4936e+01 2.2919e+01 2.2783e+01
3.5608e+01 2.2690e+01 2.2698e+01 3.2047e+01 2.2889e+01 2.2898e+01 3.4322e+01 2.2686e+01 2.2791e+01 3.5400e+01 2.2920e+01 2.2784e+01
3.6467e+01 2.2689e+01 2.2696e+01 3.2542e+01 2.2898e+01 2.2906e+01 3.5250e+01 2.2685e+01 2.2789e+01 3.5575e+01 2.2920e+01 2.2784e+01
3.6708e+01 2.2688e+01 2.2696e+01 3.2917e+01 2.2903e+01 2.2911e+01 3.6364e+01 2.2684e+01 2.2788e+01 3.6658e+01 2.2922e+01 2.2786e+01
3.8397e+01 2.2687e+01 2.2695e+01 3.4825e+01 2.2914e+01 2.2922e+01 3.7256e+01 2.2683e+01 2.2788e+01 3.6742e+01 2.2922e+01 2.2786e+01
3.8467e+01 2.2687e+01 2.2695e+01 3.5294e+01 2.2916e+01 2.2924e+01 3.7811e+01 2.2683e+01 2.2788e+01 3.7483e+01 2.2922e+01 2.2786e+01
3.8850e+01 2.2687e+01 2.2695e+01 3.6189e+01 2.2918e+01 2.2926e+01 3.8922e+01 2.2683e+01 2.2788e+01 3.7856e+01 2.2923e+01 2.2787e+01
3.9067e+01 2.2687e+01 2.2695e+01 3.7944e+01 2.2920e+01 2.2928e+01 3.9700e+01 2.2683e+01 2.2788e+01 3.8319e+01 2.2923e+01 2.2787e+01
4.0108e+01 2.2687e+01 2.2695e+01 4.0108e+01 2.2921e+01 2.2929e+01 4.0108e+01 2.2683e+01 2.2788e+01 4.0108e+01 2.2923e+01 2.2787e+01


==> graphs/mat11/Eichinger2020_02_DATA-L2-2024-06-12_loss_history.txt <==
9.271914062500000000e+02
9.271819458007812500e+02
9.268929443359375000e+02
9.272616577148437500e+02
9.259446411132812500e+02
9.273839111328125000e+02
9.274603271484375000e+02
9.274931640625000000e+02
9.205935058593750000e+02
9.276164550781250000e+02
9.277274169921875000e+02
9.054727172851562500e+02
8.922363281250000000e+02
8.667354125976562500e+02
9.284387207031250000e+02
9.286489257812500000e+02
7.100226440429687500e+02
6.484868164062500000e+02
5.702805786132812500e+02
5.028986206054687500e+02
9.298677368164062500e+02
4.090199279785156250e+02
3.901349792480468750e+02
9.306562500000000000e+02
9.308884277343750000e+02
3.621275329589843750e+02
9.312847290039062500e+02
3.675208740234375000e+02
9.316143188476562500e+02
3.755372924804687500e+02
9.318825073242187500e+02
9.319902954101562500e+02
3.886389160156250000e+02
3.883179016113281250e+02
3.921784973144531250e+02
3.900149230957031250e+02
3.894518127441406250e+02
9.324865112304687500e+02
9.325427856445312500e+02
3.880457763671875000e+02
3.835282592773437500e+02
3.807157287597656250e+02
3.771817932128906250e+02
3.756996154785156250e+02
9.328053588867187500e+02
3.640224304199218750e+02
9.328649291992187500e+02
3.581317443847656250e+02
3.536376342773437500e+02
9.329153442382812500e+02
3.412788696289062500e+02
9.329257202148437500e+02
3.331875610351562500e+02
9.329099731445312500e+02
3.265009765625000000e+02
3.236798095703125000e+02
3.257677917480468750e+02
9.329256591796875000e+02
3.175405578613281250e+02
3.163611145019531250e+02
3.207058105468750000e+02
3.145230102539062500e+02
3.190943603515625000e+02
3.179924011230468750e+02
3.109726867675781250e+02
3.147909240722656250e+02
3.072064819335937500e+02
9.340095825195312500e+02
9.341619262695312500e+02
3.015121765136718750e+02
2.997968444824218750e+02
2.980592346191406250e+02
9.347155761718750000e+02
2.948899230957031250e+02
9.349711303710937500e+02
9.350757446289062500e+02
9.351561279296875000e+02
2.902420654296875000e+02
2.892449340820312500e+02
2.928999023437500000e+02
2.869796752929687500e+02
9.355399169921875000e+02
2.845864868164062500e+02
9.356842041015625000e+02
2.822713317871093750e+02
2.858200378417968750e+02
2.798352355957031250e+02
2.785228576660156250e+02
2.771674499511718750e+02
2.757830200195312500e+02
2.743790588378906250e+02
9.363582153320312500e+02
2.717182617187500000e+02
9.365356445312500000e+02
9.366026000976562500e+02
2.683379821777343750e+02
2.672782287597656250e+02
9.367780151367187500e+02
2.700885314941406250e+02
2.689724426269531250e+02
9.369747924804687500e+02
2.618202819824218750e+02
2.607174377441406250e+02
9.371848144531250000e+02
2.633363952636718750e+02
2.574804687500000000e+02
2.563643798828125000e+02
2.552055816650390625e+02
2.540059509277343750e+02
9.377068481445312500e+02
9.377849731445312500e+02
2.553193054199218750e+02
2.542710266113281250e+02
2.531670837402343750e+02
2.474340057373046875e+02
2.462474822998046875e+02
2.450219421386718750e+02
2.437653198242187500e+02
2.470542449951171875e+02
2.411870269775390625e+02
9.387063598632812500e+02
9.387949218750000000e+02
9.388507690429687500e+02
9.388767700195312500e+02
2.359993133544921875e+02
2.351407928466796875e+02
9.389295654296875000e+02
2.334016876220703125e+02
2.370371398925781250e+02
2.360481109619140625e+02
2.305280761718750000e+02
2.338952026367187500e+02
2.283775177001953125e+02
2.272630462646484375e+02
2.304411163330078125e+02
2.249634399414062500e+02
9.397506103515625000e+02
2.227211761474609375e+02
2.216228179931640625e+02
2.204864959716796875e+02
2.235316009521484375e+02
2.181382904052734375e+02
9.403300170898437500e+02
9.403956298828125000e+02
2.191482391357421875e+02
2.139839935302734375e+02
9.405238037109375000e+02
9.405424804687500000e+02
9.405251464843750000e+02
9.404727172851562500e+02
2.100975341796875000e+02
9.403306884765625000e+02
9.402352294921875000e+02
2.084206390380859375e+02
2.119008941650390625e+02
9.399553222656250000e+02
2.105187835693359375e+02
2.058253479003906250e+02
2.089643402099609375e+02
2.042469787597656250e+02
2.033981475830078125e+02
9.399578247070312500e+02
2.017536926269531250e+02
9.399984130859375000e+02
2.038756561279296875e+02
1.994103851318359375e+02
2.021628723144531250e+02
1.976053771972656250e+02
1.966274566650390625e+02
9.401531982421875000e+02
1.983301696777343750e+02
1.974108581542968750e+02
1.929058532714843750e+02
1.919196472167968750e+02
9.404773559570312500e+02
1.900147705078125000e+02
1.925136718750000000e+02
9.406763305664062500e+02
1.872663116455078125e+02
1.863765869140625000e+02
1.854476470947265625e+02
1.844869842529296875e+02
9.410155639648437500e+02
1.826421051025390625e+02
9.410913085937500000e+02
1.809628906250000000e+02
1.801365509033203125e+02
1.823666992187500000e+02
1.783685302734375000e+02
1.774356994628906250e+02
1.764771881103515625e+02
9.413518676757812500e+02
9.413540649414062500e+02
1.768258666992187500e+02
9.412114257812500000e+02
9.410637817382812500e+02
1.718864288330078125e+02
9.406480102539062500e+02
1.707677307128906250e+02
1.701627655029296875e+02
9.400513305664062500e+02
9.398031005859375000e+02
1.684419555664062500e+02
9.391377563476562500e+02
1.699221038818359375e+02
1.669105834960937500e+02
9.381511840820312500e+02
1.680378723144531250e+02
9.374155273437500000e+02
1.647266998291015625e+02
1.663011474609375000e+02
9.361362915039062500e+02
1.631190490722656250e+02
9.350609741210937500e+02
1.621918792724609375e+02
9.335991210937500000e+02
1.614363250732421875e+02
9.311673583984375000e+02
1.624312286376953125e+02
9.244912719726562500e+02
1.606030578613281250e+02
1.603379364013671875e+02
1.597285614013671875e+02
1.599470214843750000e+02
1.589388732910156250e+02
1.569579772949218750e+02
1.569341735839843750e+02
1.550352783203125000e+02
1.548172912597656250e+02
7.130179443359375000e+02
1.516924133300781250e+02
1.811953735351562500e+02
1.492909545898437500e+02
1.480813293457031250e+02
1.671766510009765625e+02
1.465399932861328125e+02
1.649986114501953125e+02
1.639923248291015625e+02
1.441891479492187500e+02
1.618992462158203125e+02
1.419889984130859375e+02
1.596384735107421875e+02
1.394057769775390625e+02
1.380926971435546875e+02
1.565180053710937500e+02
1.357210998535156250e+02
1.347008056640625000e+02
1.337765960693359375e+02
1.535871582031250000e+02
1.320509338378906250e+02
1.311634521484375000e+02
1.302559356689453125e+02
1.293315429687500000e+02
1.284014892578125000e+02
1.477353668212890625e+02
1.465528869628906250e+02
1.257101821899414062e+02
1.443004150390625000e+02
1.242055816650390625e+02
1.234794311523437500e+02
1.226954040527343750e+02
1.405628204345703125e+02
1.209780731201171875e+02
1.200562210083007812e+02
1.190999908447265625e+02
1.371378479003906250e+02
1.172589187622070312e+02
1.163929138183593750e+02
1.155605087280273438e+02
1.341718292236328125e+02
1.333657989501953125e+02
1.131547470092773438e+02
1.402624969482421875e+02
1.115773315429687500e+02
1.108301239013671875e+02
1.286990661621093750e+02
1.362139892578125000e+02
1.087516098022460938e+02
1.261309585571289062e+02
1.253265991210937500e+02
1.067304000854492188e+02
1.059593429565429688e+02
1.229368133544921875e+02
1.221535644531250000e+02
1.213820724487304688e+02
1.027002105712890625e+02
1.019057769775390625e+02
1.011198806762695312e+02
1.003645477294921875e+02
1.179417572021484375e+02
1.172716979980468750e+02
1.165095977783203125e+02
9.758135986328125000e+01
1.148704528808593750e+02
9.626954650878906250e+01
1.132736663818359375e+02
9.504283905029296875e+01
1.117846298217773438e+02
1.110682296752929688e+02
1.103629455566406250e+02
9.266428375244140625e+01
1.089805908203125000e+02
1.082953796386718750e+02
9.071548461914062500e+01
1.069428939819335938e+02
8.933995819091796875e+01
8.864993286132812500e+01
1.050628662109375000e+02
8.734516143798828125e+01
1.039026718139648438e+02
8.614276123046875000e+01
8.555944824218750000e+01
1.020796127319335938e+02
8.441101074218750000e+01
1.007591094970703125e+02
1.000701217651367188e+02
8.277783966064453125e+01
8.226770019531250000e+01
8.174540710449218750e+01
8.120161437988281250e+01
8.064035034179687500e+01
8.007391357421875000e+01
7.951780700683593750e+01
9.541649627685546875e+01
7.846677398681640625e+01
7.795928955078125000e+01
7.745965576171875000e+01
9.331659698486328125e+01
7.646491241455078125e+01
7.597368621826171875e+01
9.156343078613281250e+01
7.502239227294921875e+01
7.456355285644531250e+01
7.410411071777343750e+01
8.934304809570312500e+01
8.881459808349609375e+01
8.828285980224609375e+01
7.232419586181640625e+01
8.724729156494140625e+01
7.143442535400390625e+01
8.624423980712890625e+01
7.050201416015625000e+01
7.002348327636718750e+01
6.954409790039062500e+01
6.908078765869140625e+01
8.398883819580078125e+01
8.355320739746093750e+01
6.779492187500000000e+01
8.258393859863281250e+01
6.696135711669921875e+01
6.655787658691406250e+01
8.109797668457031250e+01
8.061628723144531250e+01
6.540888977050781250e+01
6.503270721435546875e+01
6.463738250732421875e+01
6.422600555419921875e+01
6.381040191650390625e+01
6.340469360351562500e+01
6.301857757568359375e+01
7.731645965576171875e+01
6.228858947753906250e+01
7.652053070068359375e+01
6.155466461181640625e+01
7.562085723876953125e+01
6.084072113037109375e+01
7.472645568847656250e+01
7.430168151855468750e+01
5.988339996337890625e+01
7.350299072265625000e+01
5.924144744873046875e+01
5.888240432739257812e+01
5.849785232543945312e+01
7.198041534423828125e+01
7.162676239013671875e+01
7.126997375488281250e+01
5.707507324218750000e+01
5.674591445922851562e+01
5.642222595214843750e+01
6.984862518310546875e+01
5.578834152221679688e+01
5.547679138183593750e+01
6.876592254638671875e+01
5.486611175537109375e+01
6.803929138183593750e+01
5.427672958374023438e+01
5.398630142211914062e+01
5.369174575805664062e+01
5.339368820190429688e+01
5.309613800048828125e+01
6.605260467529296875e+01
5.251857757568359375e+01
6.542694854736328125e+01
5.195785903930664062e+01
5.168204498291015625e+01
5.140922164916992188e+01
5.113932418823242188e+01
5.087232971191406250e+01
6.356447601318359375e+01
5.034586715698242188e+01
6.294928741455078125e+01
6.263694381713867188e+01
4.958363723754882812e+01
4.933622741699218750e+01
4.908332443237304688e+01
6.145011138916015625e+01
6.116434478759765625e+01
6.087637710571289062e+01
4.807472991943359375e+01
4.782405471801757812e+01
4.757174301147460938e+01
4.732220840454101562e+01
4.707957839965820312e+01
4.684537124633789062e+01
4.661791229248046875e+01
4.639387130737304688e+01
4.616986465454101562e+01
4.594489669799804688e+01
4.571968841552734375e+01
4.549631118774414062e+01
5.745562362670898438e+01
4.506042480468750000e+01
5.692145538330078125e+01
5.666489028930664062e+01
4.445480346679687500e+01
4.425058746337890625e+01
4.403290176391601562e+01
4.380623245239257812e+01
4.358081054687500000e+01
5.523491668701171875e+01
5.501430511474609375e+01
4.295494461059570312e+01
4.275261688232421875e+01
5.432217788696289062e+01
5.407903289794921875e+01
4.215018844604492188e+01
4.195677566528320312e+01
4.176546478271484375e+01
4.157308578491210938e+01
4.137921905517578125e+01
4.118537139892578125e+01
5.249884796142578125e+01
4.080542755126953125e+01
5.207627105712890625e+01
4.043328475952148438e+01
4.024949264526367188e+01
4.006772232055664062e+01
3.988792037963867188e+01
3.971001434326171875e+01
5.082491683959960938e+01
3.935757827758789062e+01
3.918343353271484375e+01
3.901087188720703125e+01
5.001568222045898438e+01
4.981501388549804688e+01
3.849972152709960938e+01
3.833114624023437500e+01
4.922211074829101562e+01
3.799403381347656250e+01
3.782561492919921875e+01
3.765805816650390625e+01
3.749288558959960938e+01
3.733085632324218750e+01
3.717197418212890625e+01
3.701520919799804688e+01
3.685940933227539062e+01
4.757059478759765625e+01
3.654555892944335938e+01
3.639024353027343750e+01
4.701596832275390625e+01
3.608741760253906250e+01
4.665822219848632812e+01
4.648206710815429688e+01
3.564070510864257812e+01
3.548821640014648438e+01
3.533325958251953125e+01
4.578931808471679688e+01
4.562068176269531250e+01
4.545111846923828125e+01
4.527944946289062500e+01
3.458010482788085938e+01
4.493548965454101562e+01
4.476427459716796875e+01
4.459341812133789062e+01
3.399728775024414062e+01
4.425662994384765625e+01
3.370833206176757812e+01
3.356314086914062500e+01
4.376334762573242188e+01
3.327603530883789062e+01
3.313582992553710938e+01
4.328910064697265625e+01
3.286096191406250000e+01
3.272518920898437500e+01
3.259088897705078125e+01
4.266724777221679688e+01
3.232484817504882812e+01
3.219374847412109375e+01
3.206426620483398438e+01
3.193593025207519531e+01
4.191418457031250000e+01
4.176718902587890625e+01
4.161967086791992188e+01
3.142566490173339844e+01
4.132627487182617188e+01
3.117163276672363281e+01
4.103633117675781250e+01
4.089216232299804688e+01
3.079312896728515625e+01
4.060541152954101562e+01
4.046283721923828125e+01
3.041973304748535156e+01
3.029692649841308594e+01
3.017551040649414062e+01
3.990362167358398438e+01
2.993559265136718750e+01
3.963025665283203125e+01
3.949372863769531250e+01
2.957979393005371094e+01
3.922215270996093750e+01
3.908738327026367188e+01
2.922867202758789062e+01
3.881980514526367188e+01
2.899640274047851562e+01
2.888123703002929688e+01
3.842626190185546875e+01
2.865385246276855469e+01
3.816909408569335938e+01
2.842966842651367188e+01
2.831887054443359375e+01
2.820930862426757812e+01
3.766468429565429688e+01
2.799223518371582031e+01
2.788480567932128906e+01
2.777850532531738281e+01
2.767322921752929688e+01
2.756889533996582031e+01
2.746543121337890625e+01
3.682033538818359375e+01
2.725980377197265625e+01
2.715770339965820312e+01
2.705648612976074219e+01
2.695607376098632812e+01
3.624224090576171875e+01
2.675636863708496094e+01
3.601440429687500000e+01
2.655733871459960938e+01
2.645850563049316406e+01
3.567580413818359375e+01
3.556351089477539062e+01
3.545075988769531250e+01
2.606407356262207031e+01
2.596589279174804688e+01
2.586875724792480469e+01
3.500578689575195312e+01
2.567590141296386719e+01
2.558033370971679688e+01
3.467919158935546875e+01
3.457085418701171875e+01
3.446223831176757812e+01
2.519957351684570312e+01
3.424576950073242188e+01
3.413803100585937500e+01
3.403009033203125000e+01
2.482055282592773438e+01
3.381536102294921875e+01
3.370854568481445312e+01
3.360173797607421875e+01
2.444473075866699219e+01
2.435198211669921875e+01
3.328544998168945312e+01
2.416856575012207031e+01
2.407784271240234375e+01
3.297625350952148438e+01
2.389822387695312500e+01
3.277327346801757812e+01
2.372024917602539062e+01
2.363211059570312500e+01
3.247322082519531250e+01
3.237402343750000000e+01
2.336982917785644531e+01
2.328312873840332031e+01
2.319735717773437500e+01
2.311240577697753906e+01
3.188729286193847656e+01
3.179156494140625000e+01
3.169552421569824219e+01
2.277400398254394531e+01
2.268999290466308594e+01
2.260676002502441406e+01
3.131656265258789062e+01
3.122287559509277344e+01
2.235870170593261719e+01
2.227662467956542969e+01
2.219533348083496094e+01
2.211476898193359375e+01
3.076263427734375000e+01
2.195469474792480469e+01
3.058197784423828125e+01
2.179537582397460938e+01
2.171632957458496094e+01
2.163788604736328125e+01
2.156009864807128906e+01
2.148289108276367188e+01
2.140624618530273438e+01
2.133017158508300781e+01
2.125457572937011719e+01
2.979581832885742188e+01
2.110385322570800781e+01
2.962545204162597656e+01
2.954010963439941406e+01
2.087772178649902344e+01
2.080262374877929688e+01
2.072794914245605469e+01
2.920171165466308594e+01
2.057925987243652344e+01
2.050537490844726562e+01
2.895207786560058594e+01
2.035844039916992188e+01
2.878654098510742188e+01
2.021198081970214844e+01
2.862138748168945312e+01
2.006628227233886719e+01
2.845706367492675781e+01
2.837502670288085938e+01
1.984842300415039062e+01
1.977604675292968750e+01
2.813052368164062500e+01
1.963220596313476562e+01
1.956086158752441406e+01
2.789001464843750000e+01
1.941927146911621094e+01
1.934896087646484375e+01
1.927921867370605469e+01
2.757415771484375000e+01
1.914055061340332031e+01
1.907163047790527344e+01
1.900320816040039062e+01
2.726412391662597656e+01
2.718717575073242188e+01
2.710986900329589844e+01
1.872984313964843750e+01
1.866163253784179688e+01
2.687936592102050781e+01
2.680298614501953125e+01
1.845780181884765625e+01
1.839030075073242188e+01
2.657526969909667969e+01
1.825626182556152344e+01
2.642485427856445312e+01
2.634958648681640625e+01
2.627405929565429688e+01
1.798954963684082031e+01
1.792326545715332031e+01
1.785731124877929688e+01
2.597643470764160156e+01
2.590292739868164062e+01
1.766074180603027344e+01
1.759576988220214844e+01
1.753135490417480469e+01
1.746751213073730469e+01
2.554079055786132812e+01
2.546888351440429688e+01
2.539658546447753906e+01
2.532432556152343750e+01
2.525214195251464844e+01
2.517998313903808594e+01
2.510761070251464844e+01
1.695744514465332031e+01
2.496302413940429688e+01
1.682839965820312500e+01
1.676505279541015625e+01
1.670280075073242188e+01
2.468256759643554688e+01
1.657923698425292969e+01
1.651753807067871094e+01
2.447335624694824219e+01
1.639558219909667969e+01
1.633547210693359375e+01
1.627564811706542969e+01
1.621589279174804688e+01
2.413420867919921875e+01
2.406739807128906250e+01
1.603712654113769531e+01
1.597794532775878906e+01
1.591923046112060547e+01
1.586101341247558594e+01
1.580319786071777344e+01
2.367231369018554688e+01
2.360673141479492188e+01
1.563005256652832031e+01
2.347565841674804688e+01
1.551531124114990234e+01
1.545791530609130859e+01
1.540058135986328125e+01
1.534369564056396484e+01
1.528747177124023438e+01
1.523195171356201172e+01
2.303070640563964844e+01
1.512070846557617188e+01
2.290379714965820312e+01
1.500944519042968750e+01
2.277740478515625000e+01
1.489954376220703125e+01
1.484444427490234375e+01
1.478909969329833984e+01
2.252874374389648438e+01
1.467917823791503906e+01
2.240620994567871094e+01
1.457024669647216797e+01
1.451600933074951172e+01
1.446214389801025391e+01
1.440866851806640625e+01
1.435560035705566406e+01
1.430281257629394531e+01
2.198141288757324219e+01
1.419757366180419922e+01
2.186180305480957031e+01
1.409240150451660156e+01
1.403991413116455078e+01
1.398767662048339844e+01
1.393578720092773438e+01
1.388433170318603516e+01
1.383323574066162109e+01
1.378240203857421875e+01
2.139376449584960938e+01
1.368062019348144531e+01
2.127724456787109375e+01
2.121897125244140625e+01
2.116061210632324219e+01
1.347737216949462891e+01
1.342588233947753906e+01
1.337427234649658203e+01
1.332335472106933594e+01
1.327345085144042969e+01
2.081673240661621094e+01
2.075952720642089844e+01
1.312320041656494141e+01
1.307314682006835938e+01
2.058659362792968750e+01
1.297452449798583984e+01
1.292521762847900391e+01
2.041716384887695312e+01
2.036071968078613281e+01
2.030404090881347656e+01
1.272629642486572266e+01
2.019077682495117188e+01
1.262724876403808594e+01
2.007785797119140625e+01
1.252881240844726562e+01
1.247999477386474609e+01
1.243159675598144531e+01
1.238359451293945312e+01
1.980040359497070312e+01
1.974538993835449219e+01
1.224005985260009766e+01
1.219242477416992188e+01
1.958092308044433594e+01
1.209764766693115234e+01
1.205048656463623047e+01
1.941850280761718750e+01
1.195672416687011719e+01
1.191012001037597656e+01
1.186392879486083984e+01
1.920501327514648438e+01
1.915171432495117188e+01
1.172565078735351562e+01
1.167977905273437500e+01
1.899226379394531250e+01
1.158834552764892578e+01
1.154281997680664062e+01
1.883472824096679688e+01
1.145228004455566406e+01
1.140734386444091797e+01
1.136276912689208984e+01
1.131856822967529297e+01
1.127466678619384766e+01
1.852604103088378906e+01
1.118713474273681641e+01
1.114358425140380859e+01
1.837384223937988281e+01
1.832309150695800781e+01
1.827196884155273438e+01
1.822053527832031250e+01
1.092434883117675781e+01
1.088025856018066406e+01
1.083662414550781250e+01
1.079351806640625000e+01
1.075091266632080078e+01
1.070862197875976562e+01
1.786859512329101562e+01
1.781873512268066406e+01
1.776856231689453125e+01
1.771833992004394531e+01
1.049601745605468750e+01
1.045331573486328125e+01
1.756818389892578125e+01
1.751827049255371094e+01
1.032528686523437500e+01
1.028318214416503906e+01
1.024152469635009766e+01
1.020025444030761719e+01
1.015925788879394531e+01
1.722489166259765625e+01
1.007784843444824219e+01
1.003746318817138672e+01
9.997397422790527344e+00
9.957556724548339844e+00
9.918011665344238281e+00
9.878841400146484375e+00
9.840025901794433594e+00
1.684966468811035156e+01
9.762398719787597656e+00
1.675716781616210938e+01
9.684502601623535156e+00
9.645816802978515625e+00
9.607385635375976562e+00
1.657323837280273438e+01
1.652726173400878906e+01
9.491713523864746094e+00
1.643488311767578125e+01
1.638848304748535156e+01
1.634169197082519531e+01
9.335929870605468750e+00
9.297087669372558594e+00
9.258682250976562500e+00
1.615633773803710938e+01
1.611037826538085938e+01
1.606401443481445312e+01
9.105169296264648438e+00
9.066931724548339844e+00
9.029176712036132812e+00
8.991860389709472656e+00
8.954944610595703125e+00
8.918417930603027344e+00
1.574818611145019531e+01
8.845679283142089844e+00
1.566004562377929688e+01
8.772996902465820312e+00
1.557187557220458984e+01
8.700448989868164062e+00
1.548372268676757812e+01
1.543947982788085938e+01
1.539485836029052734e+01
8.554725646972656250e+00
1.530555248260498047e+01
1.526087188720703125e+01
1.521590137481689453e+01
1.517068862915039062e+01
8.371293067932128906e+00
8.334882736206054688e+00
1.503649139404296875e+01
8.263017654418945312e+00
8.227545738220214844e+00
1.490526103973388672e+01
8.157360076904296875e+00
8.122649192810058594e+00
1.477647018432617188e+01
8.053899765014648438e+00
8.019880294799804688e+00
1.464971637725830078e+01
7.952355384826660156e+00
7.918902873992919922e+00
1.452476882934570312e+01
1.448313236236572266e+01
7.818882942199707031e+00
1.439959526062011719e+01
1.435770606994628906e+01
7.718620777130126953e+00
7.685443401336669922e+00
7.652746677398681641e+00
7.620531082153320312e+00
7.588743209838867188e+00
1.411280441284179688e+01
1.407258796691894531e+01
7.493453502655029297e+00
7.461861610412597656e+00
7.430679798126220703e+00
7.399802684783935547e+00
7.369328498840332031e+00
7.339203357696533203e+00
7.309443950653076172e+00
1.376089000701904297e+01
1.372250080108642578e+01
1.368352794647216797e+01
1.364420318603515625e+01
1.360453987121582031e+01
7.127243518829345703e+00
7.096247196197509766e+00
7.065698146820068359e+00
7.035875320434570312e+00
1.341030979156494141e+01
1.337187290191650391e+01
6.946739673614501953e+00
1.329396152496337891e+01
6.887575626373291016e+00
1.321702480316162109e+01
6.828834533691406250e+00
1.314032268524169922e+01
1.310188007354736328e+01
6.739941120147705078e+00
1.302504062652587891e+01
1.298645877838134766e+01
1.294740009307861328e+01
6.622016429901123047e+00
6.592920780181884766e+00
6.564226150512695312e+00
1.279468441009521484e+01
6.507546424865722656e+00
1.272025680541992188e+01
6.451487064361572266e+00
6.423845767974853516e+00
1.260985088348388672e+01
6.369246959686279297e+00
6.342307567596435547e+00
6.315732479095458984e+00
6.289578914642333984e+00
6.263851642608642578e+00
1.239828968048095703e+01
1.236335754394531250e+01
6.186625957489013672e+00
6.161064624786376953e+00
1.225863265991210938e+01
1.222375202178955078e+01
1.218836879730224609e+01
6.057782649993896484e+00
6.031775951385498047e+00
1.208299636840820312e+01
5.980600833892822266e+00
5.955454349517822266e+00
5.930782794952392578e+00
5.906512260437011719e+00
1.191361427307128906e+01
5.858349800109863281e+00
1.184656810760498047e+01
5.810658931732177734e+00
1.177983379364013672e+01
5.762598991394042969e+00
1.171318054199218750e+01
1.167965507507324219e+01
1.164554023742675781e+01
5.665387630462646484e+00
5.641242504119873047e+00
1.154405879974365234e+01
1.151038265228271484e+01
1.147615242004394531e+01
1.144155120849609375e+01
1.140675354003906250e+01
5.496872425079345703e+00
5.472313404083251953e+00
1.130404949188232422e+01
1.127058506011962891e+01
1.123641777038574219e+01
1.120155906677246094e+01
1.116652679443359375e+01
1.113162517547607422e+01
5.305552959442138672e+00
1.106224250793457031e+01
5.256952762603759766e+00
1.099454116821289062e+01
5.210157871246337891e+00
5.187736988067626953e+00
5.165887832641601562e+00
5.144481658935546875e+00
5.123516082763671875e+00
5.103149890899658203e+00
5.083270072937011719e+00
5.063751697540283203e+00
5.044533729553222656e+00
1.068892288208007812e+01
5.006355285644531250e+00
4.987426280975341797e+00
1.060394859313964844e+01
4.949838161468505859e+00
1.054707145690917969e+01
4.912269115447998047e+00
4.893529891967773438e+00
1.046243476867675781e+01
1.043399906158447266e+01
1.040474700927734375e+01
1.037494659423828125e+01
4.799109458923339844e+00
4.779634475708007812e+00
1.028691959381103516e+01
4.741016864776611328e+00
4.722504138946533203e+00
4.704607009887695312e+00
1.017567062377929688e+01
4.668854236602783203e+00
4.651439666748046875e+00
1.009183597564697266e+01
4.617473602294921875e+00
4.600257396697998047e+00
1.001131248474121094e+01
4.565757751464843750e+00
4.548953533172607422e+00
4.532687187194824219e+00
4.516811370849609375e+00
4.501155853271484375e+00
4.485733985900878906e+00
4.470620632171630859e+00
9.809742927551269531e+00
4.440939426422119141e+00
9.760367393493652344e+00
9.735302925109863281e+00
4.395387172698974609e+00
9.684269905090332031e+00
4.363005161285400391e+00
4.347161293029785156e+00
4.332129478454589844e+00
4.317663192749023438e+00
4.303294181823730469e+00
9.538957595825195312e+00
4.274267673492431641e+00
4.260609626770019531e+00
4.246982097625732422e+00
4.232937812805175781e+00
4.219057559967041016e+00
4.205966949462890625e+00
4.193446636199951172e+00
4.180894851684570312e+00
4.168151378631591797e+00
4.155591011047363281e+00
4.143548965454101562e+00
4.131858825683593750e+00
4.120099067687988281e+00
4.108288764953613281e+00
4.096664905548095703e+00
4.085376739501953125e+00
4.074267864227294922e+00
4.063171863555908203e+00
4.052057266235351562e+00
4.041121959686279297e+00
4.030417442321777344e+00
4.019813060760498047e+00
9.062100410461425781e+00
3.998210430145263672e+00
3.987166881561279297e+00
9.003864288330078125e+00
3.964700460433959961e+00
3.953411340713500977e+00
3.942326068878173828e+00
8.925532341003417969e+00
8.904706001281738281e+00
8.882767677307128906e+00
3.897654533386230469e+00
3.885850906372070312e+00
3.873197793960571289e+00
8.798397064208984375e+00
8.777776718139648438e+00
3.837366819381713867e+00
3.825658559799194336e+00
3.814353942871093750e+00
8.691797256469726562e+00
3.792145729064941406e+00
3.781108379364013672e+00
8.629673957824707031e+00
8.608680725097656250e+00
8.586808204650878906e+00
8.564389228820800781e+00
8.541545867919921875e+00
8.518200874328613281e+00
8.494235992431640625e+00
3.687122821807861328e+00
8.446753501892089844e+00
8.423609733581542969e+00
3.648988962173461914e+00
3.637161970138549805e+00
3.625858783721923828e+00
8.333231925964355469e+00
8.310690879821777344e+00
3.593481302261352539e+00
8.266329765319824219e+00
8.244298934936523438e+00
3.561090230941772461e+00
8.200201034545898438e+00
3.538185119628906250e+00
3.527647495269775391e+00
3.517923116683959961e+00
3.508582830429077148e+00
8.100389480590820312e+00
8.079196929931640625e+00
3.481165170669555664e+00
3.472917556762695312e+00
8.020220756530761719e+00
3.453264236450195312e+00
7.982564449310302734e+00
3.434516668319702148e+00
3.425916433334350586e+00
7.927913665771484375e+00
3.408768177032470703e+00
3.400700569152832031e+00
7.872061252593994141e+00
3.385074377059936523e+00
7.836437225341796875e+00
7.818260669708251953e+00
3.360104799270629883e+00
7.781494617462158203e+00
7.762809753417968750e+00
3.334766387939453125e+00
7.724950313568115234e+00
3.318244218826293945e+00
3.310123443603515625e+00
3.302350759506225586e+00
7.654610633850097656e+00
3.287576436996459961e+00
3.280424356460571289e+00
3.273606777191162109e+00
3.267022848129272461e+00
7.573282718658447266e+00
3.254150867462158203e+00
3.247837066650390625e+00
7.527315139770507812e+00
7.511590003967285156e+00
3.228971004486083984e+00
7.479391574859619141e+00
7.462963581085205078e+00
7.445848464965820312e+00
3.202105045318603516e+00
3.194839000701904297e+00
3.188029527664184570e+00
3.182152271270751953e+00
3.176728963851928711e+00
3.171108007431030273e+00
3.165431499481201172e+00
7.325073719024658203e+00
3.155536174774169922e+00
7.297005176544189453e+00
7.282744884490966797e+00
3.140047073364257812e+00
7.252933025360107422e+00
7.238011837005615234e+00
3.121239662170410156e+00
3.115617990493774414e+00
3.110340356826782227e+00
7.179601192474365234e+00
7.164249897003173828e+00
7.148524761199951172e+00
7.133000373840332031e+00
7.116966724395751953e+00
7.099810123443603516e+00
7.081954956054687500e+00
7.064133167266845703e+00
3.058444261550903320e+00
7.030198574066162109e+00
3.046750783920288086e+00
6.996270656585693359e+00
3.035835981369018555e+00
6.963023662567138672e+00
6.946833610534667969e+00
6.930328845977783203e+00
6.913386821746826172e+00
3.009970426559448242e+00
3.003966331481933594e+00
6.865725994110107422e+00
6.850568294525146484e+00
6.833727359771728516e+00
2.984598398208618164e+00
6.801172256469726562e+00
6.785580158233642578e+00
2.971815586090087891e+00
6.754178524017333984e+00
6.738930225372314453e+00
6.723323345184326172e+00
2.952286958694458008e+00
2.948099136352539062e+00
2.944185972213745117e+00
6.664965152740478516e+00
6.650987625122070312e+00
2.933471441268920898e+00
2.930093288421630859e+00
2.926540613174438477e+00
2.923284769058227539e+00
2.920583248138427734e+00
6.579597949981689453e+00
6.567665100097656250e+00
2.912335157394409180e+00
6.543978214263916016e+00
6.532402515411376953e+00
6.520017623901367188e+00
2.901402473449707031e+00
6.494779109954833984e+00
2.894535779953002930e+00
2.892012596130371094e+00
2.889652490615844727e+00
6.450257301330566406e+00
6.438258647918701172e+00
2.882883787155151367e+00
2.881131172180175781e+00
2.878312587738037109e+00
2.875480175018310547e+00
6.388278007507324219e+00
6.378917217254638672e+00
2.869409322738647461e+00
2.867463111877441406e+00
6.348000526428222656e+00
6.338160037994384766e+00
2.862618446350097656e+00
6.317673683166503906e+00
2.857767105102539062e+00
2.855806112289428711e+00
6.289405822753906250e+00
6.279271602630615234e+00
6.268022537231445312e+00
2.849223852157592773e+00
2.847838401794433594e+00
6.237010955810546875e+00
2.843515872955322266e+00
6.217812061309814453e+00
6.207956314086914062e+00
6.196940422058105469e+00
6.185400485992431641e+00
2.835744619369506836e+00
6.163111686706542969e+00
2.832248687744140625e+00
2.830224514007568359e+00
2.828900814056396484e+00
2.828070640563964844e+00
6.116719722747802734e+00
2.825362205505371094e+00
6.098246097564697266e+00
6.089564323425292969e+00
2.823595285415649414e+00
6.071387290954589844e+00
6.061815261840820312e+00
6.052059650421142578e+00
2.817458629608154297e+00
2.816454172134399414e+00
2.815522670745849609e+00
6.015549182891845703e+00
6.006535053253173828e+00
5.997232913970947266e+00
5.987647533416748047e+00
2.812059164047241211e+00
5.967703819274902344e+00
2.809339761734008789e+00
2.808704376220703125e+00
2.808321952819824219e+00
5.934198856353759766e+00
5.925270080566406250e+00
5.916286468505859375e+00
5.907491207122802734e+00
2.806651353836059570e+00
2.805127143859863281e+00
2.803957223892211914e+00
5.874303817749023438e+00
5.866711616516113281e+00
5.857225894927978516e+00
5.847513675689697266e+00
5.838498115539550781e+00
2.803628444671630859e+00
5.819624900817871094e+00
2.801214456558227539e+00
2.800939321517944336e+00
2.801424026489257812e+00
2.801381826400756836e+00
2.800691127777099609e+00
5.775139808654785156e+00
5.768830299377441406e+00
5.762349128723144531e+00
2.801499128341674805e+00
2.800459623336791992e+00
2.800032615661621094e+00
2.800652980804443359e+00
5.732283592224121094e+00
2.800362825393676758e+00
2.800073146820068359e+00
2.800515413284301758e+00
5.711066722869873047e+00
2.800771236419677734e+00
2.800343036651611328e+00
2.800323009490966797e+00
5.694543838500976562e+00
2.800676107406616211e+00
2.800504207611083984e+00
2.800559282302856445e+00
5.678538799285888672e+00
2.801054716110229492e+00
2.800982475280761719e+00
2.800857067108154297e+00
2.800965070724487305e+00
2.801172733306884766e+00
5.660400390625000000e+00
5.656733989715576172e+00
2.801403999328613281e+00
2.801796197891235352e+00
2.801783084869384766e+00
2.801597118377685547e+00
2.801662206649780273e+00
2.801932573318481445e+00
2.802001953125000000e+00
5.634463787078857422e+00
2.801903963088989258e+00
5.629063129425048828e+00
5.625781059265136719e+00
5.621452808380126953e+00
2.802755117416381836e+00
5.611778259277343750e+00
5.606706619262695312e+00
2.803551197052001953e+00
2.803826808929443359e+00
5.590644359588623047e+00
5.585233688354492188e+00
2.805159330368041992e+00
5.573901176452636719e+00
5.567889690399169922e+00
5.561331272125244141e+00
2.806959629058837891e+00
2.807519197463989258e+00
2.808024644851684570e+00
2.808466434478759766e+00
5.533514499664306641e+00
2.809357881546020508e+00
2.809813737869262695e+00
2.810191392898559570e+00
2.810469388961791992e+00
2.810737848281860352e+00
5.512022018432617188e+00
5.508660793304443359e+00
2.811750650405883789e+00
2.812173366546630859e+00
2.812493562698364258e+00
5.495217323303222656e+00
2.813121080398559570e+00
2.813465356826782227e+00
5.486260414123535156e+00
5.482787609100341797e+00
2.814673185348510742e+00
2.815151214599609375e+00
5.471794605255126953e+00
2.816015481948852539e+00
2.816414356231689453e+00
5.461675643920898438e+00
5.457967281341552734e+00
2.817894458770751953e+00
5.449672222137451172e+00
5.445143699645996094e+00
5.439971446990966797e+00
2.820778846740722656e+00
2.821509838104248047e+00
5.424941539764404297e+00
5.419994354248046875e+00
5.414432048797607422e+00
5.408348560333251953e+00
5.401867866516113281e+00
5.394977569580078125e+00
2.828702211380004883e+00
2.829845190048217773e+00
2.830879449844360352e+00
5.371272087097167969e+00
2.832838296890258789e+00
2.833705663681030273e+00
2.834463357925415039e+00
2.835128307342529297e+00
2.835658311843872070e+00
5.349378108978271484e+00
2.836660861968994141e+00
5.343896865844726562e+00
5.340631484985351562e+00
2.838655233383178711e+00
5.333350658416748047e+00
2.840247631072998047e+00
5.326002597808837891e+00
2.841871023178100586e+00
2.842606782913208008e+00
2.843239068984985352e+00
2.843738555908203125e+00
2.844111204147338867e+00
5.310291290283203125e+00
2.844864845275878906e+00
2.845254421234130859e+00
5.304916381835937500e+00
2.846012353897094727e+00
5.300959110260009766e+00
2.846970796585083008e+00
2.847431898117065430e+00
2.847764730453491211e+00
2.847998380661010742e+00
2.848139762878417969e+00
2.848193645477294922e+00
5.292119979858398438e+00
2.848389863967895508e+00
2.848526239395141602e+00
5.289755344390869141e+00
2.848859310150146484e+00
2.849041938781738281e+00
5.286735534667968750e+00
7.283484458923339844e+00
2.850163221359252930e+00
5.280141353607177734e+00
5.277137279510498047e+00
5.273443222045898438e+00
7.260887622833251953e+00
2.854942321777343750e+00
2.856133937835693359e+00
2.857136487960815430e+00
5.252753734588623047e+00
5.249043941497802734e+00
7.226289272308349609e+00
5.239552021026611328e+00
2.863378524780273438e+00
2.864786386489868164e+00
5.225157737731933594e+00
2.867342233657836914e+00
2.868484973907470703e+00
2.869418144226074219e+00
7.178545475006103516e+00
5.207720279693603516e+00
7.167512416839599609e+00
5.198585510253906250e+00
7.152517795562744141e+00
2.878067493438720703e+00
7.136098384857177734e+00
7.127431392669677734e+00
2.884263992309570312e+00
5.163424491882324219e+00
5.157472610473632812e+00
5.151240348815917969e+00
7.082465648651123047e+00
2.895961761474609375e+00
5.131755828857421875e+00
2.900694131851196289e+00
2.902796030044555664e+00
5.115978240966796875e+00
2.906462907791137695e+00
2.908059597015380859e+00
5.104050636291503906e+00
2.910896778106689453e+00
2.912106990814208984e+00
2.913011312484741211e+00
2.913687229156494141e+00
5.092319011688232422e+00
7.002835273742675781e+00
2.916152954101562500e+00
5.085176467895507812e+00
2.918373107910156250e+00
2.919186115264892578e+00
2.919800043106079102e+00
5.077673912048339844e+00
2.920974969863891602e+00
2.921421289443969727e+00
5.073724746704101562e+00
6.976241111755371094e+00
5.069799900054931641e+00
2.924940586090087891e+00
2.925812005996704102e+00
2.926528215408325195e+00
5.061661243438720703e+00
2.927905321121215820e+00
2.928376913070678711e+00
2.928709268569946289e+00
2.928834199905395508e+00
2.928684473037719727e+00
2.928332090377807617e+00
2.927877426147460938e+00
2.927317142486572266e+00
2.926578760147094727e+00
2.925678968429565430e+00
5.063915252685546875e+00
2.924330949783325195e+00
2.923753976821899414e+00
2.922951936721801758e+00
2.922058582305908203e+00
2.921191692352294922e+00
2.920190572738647461e+00
2.919050693511962891e+00
2.917848825454711914e+00
2.916654586791992188e+00
6.416140136718750000e+02
3.011592626571655273e+00
5.253224372863769531e+00
3.023210048675537109e+00
2.931209325790405273e+00
2.979650020599365234e+00
5.160981655120849609e+00
3.004703998565673828e+00
2.939175367355346680e+00
5.074016571044921875e+00
3.012080669403076172e+00
5.089581012725830078e+00
5.038894176483154297e+00
5.046804904937744141e+00
3.000498294830322266e+00
2.985109329223632812e+00
5.025157451629638672e+00
2.959272146224975586e+00
5.055237293243408203e+00
2.974930047988891602e+00
5.017887115478515625e+00
5.016905784606933594e+00
2.981393814086914062e+00
2.976974487304687500e+00
2.960185289382934570e+00
2.962634325027465820e+00
2.975099325180053711e+00
2.972402811050415039e+00
2.960503816604614258e+00
5.005714416503906250e+00
2.970073223114013672e+00
5.013344764709472656e+00
5.005835056304931641e+00
2.958981037139892578e+00
5.009495735168457031e+00
2.964863538742065430e+00
2.961220502853393555e+00
2.960437536239624023e+00
5.001853466033935547e+00
2.964712619781494141e+00
2.961834669113159180e+00
4.999963283538818359e+00
5.001597881317138672e+00
2.962152481079101562e+00
4.997981071472167969e+00
2.962158918380737305e+00
2.963776826858520508e+00
2.963616847991943359e+00
2.962290763854980469e+00
2.961940765380859375e+00
2.962162733078002930e+00
4.999203205108642578e+00
4.997939586639404297e+00
4.997403144836425781e+00
4.997356414794921875e+00
2.964199304580688477e+00
2.962766647338867188e+00
2.962893962860107422e+00
4.995112895965576172e+00
2.964129686355590820e+00
2.963235616683959961e+00
2.963481903076171875e+00
4.991605758666992188e+00
2.963999748229980469e+00
2.962916135787963867e+00
4.992039680480957031e+00
2.962709903717041016e+00
2.962460041046142578e+00
2.961770296096801758e+00
2.961166620254516602e+00
2.960560798645019531e+00
4.995640277862548828e+00
2.959059715270996094e+00
2.958257913589477539e+00
4.998943328857421875e+00
4.999289512634277344e+00
2.957289695739746094e+00
4.998631954193115234e+00
4.997930049896240234e+00
4.996520996093750000e+00
2.959483623504638672e+00
2.959884881973266602e+00
4.992630958557128906e+00
4.991097450256347656e+00
2.962136507034301758e+00
2.963052034378051758e+00
2.963519811630249023e+00
4.985599040985107422e+00
4.984494209289550781e+00
4.982658863067626953e+00
2.966394186019897461e+00
4.978564262390136719e+00
2.968431711196899414e+00
4.974750041961669922e+00
2.970372915267944336e+00
2.971181154251098633e+00
2.971652984619140625e+00
2.971827983856201172e+00
4.969794273376464844e+00
2.972052812576293945e+00
2.972180843353271484e+00
2.971866369247436523e+00
2.971279144287109375e+00
2.970607519149780273e+00
4.972478389739990234e+00
4.972556591033935547e+00
2.969665050506591797e+00
2.969714164733886719e+00
4.972740173339843750e+00
2.968831300735473633e+00
2.968592882156372070e+00
2.968248844146728516e+00
2.967552661895751953e+00
4.976017951965332031e+00
4.976115226745605469e+00
4.975926876068115234e+00
4.975041866302490234e+00
2.968548297882080078e+00
4.971774578094482422e+00
4.970458030700683594e+00
4.968117713928222656e+00
2.972192764282226562e+00
2.973549127578735352e+00
2.974387407302856445e+00
2.974662303924560547e+00
4.960053443908691406e+00
2.975284814834594727e+00
2.975487947463989258e+00
4.958252429962158203e+00
2.975897312164306641e+00
2.975993394851684570e+00
4.957335472106933594e+00
4.956791877746582031e+00
4.955506324768066406e+00
4.953592777252197266e+00
2.979321479797363281e+00
2.980033159255981445e+00
2.980467796325683594e+00
2.980878353118896484e+00
2.980895042419433594e+00
2.980342149734497070e+00
4.949063777923583984e+00
2.979938030242919922e+00
2.979737520217895508e+00
2.978703022003173828e+00
4.951780796051025391e+00
2.977425813674926758e+00
2.976817369461059570e+00
2.975965499877929688e+00
4.955309867858886719e+00
2.974736452102661133e+00
2.974086523056030273e+00
2.972935914993286133e+00
2.971791267395019531e+00
2.970686912536621094e+00
4.964604854583740234e+00
2.968250274658203125e+00
4.966629981994628906e+00
4.967403888702392578e+00
2.967575788497924805e+00
4.967257976531982422e+00
2.966767787933349609e+00
4.967278957366943359e+00
2.967124700546264648e+00
4.965690612792968750e+00
4.964486598968505859e+00
4.962972164154052734e+00
4.960730075836181641e+00
4.957658767700195312e+00
2.973474740982055664e+00
4.952139377593994141e+00
2.976687908172607422e+00
2.977928161621093750e+00
4.944952011108398438e+00
4.942574977874755859e+00
2.982393026351928711e+00
2.983278512954711914e+00
2.983511686325073242e+00
2.984044551849365234e+00
2.984366655349731445e+00
2.983823776245117188e+00
4.936898708343505859e+00
2.983413696289062500e+00
2.983443021774291992e+00
2.982293844223022461e+00
4.939252376556396484e+00
2.980887174606323242e+00
4.940776348114013672e+00
4.940106391906738281e+00
2.981059551239013672e+00
2.981333255767822266e+00
2.980545997619628906e+00
4.940116405487060547e+00
2.979947090148925781e+00
2.979607820510864258e+00
4.940957069396972656e+00
2.979038238525390625e+00
2.978923559188842773e+00
2.978076934814453125e+00
2.976990699768066406e+00
2.976089477539062500e+00
4.947366237640380859e+00
4.947578430175781250e+00
4.947445392608642578e+00
2.975574493408203125e+00
2.975029230117797852e+00
2.973887920379638672e+00
2.973782300949096680e+00
2.973484277725219727e+00
2.971949338912963867e+00
2.970295667648315430e+00
2.969326257705688477e+00
2.967991590499877930e+00
4.958953857421875000e+00
2.964709997177124023e+00
2.963561296463012695e+00
2.962296485900878906e+00
4.967383384704589844e+00
4.968257904052734375e+00
2.960020542144775391e+00
2.959475278854370117e+00
2.958090066909790039e+00
2.957042217254638672e+00
4.975269317626953125e+00
4.975530147552490234e+00
4.974881649017333984e+00
2.956604242324829102e+00
4.974108695983886719e+00
2.956460714340209961e+00
2.956309556961059570e+00
2.956732988357543945e+00
4.973910331726074219e+00
4.972320556640625000e+00
2.957151651382446289e+00
4.970803260803222656e+00
2.958437919616699219e+00
2.957862377166748047e+00
4.968793869018554688e+00
2.958839416503906250e+00
4.966994285583496094e+00
2.959226608276367188e+00
2.960060834884643555e+00
2.959834337234497070e+00
2.958989143371582031e+00
2.958584547042846680e+00
2.958102226257324219e+00
4.969132423400878906e+00
2.956182479858398438e+00
2.956010818481445312e+00
2.955120801925659180e+00
4.972913742065429688e+00
2.952990293502807617e+00
4.975207805633544922e+00
2.952087879180908203e+00
2.951623201370239258e+00
4.976413249969482422e+00
4.976494789123535156e+00
4.975749969482421875e+00
2.952178001403808594e+00
2.952309370040893555e+00
2.952488660812377930e+00
4.973768711090087891e+00
2.952530145645141602e+00
2.952573299407958984e+00
2.952413082122802734e+00
2.951776266098022461e+00
4.974461555480957031e+00
2.950659036636352539e+00
4.975399494171142578e+00
2.950241804122924805e+00
4.975155353546142578e+00
2.950417995452880859e+00
2.950272560119628906e+00
2.949850797653198242e+00
2.949355602264404297e+00
2.948607683181762695e+00
4.978671073913574219e+00
4.978903770446777344e+00
4.978735923767089844e+00
2.948618650436401367e+00
2.948173522949218750e+00
4.977079868316650391e+00
4.976583003997802734e+00
2.949143886566162109e+00
4.973127365112304688e+00
2.950938224792480469e+00
2.951444625854492188e+00
2.951246023178100586e+00
4.970123291015625000e+00
4.969356536865234375e+00
4.967293739318847656e+00
2.953884840011596680e+00
2.954855918884277344e+00
4.962365150451660156e+00
4.960786819458007812e+00
4.958493232727050781e+00
2.958532571792602539e+00
4.953201293945312500e+00
2.961407899856567383e+00
4.948380470275878906e+00
2.963906049728393555e+00
2.964871168136596680e+00
2.965505361557006836e+00
4.942443847656250000e+00
4.940776348114013672e+00
4.938674449920654297e+00
4.936260700225830078e+00
4.933025360107421875e+00
2.973460197448730469e+00
2.974846124649047852e+00
4.925379276275634766e+00
2.977729558944702148e+00
4.919942855834960938e+00
2.980606555938720703e+00
4.915808677673339844e+00
4.913371562957763672e+00
2.984424352645874023e+00
4.908656120300292969e+00
2.987231731414794922e+00
4.904169082641601562e+00
4.901340961456298828e+00
4.898468971252441406e+00
4.895208358764648438e+00
2.997240304946899414e+00
2.998460769653320312e+00
3.000181913375854492e+00
3.001432657241821289e+00
4.884732246398925781e+00
3.002135753631591797e+00
4.881804466247558594e+00
3.004668951034545898e+00
3.004004001617431641e+00
3.003817796707153320e+00
3.004229784011840820e+00
3.003330707550048828e+00
3.001594543457031250e+00
4.883294105529785156e+00
4.884506225585937500e+00
3.001035928726196289e+00
4.884434700012207031e+00
2.999221801757812500e+00
2.999395132064819336e+00
4.886250972747802734e+00
2.998277187347412109e+00
4.885299205780029297e+00
2.999241828918457031e+00
2.998320579528808594e+00
4.885937690734863281e+00
2.997386932373046875e+00
2.997026205062866211e+00
2.996084928512573242e+00
4.888092517852783203e+00
2.995157480239868164e+00
2.994400978088378906e+00
2.992897033691406250e+00
4.892999172210693359e+00
2.991024732589721680e+00
2.989959955215454102e+00
2.988745927810668945e+00
2.987346410751342773e+00
2.985616683959960938e+00
2.983686447143554688e+00
4.906111240386962891e+00
4.907668113708496094e+00
2.979931592941284180e+00
2.979076385498046875e+00
4.911210060119628906e+00
2.976985216140747070e+00
2.976135015487670898e+00
4.914955615997314453e+00
4.915185928344726562e+00
2.974971055984497070e+00
4.915056705474853516e+00
2.974901199340820312e+00
2.974492311477661133e+00
2.974211215972900391e+00
4.916712760925292969e+00
2.973149776458740234e+00
4.916404247283935547e+00
2.973482608795166016e+00
4.916369915008544922e+00
2.972830057144165039e+00
2.972706317901611328e+00
2.972504377365112305e+00
4.917814254760742188e+00
4.917164802551269531e+00
4.916575431823730469e+00
2.974049568176269531e+00
4.913941860198974609e+00
2.973948478698730469e+00
2.974814176559448242e+00
2.975028514862060547e+00
4.911796569824218750e+00
2.974754810333251953e+00
2.975250005722045898e+00
2.974347591400146484e+00
2.973161935806274414e+00
2.972517251968383789e+00
4.916630268096923828e+00
4.916338443756103516e+00
2.970885992050170898e+00
4.916898727416992188e+00
2.970626592636108398e+00
2.969741821289062500e+00
4.917891502380371094e+00
4.917410373687744141e+00
2.969886541366577148e+00
2.970598459243774414e+00
4.915060043334960938e+00
2.970451593399047852e+00
2.970124244689941406e+00
2.970027208328247070e+00
4.916326522827148438e+00
2.968936920166015625e+00
4.915833473205566406e+00
4.915701389312744141e+00
2.970091819763183594e+00
4.913640022277832031e+00
2.970297813415527344e+00
2.970821380615234375e+00
4.912134170532226562e+00
2.970985174179077148e+00
2.971448659896850586e+00
4.910615444183349609e+00
4.909981250762939453e+00
2.971739292144775391e+00
2.972058057785034180e+00
4.908251762390136719e+00
4.906987667083740234e+00
2.973724603652954102e+00
2.974335432052612305e+00
4.903871059417724609e+00
4.902835845947265625e+00
2.975738286972045898e+00
4.899838447570800781e+00
4.897872447967529297e+00
4.895382881164550781e+00
2.981455802917480469e+00
4.890065670013427734e+00
2.984072208404541016e+00
2.985379934310913086e+00
4.884612560272216797e+00
2.987220287322998047e+00
2.988079071044921875e+00
2.988290786743164062e+00
2.987946748733520508e+00
2.987411737442016602e+00
4.882896423339843750e+00
2.986181020736694336e+00
4.883125782012939453e+00
2.986095905303955078e+00
4.883388519287109375e+00
2.985378980636596680e+00
4.883368492126464844e+00
4.882648468017578125e+00
2.986379384994506836e+00
4.880151271820068359e+00
4.878689289093017578e+00
2.989273548126220703e+00
2.989786863327026367e+00
4.875007629394531250e+00
2.991033315658569336e+00
4.872439861297607422e+00
2.992532014846801758e+00
4.870066165924072266e+00
2.993898391723632812e+00
4.867875099182128906e+00
2.994940519332885742e+00
2.995390415191650391e+00
2.995354652404785156e+00
4.865930557250976562e+00
2.995232820510864258e+00
4.865486621856689453e+00
4.864854335784912109e+00
4.863460063934326172e+00
4.861397266387939453e+00
2.999174594879150391e+00
3.000239849090576172e+00
4.856385231018066406e+00
3.002016067504882812e+00
3.002642154693603516e+00
3.002776145935058594e+00
4.853202819824218750e+00
4.852588653564453125e+00
4.851260185241699219e+00
3.005229711532592773e+00
3.005599260330200195e+00
3.005715370178222656e+00
3.005764007568359375e+00
4.849365711212158203e+00
4.848353385925292969e+00
3.006452083587646484e+00
3.006431818008422852e+00
3.005042791366577148e+00
3.004583358764648438e+00
4.851719379425048828e+00
3.002615451812744141e+00
4.851109027862548828e+00
4.851793766021728516e+00
3.003466129302978516e+00
3.001934051513671875e+00
4.852213859558105469e+00
4.852147579193115234e+00
4.849601268768310547e+00
3.004410743713378906e+00
4.847206592559814453e+00
4.844972610473632812e+00
3.006693840026855469e+00
3.007949113845825195e+00
4.841747760772705078e+00
3.009125232696533203e+00
3.009885549545288086e+00
3.010108947753906250e+00
3.009115457534790039e+00
3.008102893829345703e+00
3.007180213928222656e+00
3.005422115325927734e+00
4.845301628112792969e+00
3.002734422683715820e+00
3.001545906066894531e+00
4.850302219390869141e+00
4.851706981658935547e+00
4.851954460144042969e+00
4.851093769073486328e+00
2.999325752258300781e+00
2.999466180801391602e+00
4.849250793457031250e+00
2.999435186386108398e+00
4.848588466644287109e+00
2.999955654144287109e+00
4.846953868865966797e+00
3.001016855239868164e+00
3.000815391540527344e+00
3.000361680984497070e+00
4.847632408142089844e+00
2.999484539031982422e+00
4.847154617309570312e+00
2.999735116958618164e+00
4.847115993499755859e+00
2.999056100845336914e+00
2.998755693435668945e+00
4.848250389099121094e+00
4.847383499145507812e+00
2.999156951904296875e+00
2.999577999114990234e+00
2.998567342758178711e+00
2.997708797454833984e+00
4.849683761596679688e+00
4.849154949188232422e+00
2.996719360351562500e+00
4.848808765411376953e+00
2.997036933898925781e+00
2.996087789535522461e+00
4.849699974060058594e+00
2.995873212814331055e+00
4.848593235015869141e+00
2.996109247207641602e+00
2.996110200881958008e+00
4.848693370819091797e+00
4.848819732666015625e+00
2.995111703872680664e+00
2.995185136795043945e+00
4.847618103027343750e+00
4.846942424774169922e+00
2.996473550796508789e+00
2.996389627456665039e+00
2.995963096618652344e+00
2.995696067810058594e+00
2.994610071182250977e+00
4.848883152008056641e+00
4.849339485168457031e+00
4.849703788757324219e+00
4.848425865173339844e+00
2.994314670562744141e+00
4.846037387847900391e+00
2.996181964874267578e+00
4.843072891235351562e+00
6.641435623168945312e+00
3.001210451126098633e+00
4.836402416229248047e+00
4.833559036254882812e+00
3.004737138748168945e+00
3.006501197814941406e+00
3.007271766662597656e+00
3.007437229156494141e+00
3.007390737533569336e+00
4.826948642730712891e+00
3.006835460662841797e+00
3.006166934967041016e+00
3.005296468734741211e+00
3.004120349884033203e+00
3.002369403839111328e+00
4.834044456481933594e+00
4.835254669189453125e+00
2.999894857406616211e+00
2.998269557952880859e+00
2.996775150299072266e+00
6.643008232116699219e+00
2.994745016098022461e+00
2.994014739990234375e+00
6.645690441131591797e+00
6.645816802978515625e+00
2.993789911270141602e+00
4.840939998626708984e+00
2.994452238082885742e+00
6.390094604492187500e+02
5.013655662536621094e+00
3.229671239852905273e+00
4.841398715972900391e+00
3.088950395584106445e+00
4.959319591522216797e+00
3.110528707504272461e+00
3.055190324783325195e+00
3.162631988525390625e+00
4.877742290496826172e+00
3.058930873870849609e+00
4.811537742614746094e+00
3.162880182266235352e+00
3.083221197128295898e+00
3.082628726959228516e+00
3.138168096542358398e+00
4.806115627288818359e+00
3.067952394485473633e+00
4.796946048736572266e+00
4.800392627716064453e+00
3.073832273483276367e+00
4.777220726013183594e+00
3.103124618530273438e+00
3.080440998077392578e+00
4.756156444549560547e+00
3.097764968872070312e+00
3.090183734893798828e+00
4.756675720214843750e+00
3.077344894409179688e+00
3.081630706787109375e+00
4.764251232147216797e+00
3.070570707321166992e+00
4.770178794860839844e+00
3.073153018951416016e+00
3.062942266464233398e+00
4.776821613311767578e+00
3.067383289337158203e+00
3.059793949127197266e+00
3.062396526336669922e+00
3.062350034713745117e+00
4.770483970642089844e+00
3.052437305450439453e+00
3.052319526672363281e+00
3.049161911010742188e+00
3.045188665390014648e+00
3.043392419815063477e+00
4.786540985107421875e+00
3.037767648696899414e+00
3.034263610839843750e+00
3.032138109207153320e+00
4.801652431488037109e+00
4.801258563995361328e+00
3.028191804885864258e+00
3.026371240615844727e+00
3.021378278732299805e+00
3.020377635955810547e+00
4.818294525146484375e+00
3.014608383178710938e+00
3.014228343963623047e+00
3.012743711471557617e+00
4.822974681854248047e+00
3.005903482437133789e+00
3.004389524459838867e+00
4.832305431365966797e+00
3.000347137451171875e+00
2.999635934829711914e+00
4.836862087249755859e+00
2.995202541351318359e+00
2.993453502655029297e+00
2.991944313049316406e+00
4.847087860107421875e+00
2.988314867019653320e+00
4.849417686462402344e+00
2.987130880355834961e+00
2.984407424926757812e+00
2.983157157897949219e+00
2.982114791870117188e+00
2.979101657867431641e+00
2.976425170898437500e+00
2.974666833877563477e+00
2.971613168716430664e+00
4.873975276947021484e+00
2.966261148452758789e+00
2.964091777801513672e+00
4.883109092712402344e+00
4.884721755981445312e+00
2.961018085479736328e+00
2.959001779556274414e+00
4.889806747436523438e+00
2.956543922424316406e+00
2.955442905426025391e+00
4.893167018890380859e+00
2.954309225082397461e+00
2.953426837921142578e+00
4.896573066711425781e+00
4.897435665130615234e+00
4.896562576293945312e+00
2.952626943588256836e+00
4.894285678863525391e+00
4.892705440521240234e+00
2.954651355743408203e+00
2.955309391021728516e+00
2.955826520919799805e+00
2.955786705017089844e+00
4.888990879058837891e+00
4.887938022613525391e+00
4.887192726135253906e+00
2.959428548812866211e+00
2.958194494247436523e+00
4.885015964508056641e+00
2.959973096847534180e+00
4.880303382873535156e+00
4.878691196441650391e+00
2.965720176696777344e+00
2.963809251785278320e+00
2.963911056518554688e+00
2.965885400772094727e+00
4.876959800720214844e+00
2.963531732559204102e+00
2.966002464294433594e+00
2.963638067245483398e+00
2.960989475250244141e+00
2.961592197418212891e+00
4.883816719055175781e+00
2.957161664962768555e+00
2.958324432373046875e+00
2.956301450729370117e+00
4.887549400329589844e+00
2.952050209045410156e+00
2.950966835021972656e+00
4.893290519714355469e+00
4.893621921539306641e+00
4.894683837890625000e+00
2.950891733169555664e+00
2.948593378067016602e+00
4.895807266235351562e+00
4.894104003906250000e+00
2.949794769287109375e+00
2.952162504196166992e+00
2.951054096221923828e+00
4.889990329742431641e+00
4.890476226806640625e+00
4.887823104858398438e+00
4.885179519653320312e+00
4.883059978485107422e+00
4.878774642944335938e+00
2.958894014358520508e+00
4.872354030609130859e+00
4.868439674377441406e+00
2.966188669204711914e+00
4.859008789062500000e+00
4.855311393737792969e+00
2.974735498428344727e+00
2.976071357727050781e+00
2.978650808334350586e+00
2.979510307312011719e+00
2.978921890258789062e+00
2.979316234588623047e+00
2.978972911834716797e+00
2.977181911468505859e+00
4.847195148468017578e+00
2.975166082382202148e+00
2.974095106124877930e+00
4.849605083465576172e+00
2.972764015197753906e+00
4.851443290710449219e+00
2.970909357070922852e+00
2.970116138458251953e+00
4.854816436767578125e+00
2.968722581863403320e+00
2.968220710754394531e+00
2.966950893402099609e+00
4.858729839324951172e+00
4.859408378601074219e+00
4.858876228332519531e+00
4.857953071594238281e+00
4.855950832366943359e+00
4.852886199951171875e+00
4.849558353424072266e+00
2.973236083984375000e+00
4.842894554138183594e+00
4.838897228240966797e+00
2.981308460235595703e+00
2.983029365539550781e+00
4.829965114593505859e+00
4.827282428741455078e+00
4.823197841644287109e+00
2.992472887039184570e+00
4.816245555877685547e+00
2.995850801467895508e+00
2.997570276260375977e+00
2.999025106430053711e+00
2.999127388000488281e+00
4.808084964752197266e+00
4.807188034057617188e+00
3.003061771392822266e+00
3.001395463943481445e+00
4.806359291076660156e+00
3.002138614654541016e+00
3.001460552215576172e+00
3.001174211502075195e+00
3.000416994094848633e+00
4.806615829467773438e+00
4.807345867156982422e+00
4.806819915771484375e+00
4.805676937103271484e+00
3.001059770584106445e+00
4.802707195281982422e+00
4.801272392272949219e+00
4.798371315002441406e+00
3.006809949874877930e+00
3.008154869079589844e+00
3.008509397506713867e+00
4.792881011962890625e+00
4.790408134460449219e+00
4.787947654724121094e+00
4.786349773406982422e+00
4.782478332519531250e+00
4.778089523315429688e+00
3.021917581558227539e+00
3.024783134460449219e+00
4.770029067993164062e+00
3.028559684753417969e+00
3.030778169631958008e+00
4.763193607330322266e+00
3.031326293945312500e+00
3.031900644302368164e+00
4.762287616729736328e+00
4.760077953338623047e+00
4.758970737457275391e+00
3.038306236267089844e+00
4.754895210266113281e+00
3.037827730178833008e+00
4.754499912261962891e+00
3.039824008941650391e+00
3.041223764419555664e+00
3.041162967681884766e+00
3.039692163467407227e+00
4.752736091613769531e+00
3.037985324859619141e+00
4.752204418182373047e+00
4.752454280853271484e+00
4.752052307128906250e+00
4.750057220458984375e+00
3.040184020996093750e+00
4.748171806335449219e+00
4.745641708374023438e+00
3.045299291610717773e+00
3.047120332717895508e+00
4.739881038665771484e+00
4.738828182220458984e+00
3.049265146255493164e+00
4.735326766967773438e+00
4.733294010162353516e+00
3.054762363433837891e+00
4.729420661926269531e+00
4.727537631988525391e+00
3.059141397476196289e+00
3.060451030731201172e+00
3.061004877090454102e+00
3.060911893844604492e+00
3.060001850128173828e+00
3.058496952056884766e+00
3.056551218032836914e+00
4.728797912597656250e+00
4.729990959167480469e+00
3.052928924560546875e+00
4.731700420379638672e+00
3.050168037414550781e+00
4.733816623687744141e+00
4.733221530914306641e+00
3.050394773483276367e+00
3.049909830093383789e+00
3.048219203948974609e+00
4.736753463745117188e+00
3.046189069747924805e+00
3.045215129852294922e+00
4.737780094146728516e+00
3.043059825897216797e+00
3.040887832641601562e+00
3.039192676544189453e+00
3.037025928497314453e+00
3.033713579177856445e+00
4.750906944274902344e+00
4.753437042236328125e+00
3.029378175735473633e+00
4.756143093109130859e+00
4.757898330688476562e+00
4.757282257080078125e+00
3.025872468948364258e+00
3.026073932647705078e+00
3.024601936340332031e+00
4.758857250213623047e+00
3.023024320602416992e+00
3.022084951400756836e+00
4.759971618652343750e+00
4.760540008544921875e+00
3.020849227905273438e+00
4.760710716247558594e+00
4.760502338409423828e+00
4.758761405944824219e+00
3.023267507553100586e+00
3.023536443710327148e+00
4.755927085876464844e+00
4.754866600036621094e+00
3.025665283203125000e+00
4.751263618469238281e+00
3.028076887130737305e+00
3.027888774871826172e+00
3.028034687042236328e+00
4.751414299011230469e+00
3.027024984359741211e+00
4.749925613403320312e+00
3.028079032897949219e+00
4.749891757965087891e+00
3.026164054870605469e+00
4.751020908355712891e+00
4.749146938323974609e+00
4.748065471649169922e+00
3.031575441360473633e+00
3.029787540435791016e+00
4.746930599212646484e+00
3.031268596649169922e+00
3.030562877655029297e+00
3.030725240707397461e+00
4.744239330291748047e+00
3.028773069381713867e+00
3.027464866638183594e+00
3.026346445083618164e+00
3.024173021316528320e+00
4.751936435699462891e+00
3.021203041076660156e+00
3.019068002700805664e+00
3.015542268753051758e+00
3.013599395751953125e+00
4.766890048980712891e+00
3.007748365402221680e+00
3.006735563278198242e+00
4.772891998291015625e+00
3.000416755676269531e+00
2.998448371887207031e+00
2.996098995208740234e+00
2.992678403854370117e+00
2.989608764648437500e+00
4.791940212249755859e+00
2.984172821044921875e+00
2.980934619903564453e+00
4.802906990051269531e+00
2.976022720336914062e+00
4.806993484497070312e+00
2.973263502120971680e+00
4.810680866241455078e+00
4.811712265014648438e+00
2.969662189483642578e+00
4.812461376190185547e+00
4.811730384826660156e+00
4.810354709625244141e+00
4.808306217193603516e+00
2.974192380905151367e+00
2.974914073944091797e+00
2.976290702819824219e+00
4.803331851959228516e+00
2.976618528366088867e+00
4.800737380981445312e+00
4.799336433410644531e+00
2.978834629058837891e+00
2.979590892791748047e+00
2.980362892150878906e+00
2.979163885116577148e+00
2.978102922439575195e+00
4.798571109771728516e+00
4.799209594726562500e+00
2.976494550704956055e+00
4.799442291259765625e+00
2.976112842559814453e+00
2.975803136825561523e+00
4.799194335937500000e+00
4.798836708068847656e+00
2.976938962936401367e+00
4.797254085540771484e+00
4.796356678009033203e+00
2.978166341781616211e+00
2.978931427001953125e+00
4.792430400848388672e+00
4.790950298309326172e+00
4.788913249969482422e+00
4.786087989807128906e+00
2.986332654953002930e+00
4.780592441558837891e+00
2.990056276321411133e+00
4.775139808654785156e+00
2.994071483612060547e+00
4.770177841186523438e+00
2.997050762176513672e+00
2.997793436050415039e+00
4.766860961914062500e+00
2.999182224273681641e+00
4.763298988342285156e+00
3.001721143722534180e+00
3.001097679138183594e+00
3.000734567642211914e+00
3.000402212142944336e+00
2.998232841491699219e+00
4.766172409057617188e+00
4.767782211303710938e+00
2.996923446655273438e+00
4.768092632293701172e+00
4.769015789031982422e+00
4.767010688781738281e+00
2.997220277786254883e+00
2.998096942901611328e+00
2.997041702270507812e+00
2.997003316879272461e+00
4.767117023468017578e+00
2.994990825653076172e+00
2.995297670364379883e+00
2.992981195449829102e+00
2.990623950958251953e+00
2.989172697067260742e+00
2.985808372497558594e+00
2.982474565505981445e+00
4.783595561981201172e+00
2.977905750274658203e+00
4.789369106292724609e+00
2.972711086273193359e+00
2.970825195312500000e+00
4.796864509582519531e+00
4.798076152801513672e+00
4.799112796783447266e+00
2.967782020568847656e+00
2.966355085372924805e+00
2.966726779937744141e+00
4.802518844604492188e+00
2.964075565338134766e+00
2.964673757553100586e+00
4.803825855255126953e+00
2.960675001144409180e+00
2.960184097290039062e+00
2.958468437194824219e+00
4.809856414794921875e+00
2.956507682800292969e+00
4.812766551971435547e+00
4.813114166259765625e+00
4.812823295593261719e+00
4.811115741729736328e+00
2.956394433975219727e+00
2.957132101058959961e+00
4.806853771209716797e+00
4.805283069610595703e+00
2.959921598434448242e+00
4.801109313964843750e+00
2.962358474731445312e+00
4.797696590423583984e+00
2.964395999908447266e+00
2.965159654617309570e+00
2.965276718139648438e+00
2.964794397354125977e+00
4.795338630676269531e+00
2.963866233825683594e+00
2.963126182556152344e+00
2.961703777313232422e+00
4.800017833709716797e+00
2.959293127059936523e+00
4.801395893096923828e+00
4.801773548126220703e+00
2.958728313446044922e+00
2.957882165908813477e+00
2.957659244537353516e+00
2.956345081329345703e+00
4.805338382720947266e+00
2.954725742340087891e+00
2.953197479248046875e+00
2.950612068176269531e+00
2.949512720108032227e+00
2.946821451187133789e+00
2.943551301956176758e+00
2.941347599029541016e+00
4.826910018920898438e+00
4.829688072204589844e+00
4.831190586090087891e+00
4.831262111663818359e+00
4.830315589904785156e+00
2.936140537261962891e+00
4.827419757843017578e+00
2.937350988388061523e+00
2.937955141067504883e+00
2.937889814376831055e+00
2.937354087829589844e+00
4.825810432434082031e+00
4.825736522674560547e+00
2.937264204025268555e+00
4.824443340301513672e+00
2.937472581863403320e+00
4.823044776916503906e+00
2.938548564910888672e+00
2.938911199569702148e+00
2.938417196273803711e+00
4.822127819061279297e+00
2.937607765197753906e+00
2.937156677246093750e+00
4.823138236999511719e+00
4.823067665100097656e+00
4.821949958801269531e+00
4.819871902465820312e+00
2.939930915832519531e+00
4.815246582031250000e+00
4.812417507171630859e+00
4.808500289916992188e+00
2.948922395706176758e+00
2.950267791748046875e+00
4.799879074096679688e+00
4.796813488006591797e+00
4.792470455169677734e+00
2.960586309432983398e+00
4.785062789916992188e+00
4.781569957733154297e+00
4.777230739593505859e+00
2.970869064331054688e+00
4.768008232116699219e+00
2.977056741714477539e+00
2.978979825973510742e+00
2.980693340301513672e+00
4.758490562438964844e+00
4.755530357360839844e+00
2.986594200134277344e+00
4.751224994659423828e+00
4.749039173126220703e+00
4.746103286743164062e+00
2.993059158325195312e+00
2.995227098464965820e+00
2.996096849441528320e+00
2.996569633483886719e+00
4.738036632537841797e+00
4.736277580261230469e+00
2.999645233154296875e+00
2.998695611953735352e+00
2.998038768768310547e+00
2.998170375823974609e+00
2.995408773422241211e+00
4.739053726196289062e+00
2.994344949722290039e+00
4.742021560668945312e+00
4.743008613586425781e+00
4.742899417877197266e+00
2.990617036819458008e+00
2.991002559661865234e+00
2.990087509155273438e+00
2.988996982574462891e+00
2.987379550933837891e+00
4.746800899505615234e+00
4.747786521911621094e+00
2.985387086868286133e+00
4.748703002929687500e+00
2.982470035552978516e+00
2.982116222381591797e+00
2.980358600616455078e+00
2.978583335876464844e+00
2.976491451263427734e+00
4.758484363555908203e+00
2.971749782562255859e+00
2.969608783721923828e+00
4.766038417816162109e+00
2.965730667114257812e+00
4.769633769989013672e+00
2.962862491607666016e+00
2.961061716079711914e+00
2.959281444549560547e+00
4.778428554534912109e+00
4.779187679290771484e+00
2.956631422042846680e+00
4.780659198760986328e+00
2.953722715377807617e+00
2.953504085540771484e+00
2.951959133148193359e+00
4.784796714782714844e+00
2.950461864471435547e+00
4.787107944488525391e+00
4.787404537200927734e+00
2.947977781295776367e+00
4.786874294281005859e+00
2.948528289794921875e+00
4.785253047943115234e+00
2.949311256408691406e+00
2.949071168899536133e+00
2.948746919631958008e+00
2.947597980499267578e+00
4.787425041198730469e+00
4.788120269775390625e+00
4.787908554077148438e+00
2.946769714355468750e+00
2.946900844573974609e+00
4.787539482116699219e+00
4.784676074981689453e+00
2.950055122375488281e+00
2.949791669845581055e+00
2.948367834091186523e+00
4.785565376281738281e+00
2.947743177413940430e+00
4.782686710357666016e+00
4.783016204833984375e+00
2.949480772018432617e+00
2.949192047119140625e+00
2.950451612472534180e+00
2.948161125183105469e+00
2.946810007095336914e+00
2.945849180221557617e+00
2.942389011383056641e+00
2.940187931060791016e+00
2.937607765197753906e+00
4.798598766326904297e+00
2.932851314544677734e+00
2.930223464965820312e+00
2.926259994506835938e+00
4.814249515533447266e+00
4.815086364746093750e+00
4.816108703613281250e+00
2.923133134841918945e+00
2.919749259948730469e+00
2.919888019561767578e+00
2.918812513351440430e+00
4.822279453277587891e+00
2.916585206985473633e+00
4.826004505157470703e+00
2.912221193313598633e+00
4.828915596008300781e+00
2.911578893661499023e+00
4.827157974243164062e+00
4.827569961547851562e+00
2.913006305694580078e+00
4.824509143829345703e+00
2.913914680480957031e+00
4.821857452392578125e+00
2.915439367294311523e+00
2.916446208953857422e+00
2.915210247039794922e+00
4.820139408111572266e+00
4.818631172180175781e+00
2.916491270065307617e+00
2.917263507843017578e+00
2.915873527526855469e+00
4.817995071411132812e+00
2.915362596511840820e+00
4.816432476043701172e+00
4.816191673278808594e+00
2.917124271392822266e+00
4.813173770904541016e+00
2.918246269226074219e+00
4.810214519500732422e+00
4.807753086090087891e+00
2.923300027847290039e+00
2.922828197479248047e+00
2.923917531967163086e+00
2.924178123474121094e+00
2.922329187393188477e+00
2.921944379806518555e+00
2.920142173767089844e+00
4.808802127838134766e+00
4.810394763946533203e+00
2.916326761245727539e+00
2.915892124176025391e+00
2.914457321166992188e+00
4.814418315887451172e+00
2.912126541137695312e+00
4.816094875335693359e+00
2.911165475845336914e+00
4.817019462585449219e+00
4.816658020019531250e+00
4.815027713775634766e+00
2.912775516510009766e+00
2.913433313369750977e+00
4.810646057128906250e+00
2.914613723754882812e+00
2.915010929107666016e+00
4.807817459106445312e+00
4.806671619415283203e+00
2.916861057281494141e+00
2.917170524597167969e+00
4.803750991821289062e+00
2.917908191680908203e+00
2.918181896209716797e+00
4.801620006561279297e+00
2.918070793151855469e+00
2.917735815048217773e+00
2.917049646377563477e+00
4.803637981414794922e+00
2.915598392486572266e+00
2.914845943450927734e+00
6.622873306274414062e+00
2.913120031356811523e+00
2.912591457366943359e+00
6.625358104705810547e+00
2.912148237228393555e+00
4.806966781616210938e+00
6.622673988342285156e+00
2.914020061492919922e+00
6.615817070007324219e+00
2.917107105255126953e+00
2.918464660644531250e+00
6.605284214019775391e+00
6.600358486175537109e+00
4.787223339080810547e+00
2.928306102752685547e+00
2.930138349533081055e+00
2.932701587677001953e+00
2.933102369308471680e+00
2.933173894882202148e+00
2.933275699615478516e+00
6.389310913085937500e+02
3.286247014999389648e+00
5.023035049438476562e+00
4.747583866119384766e+00
5.045020103454589844e+00
4.823685646057128906e+00
4.768830776214599609e+00
3.220509290695190430e+00
3.046530008316040039e+00
3.083140373229980469e+00
4.812839984893798828e+00
3.029658079147338867e+00
4.759605407714843750e+00
4.760235786437988281e+00
4.660745620727539062e+00
3.141143321990966797e+00
3.088923215866088867e+00
3.059073686599731445e+00
3.127704620361328125e+00
3.065679550170898438e+00
4.662127017974853516e+00
4.707837581634521484e+00
3.061210870742797852e+00
4.679662704467773438e+00
3.087460994720458984e+00
4.649453639984130859e+00
3.085132122039794922e+00
4.665943622589111328e+00
4.644938468933105469e+00
4.665327072143554688e+00
3.058283329010009766e+00
3.057178974151611328e+00
4.644020080566406250e+00
3.060704469680786133e+00
3.056640625000000000e+00
4.654240131378173828e+00
3.054352760314941406e+00
4.641070842742919922e+00
3.064469814300537109e+00
4.639935016632080078e+00
4.645773887634277344e+00
3.053465843200683594e+00
3.053827047348022461e+00
4.639164924621582031e+00
3.053567409515380859e+00
3.050890207290649414e+00
4.646281719207763672e+00
3.048281669616699219e+00
4.643279552459716797e+00
4.644462108612060547e+00
3.048828601837158203e+00
4.645693778991699219e+00
4.645749568939208984e+00
4.641400814056396484e+00
4.641644001007080078e+00
3.057081937789916992e+00
4.637168407440185547e+00
3.057497262954711914e+00
3.057122468948364258e+00
3.057273387908935547e+00
3.056978464126586914e+00
3.053947687149047852e+00
4.638957977294921875e+00
3.049881935119628906e+00
3.048435926437377930e+00
3.044843435287475586e+00
3.041163921356201172e+00
4.651901245117187500e+00
3.034681081771850586e+00
3.032455444335937500e+00
3.026661634445190430e+00
3.023054599761962891e+00
3.018397808074951172e+00
3.012024402618408203e+00
3.007502794265747070e+00
3.001334905624389648e+00
2.994907140731811523e+00
4.700995445251464844e+00
2.984431028366088867e+00
2.980839490890502930e+00
4.714042186737060547e+00
4.718482017517089844e+00
2.968516111373901367e+00
4.724321365356445312e+00
4.726035118103027344e+00
4.726641178131103516e+00
4.726213932037353516e+00
2.964873552322387695e+00
2.964332580566406250e+00
2.965090513229370117e+00
4.727494716644287109e+00
2.964815378189086914e+00
2.964392423629760742e+00
2.959814786911010742e+00
2.960369348526000977e+00
2.956496238708496094e+00
2.952320575714111328e+00
4.741541862487792969e+00
2.948949575424194336e+00
4.747770309448242188e+00
2.942530393600463867e+00
4.752460479736328125e+00
4.752235412597656250e+00
2.943776369094848633e+00
4.752574443817138672e+00
2.938964843750000000e+00
2.939121484756469727e+00
2.937130212783813477e+00
2.935915231704711914e+00
4.758009433746337891e+00
2.932923316955566406e+00
4.761749744415283203e+00
2.930026531219482422e+00
4.763397693634033203e+00
4.762969970703125000e+00
2.931421518325805664e+00
2.929343700408935547e+00
2.929696321487426758e+00
2.928488492965698242e+00
4.766358375549316406e+00
2.928608179092407227e+00
4.768620967864990234e+00
2.923076152801513672e+00
4.773030281066894531e+00
4.769992828369140625e+00
2.926209926605224609e+00
2.925250530242919922e+00
4.769345760345458984e+00
2.923687696456909180e+00
2.922731399536132812e+00
4.768017768859863281e+00
2.924087047576904297e+00
2.921553134918212891e+00
2.920925140380859375e+00
2.919805765151977539e+00
2.916213750839233398e+00
2.914716958999633789e+00
4.781657695770263672e+00
4.783931255340576172e+00
4.784710884094238281e+00
2.908994913101196289e+00
4.784840583801269531e+00
4.783729076385498047e+00
2.910674333572387695e+00
2.910533666610717773e+00
2.910400629043579102e+00
2.910083055496215820e+00
2.908174037933349609e+00
2.906751155853271484e+00
2.904553890228271484e+00
2.901651382446289062e+00
4.796949386596679688e+00
4.797594070434570312e+00
2.899214744567871094e+00
2.895787000656127930e+00
4.804713249206542969e+00
4.804625034332275391e+00
2.894293069839477539e+00
2.894617557525634766e+00
4.803997993469238281e+00
2.891962766647338867e+00
4.804800987243652344e+00
4.802962779998779297e+00
4.802120685577392578e+00
2.896263122558593750e+00
2.896283388137817383e+00
2.899010658264160156e+00
2.896359443664550781e+00
4.795718669891357422e+00
4.797096252441406250e+00
4.793715953826904297e+00
2.898200273513793945e+00
2.900917768478393555e+00
4.790313243865966797e+00
2.902425289154052734e+00
2.904149532318115234e+00
4.785479545593261719e+00
4.785885810852050781e+00
2.902915239334106445e+00
4.780222415924072266e+00
2.906525135040283203e+00
4.776776313781738281e+00
4.774771690368652344e+00
4.770562648773193359e+00
2.914359092712402344e+00
4.763201236724853516e+00
2.917088747024536133e+00
2.919070243835449219e+00
2.919848203659057617e+00
4.754664897918701172e+00
2.922564983367919922e+00
2.921709060668945312e+00
4.754265785217285156e+00
4.752448558807373047e+00
4.749727725982666016e+00
2.928528785705566406e+00
2.925949811935424805e+00
4.748885631561279297e+00
4.743368625640869141e+00
2.933025598526000977e+00
2.933891773223876953e+00
2.931109666824340820e+00
2.934167623519897461e+00
2.930396080017089844e+00
4.739978790283203125e+00
2.933228731155395508e+00
2.926523208618164062e+00
2.926727533340454102e+00
4.753546237945556641e+00
4.748169422149658203e+00
4.754453659057617188e+00
4.749219894409179688e+00
4.745872020721435547e+00
2.927257061004638672e+00
4.740867614746093750e+00
4.737043857574462891e+00
4.735804557800292969e+00
4.727385520935058594e+00
4.723897457122802734e+00
2.943896770477294922e+00
4.711515903472900391e+00
2.953536748886108398e+00
4.702316761016845703e+00
4.698217868804931641e+00
2.961367130279541016e+00
2.964274406433105469e+00
2.966107606887817383e+00
2.966941118240356445e+00
2.966860532760620117e+00
4.686444282531738281e+00
4.685624599456787109e+00
4.684657573699951172e+00
4.681844711303710938e+00
2.971736192703247070e+00
4.678786277770996094e+00
2.975455999374389648e+00
4.671991348266601562e+00
4.669805049896240234e+00
2.983013868331909180e+00
2.983330965042114258e+00
2.985668659210205078e+00
2.983817577362060547e+00
4.664249897003173828e+00
2.986352920532226562e+00
2.981600522994995117e+00
2.981399774551391602e+00
2.979372024536132812e+00
2.973989725112915039e+00
2.972701311111450195e+00
2.967063665390014648e+00
4.687613487243652344e+00
2.959009408950805664e+00
2.955464601516723633e+00
2.951751232147216797e+00
4.702396392822265625e+00
4.705511569976806641e+00
4.707307815551757812e+00
2.943200588226318359e+00
4.709710121154785156e+00
2.940111637115478516e+00
2.939013242721557617e+00
4.712295532226562500e+00
4.712693214416503906e+00
4.712300300598144531e+00
2.939032793045043945e+00
2.939334154129028320e+00
4.713018894195556641e+00
2.939360380172729492e+00
2.941063880920410156e+00
2.937808752059936523e+00
2.937211513519287109e+00
2.935002565383911133e+00
2.930991649627685547e+00
2.929116725921630859e+00
2.924410104751586914e+00
2.920608282089233398e+00
4.738171100616455078e+00
2.913550853729248047e+00
2.911599397659301758e+00
4.748152732849121094e+00
4.751820564270019531e+00
4.752386093139648438e+00
2.904003143310546875e+00
2.901818275451660156e+00
4.756821632385253906e+00
4.755804061889648438e+00
2.902033567428588867e+00
4.754108905792236328e+00
4.752616882324218750e+00
2.902529954910278320e+00
4.749456405639648438e+00
2.905245780944824219e+00
2.906080961227416992e+00
2.905680179595947266e+00
2.905405521392822266e+00
2.903812885284423828e+00
4.748970985412597656e+00
4.750149726867675781e+00
2.902956485748291016e+00
4.750297069549560547e+00
2.901768922805786133e+00
4.748924255371093750e+00
4.747599124908447266e+00
2.906115531921386719e+00
2.904119729995727539e+00
2.906397342681884766e+00
2.904210090637207031e+00
4.745566844940185547e+00
4.747880458831787109e+00
2.904354095458984375e+00
4.746799468994140625e+00
4.745930194854736328e+00
2.905547380447387695e+00
2.908151626586914062e+00
2.905649900436401367e+00
4.742801189422607422e+00
2.905333757400512695e+00
2.905801296234130859e+00
4.740020751953125000e+00
4.739727973937988281e+00
4.738348007202148438e+00
2.906561613082885742e+00
2.907176256179809570e+00
4.734759330749511719e+00
4.732216835021972656e+00
4.730063438415527344e+00
2.914175033569335938e+00
2.914353132247924805e+00
2.916874885559082031e+00
2.915032863616943359e+00
2.914875984191894531e+00
2.913637399673461914e+00
2.910505533218383789e+00
2.909090280532836914e+00
2.905194044113159180e+00
2.901990175247192383e+00
4.742890357971191406e+00
4.745875835418701172e+00
4.747325420379638672e+00
2.894127845764160156e+00
2.893175840377807617e+00
2.891872167587280273e+00
2.889772415161132812e+00
4.755625724792480469e+00
2.887082576751708984e+00
2.884419441223144531e+00
2.882474422454833984e+00
2.879931926727294922e+00
4.770205497741699219e+00
2.876640796661376953e+00
4.775534152984619141e+00
4.777296066284179688e+00
2.871142387390136719e+00
2.870429277420043945e+00
4.779133796691894531e+00
4.779050350189208984e+00
2.870581388473510742e+00
2.869686603546142578e+00
4.779837608337402344e+00
2.869473934173583984e+00
4.777287006378173828e+00
2.870976209640502930e+00
4.776034355163574219e+00
4.774800300598144531e+00
4.771113395690917969e+00
2.876640796661376953e+00
4.764556407928466797e+00
4.761550903320312500e+00
2.881779909133911133e+00
2.884003162384033203e+00
4.750859737396240234e+00
4.747501373291015625e+00
4.743354320526123047e+00
2.894108772277832031e+00
4.735130310058593750e+00
2.898934602737426758e+00
4.726982116699218750e+00
4.722780704498291016e+00
2.909024238586425781e+00
4.714598178863525391e+00
2.913313865661621094e+00
2.915247917175292969e+00
4.704926013946533203e+00
2.919611692428588867e+00
2.919549703598022461e+00
2.920171499252319336e+00
4.702379703521728516e+00
4.699879646301269531e+00
2.924931049346923828e+00
2.921086072921752930e+00
2.923375606536865234e+00
4.702039241790771484e+00
2.921543359756469727e+00
2.922561883926391602e+00
2.916831731796264648e+00
2.918366432189941406e+00
2.912883996963500977e+00
2.910017490386962891e+00
4.715939998626708984e+00
2.903161048889160156e+00
4.723640918731689453e+00
2.898633718490600586e+00
2.896768808364868164e+00
2.894332170486450195e+00
4.733051300048828125e+00
4.735189914703369141e+00
2.888724327087402344e+00
2.887130260467529297e+00
2.885115146636962891e+00
4.743752479553222656e+00
4.743668079376220703e+00
4.744834899902343750e+00
4.742388248443603516e+00
2.883832693099975586e+00
4.740483760833740234e+00
2.886364221572875977e+00
2.888365507125854492e+00
2.887384891510009766e+00
4.735622882843017578e+00
2.886892795562744141e+00
2.886840820312500000e+00
2.885648012161254883e+00
4.737250804901123047e+00
4.737239360809326172e+00
2.884691715240478516e+00
2.883635759353637695e+00
2.882899761199951172e+00
2.881545782089233398e+00
2.878895998001098633e+00
2.876940011978149414e+00
4.749021053314208984e+00
2.871715307235717773e+00
4.754523754119873047e+00
2.868627548217773438e+00
2.867036104202270508e+00
2.864835262298583984e+00
4.764296531677246094e+00
4.765138626098632812e+00
4.765896320343017578e+00
2.862274169921875000e+00
4.764796733856201172e+00
4.762876987457275391e+00
4.759032726287841797e+00
4.756154060363769531e+00
4.749745368957519531e+00
2.873997449874877930e+00
4.741309165954589844e+00
4.734056472778320312e+00
4.729574203491210938e+00
2.890499114990234375e+00
2.893602848052978516e+00
4.716773033142089844e+00
2.898904561996459961e+00
2.903919219970703125e+00
2.901955604553222656e+00
4.705800056457519531e+00
2.903542757034301758e+00
2.904860019683837891e+00
2.904150724411010742e+00
2.902261495590209961e+00
2.901408672332763672e+00
2.897852659225463867e+00
2.895653247833251953e+00
2.891927957534790039e+00
4.719229698181152344e+00
2.885385513305664062e+00
2.882581472396850586e+00
2.879287481307983398e+00
2.875579357147216797e+00
4.739973545074462891e+00
4.742729187011718750e+00
2.869252204895019531e+00
2.865765810012817383e+00
4.752296924591064453e+00
2.862199544906616211e+00
2.861304998397827148e+00
4.756641387939453125e+00
2.857251167297363281e+00
2.855859041213989258e+00
4.763278961181640625e+00
2.853392362594604492e+00
2.851788520812988281e+00
2.849451303482055664e+00
4.773243427276611328e+00
4.773124217987060547e+00
2.848186016082763672e+00
2.845103263854980469e+00
2.845117092132568359e+00
4.779965877532958984e+00
4.779118061065673828e+00
2.845895528793334961e+00
4.777993202209472656e+00
4.779269695281982422e+00
2.843524694442749023e+00
2.845364570617675781e+00
4.771828651428222656e+00
4.770037651062011719e+00
2.847192287445068359e+00
2.848216295242309570e+00
2.848519563674926758e+00
2.848159790039062500e+00
2.847214221954345703e+00
2.845734119415283203e+00
2.843770503997802734e+00
4.773500442504882812e+00
4.774928569793701172e+00
4.774987697601318359e+00
2.841103315353393555e+00
4.773506164550781250e+00
2.842053174972534180e+00
2.842515945434570312e+00
4.770035266876220703e+00
4.768701553344726562e+00
2.844415903091430664e+00
2.844934940338134766e+00
2.845188379287719727e+00
2.844400405883789062e+00
2.843334436416625977e+00
2.841630697250366211e+00
4.771744251251220703e+00
2.838498830795288086e+00
2.837021112442016602e+00
2.835046052932739258e+00
4.781192302703857422e+00
4.782351493835449219e+00
4.782576084136962891e+00
2.832621574401855469e+00
4.780879974365234375e+00
4.778337001800537109e+00
2.836220264434814453e+00
4.772462844848632812e+00
2.838436841964721680e+00
2.839948654174804688e+00
2.840131521224975586e+00
2.839854955673217773e+00
2.839118242263793945e+00
4.768987178802490234e+00
2.837133646011352539e+00
2.836245059967041016e+00
4.772088050842285156e+00
2.834696769714355469e+00
2.833595037460327148e+00
2.832210302352905273e+00
4.778470039367675781e+00
4.778882503509521484e+00
4.778683662414550781e+00
2.831154108047485352e+00
2.831970214843750000e+00
2.831871986389160156e+00
2.830431222915649414e+00
2.829871654510498047e+00
2.827267169952392578e+00
2.825610876083374023e+00
2.822748661041259766e+00
4.791520118713378906e+00
4.794589519500732422e+00
4.794584751129150391e+00
2.817942380905151367e+00
4.794438838958740234e+00
4.791625022888183594e+00
2.821873426437377930e+00
2.821104288101196289e+00
2.822364330291748047e+00
2.821455001831054688e+00
4.787506580352783203e+00
2.822212457656860352e+00
2.819556713104248047e+00
2.820075273513793945e+00
2.817555427551269531e+00
2.815704345703125000e+00
4.797813892364501953e+00
2.811757326126098633e+00
2.810750961303710938e+00
2.808523178100585938e+00
2.806037902832031250e+00
2.803815841674804688e+00
4.817065238952636719e+00
2.798804521560668945e+00
2.796747446060180664e+00
2.794471740722656250e+00
2.791893005371093750e+00
2.789086103439331055e+00
2.786104917526245117e+00
2.782923698425292969e+00
2.779688596725463867e+00
4.859275817871093750e+00
2.774173736572265625e+00
2.771749973297119141e+00
4.872648239135742188e+00
2.767796993255615234e+00
2.766124725341796875e+00
2.764084815979003906e+00
4.886363506317138672e+00
4.888053417205810547e+00
2.761167049407958984e+00
2.760155916213989258e+00
2.759602785110473633e+00
2.758166551589965820e+00
2.756702423095703125e+00
4.898677349090576172e+00
2.754150867462158203e+00
4.901968002319335938e+00
4.901509284973144531e+00
2.754108190536499023e+00
4.898303031921386719e+00
2.755122900009155273e+00
4.893987655639648438e+00
2.757156610488891602e+00
4.888068199157714844e+00
2.759575843811035156e+00
4.881688594818115234e+00
4.877263069152832031e+00
2.765195131301879883e+00
4.867306709289550781e+00
4.861768245697021484e+00
2.772479772567749023e+00
4.849574089050292969e+00
2.778129577636718750e+00
2.780387401580810547e+00
4.834784507751464844e+00
4.829549789428710938e+00
4.823588848114013672e+00
2.791565895080566406e+00
2.794361829757690430e+00
4.807345867156982422e+00
2.799359083175659180e+00
2.801749706268310547e+00
4.794826984405517578e+00
4.791113376617431641e+00
2.807426691055297852e+00
4.781764030456542969e+00
4.776752948760986328e+00
2.815439701080322266e+00
2.818009853363037109e+00
2.819694042205810547e+00
2.820531845092773438e+00
2.820769786834716797e+00
2.820235729217529297e+00
2.819217443466186523e+00
2.817619800567626953e+00
2.815599679946899414e+00
4.771139621734619141e+00
2.812130212783813477e+00
2.810252666473388672e+00
2.808270454406738281e+00
2.805661201477050781e+00
2.802891731262207031e+00
2.799822330474853516e+00
4.797138690948486328e+00
2.794403076171875000e+00
4.803998947143554688e+00
2.790958166122436523e+00
2.789216279983520508e+00
4.811823844909667969e+00
4.812582492828369141e+00
4.812190532684326172e+00
2.787927627563476562e+00
2.788429975509643555e+00
4.809090614318847656e+00
4.806416511535644531e+00
4.803933143615722656e+00
4.798108100891113281e+00
2.796484231948852539e+00
4.788478851318359375e+00
4.782240867614746094e+00
4.776248931884765625e+00
4.767635345458984375e+00
2.814997196197509766e+00
4.753205776214599609e+00
2.823855400085449219e+00
4.739357948303222656e+00
4.732554912567138672e+00
2.835684776306152344e+00
4.719453334808349609e+00
4.712539196014404297e+00
4.705327033996582031e+00
2.854485988616943359e+00
4.691874980926513672e+00
4.683776378631591797e+00
4.676510810852050781e+00
2.876693725585937500e+00
4.662499427795410156e+00
2.885746479034423828e+00
4.648783206939697266e+00
2.896196365356445312e+00
4.638448238372802734e+00
4.634113788604736328e+00
4.627183437347412109e+00
4.621263027191162109e+00
2.918739795684814453e+00
4.610041141510009766e+00
4.602849960327148438e+00
4.596264362335205078e+00
4.589694976806640625e+00
4.580924034118652344e+00
4.574369907379150391e+00
2.962122440338134766e+00
2.968408107757568359e+00
4.554787158966064453e+00
4.549229621887207031e+00
2.984282970428466797e+00
4.539699554443359375e+00
2.991277933120727539e+00
2.994262456893920898e+00
2.995621442794799805e+00
4.530425071716308594e+00
2.998082399368286133e+00
4.529033184051513672e+00
2.997351169586181641e+00
2.996902942657470703e+00
4.529877662658691406e+00
2.996057510375976562e+00
2.993373870849609375e+00
2.991066694259643555e+00
4.537955760955810547e+00
2.986634969711303711e+00
2.982723712921142578e+00
2.977917432785034180e+00
2.974252939224243164e+00
4.553457736968994141e+00
4.559872150421142578e+00
4.559638500213623047e+00
4.561101436614990234e+00
2.960086822509765625e+00
2.958836555480957031e+00
2.957193613052368164e+00
4.564478397369384766e+00
4.565404891967773438e+00
4.565514564514160156e+00
2.953932285308837891e+00
4.565686702728271484e+00
4.563801765441894531e+00
4.561608791351318359e+00
4.558990001678466797e+00
2.961515188217163086e+00
4.555786132812500000e+00
6.258866786956787109e+00
2.978005647659301758e+00
2.974633932113647461e+00
2.980245828628540039e+00
4.542262077331542969e+00
4.540343761444091797e+00
4.540213584899902344e+00
2.982526302337646484e+00
2.991720199584960938e+00
6.229447364807128906e+00
2.998888731002807617e+00
2.990321874618530273e+00
6.234167098999023438e+00
2.989151000976562500e+00
2.991112709045410156e+00
2.989137411117553711e+00
4.531128883361816406e+00
2.983330726623535156e+00
4.530446529388427734e+00
4.533108711242675781e+00
2.980712652206420898e+00
2.981017112731933594e+00
4.537212848663330078e+00
2.979389190673828125e+00
2.977505922317504883e+00
2.971999645233154297e+00
6.256523609161376953e+00
2.967622995376586914e+00
2.968334197998046875e+00
4.548869132995605469e+00
2.958880662918090820e+00
2.953995943069458008e+00
2.951752901077270508e+00
2.945581197738647461e+00
2.941340208053588867e+00
6.371911621093750000e+02
3.519784450531005859e+00
4.671911239624023438e+00
3.326909780502319336e+00
3.191579341888427734e+00
3.125675678253173828e+00
3.310741186141967773e+00
2.991589307785034180e+00
3.300556421279907227e+00
4.532505512237548828e+00
3.149833679199218750e+00
3.075734853744506836e+00
3.036641120910644531e+00
3.113651990890502930e+00
4.542147636413574219e+00
3.070992946624755859e+00
4.551794528961181641e+00
3.051476478576660156e+00
3.002537727355957031e+00
4.589390277862548828e+00
4.606463432312011719e+00
2.969065666198730469e+00
4.594101905822753906e+00
4.552856922149658203e+00
4.582384109497070312e+00
2.962064743041992188e+00
2.967805624008178711e+00
4.555878639221191406e+00
2.956839561462402344e+00
2.964533090591430664e+00
4.557917594909667969e+00
2.965447187423706055e+00
2.958369255065917969e+00
2.952598571777343750e+00
4.578719615936279297e+00
4.563129425048828125e+00
2.968838691711425781e+00
2.940401315689086914e+00
2.956598758697509766e+00
2.939898252487182617e+00
2.937656879425048828e+00
2.936409235000610352e+00
4.590132713317871094e+00
4.599577426910400391e+00
4.592098236083984375e+00
2.928066015243530273e+00
4.594700336456298828e+00
2.913789272308349609e+00
2.909588575363159180e+00
4.598657131195068359e+00
4.603886127471923828e+00
2.907015323638916016e+00
2.908516168594360352e+00
4.611181735992431641e+00
4.603186130523681641e+00
4.612081050872802734e+00
4.597976207733154297e+00
4.603487491607666016e+00
2.910912990570068359e+00
4.587919235229492188e+00
4.586381912231445312e+00
4.579058170318603516e+00
2.924924135208129883e+00
4.574169635772705078e+00
2.933818817138671875e+00
4.562816619873046875e+00
2.938601970672607422e+00
4.560369968414306641e+00
2.942856073379516602e+00
4.551212310791015625e+00
2.949623823165893555e+00
2.947920083999633789e+00
4.553641319274902344e+00
2.949535369873046875e+00
4.546549320220947266e+00
2.950884342193603516e+00
4.549102306365966797e+00
4.545133113861083984e+00
4.543483257293701172e+00
4.541221141815185547e+00
4.534915447235107422e+00
2.962948322296142578e+00
2.965668439865112305e+00
2.966731309890747070e+00
2.967080354690551758e+00
4.527170658111572266e+00
2.965790987014770508e+00
2.964068889617919922e+00
2.961857080459594727e+00
4.533936500549316406e+00
2.959250211715698242e+00
4.535765171051025391e+00
4.537205219268798828e+00
2.952113389968872070e+00
2.950487136840820312e+00
2.948338747024536133e+00
4.543962001800537109e+00
4.545249938964843750e+00
2.947381258010864258e+00
2.941331148147583008e+00
2.943489313125610352e+00
4.553002357482910156e+00
4.559661865234375000e+00
4.557764053344726562e+00
2.932716369628906250e+00
4.567204952239990234e+00
4.552489757537841797e+00
2.951857566833496094e+00
2.935176134109497070e+00
2.945239305496215820e+00
2.936432838439941406e+00
4.556413173675537109e+00
2.945221185684204102e+00
4.559907913208007812e+00
4.571081161499023438e+00
4.558368206024169922e+00
4.566125392913818359e+00
2.932850599288940430e+00
2.936385631561279297e+00
4.568239212036132812e+00
2.936191320419311523e+00
2.943388938903808594e+00
2.928734540939331055e+00
2.939289093017578125e+00
4.560018539428710938e+00
2.940275430679321289e+00
2.922321319580078125e+00
2.924099683761596680e+00
4.586400985717773438e+00
4.576505184173583984e+00
2.933983802795410156e+00
2.903928995132446289e+00
4.612939834594726562e+00
2.898768424987792969e+00
2.916448116302490234e+00
2.896015405654907227e+00
4.607881546020507812e+00
4.599127769470214844e+00
2.898686647415161133e+00
4.599755764007568359e+00
2.883872270584106445e+00
4.611310005187988281e+00
2.882002115249633789e+00
4.603370666503906250e+00
2.882163763046264648e+00
4.607633590698242188e+00
2.880174636840820312e+00
4.599607467651367188e+00
4.601648330688476562e+00
2.881174802780151367e+00
2.885337591171264648e+00
2.882646560668945312e+00
2.880496740341186523e+00
4.600769519805908203e+00
4.600528240203857422e+00
2.875612258911132812e+00
2.875289201736450195e+00
2.873120307922363281e+00
4.604905128479003906e+00
2.871766090393066406e+00
2.867571592330932617e+00
4.615331172943115234e+00
4.612178802490234375e+00
2.870506286621093750e+00
2.862630128860473633e+00
2.865791559219360352e+00
2.859365940093994141e+00
2.857550144195556641e+00
2.853565216064453125e+00
4.633729934692382812e+00
4.636120319366455078e+00
2.845543861389160156e+00
2.841906070709228516e+00
2.839064121246337891e+00
2.836580514907836914e+00
4.650350093841552734e+00
2.834975242614746094e+00
2.825635433197021484e+00
2.826663255691528320e+00
4.669666767120361328e+00
4.672846794128417969e+00
2.823722839355468750e+00
2.814767837524414062e+00
2.820617675781250000e+00
4.679636478424072266e+00
2.821497678756713867e+00
2.805919647216796875e+00
4.700820446014404297e+00
4.692378997802734375e+00
2.811327219009399414e+00
2.804548263549804688e+00
4.699285984039306641e+00
4.697152614593505859e+00
4.692348480224609375e+00
2.812420129776000977e+00
4.687117576599121094e+00
4.690652847290039062e+00
2.807344675064086914e+00
2.814595222473144531e+00
2.809041976928710938e+00
2.814232349395751953e+00
4.674521923065185547e+00
2.816474676132202148e+00
2.810671091079711914e+00
2.810927391052246094e+00
2.809605121612548828e+00
2.803819656372070312e+00
4.685489654541015625e+00
2.798844337463378906e+00
2.799293041229248047e+00
2.795201539993286133e+00
2.791741371154785156e+00
4.701509475708007812e+00
4.703463554382324219e+00
4.705092906951904297e+00
2.784701824188232422e+00
2.784341096878051758e+00
2.783179283142089844e+00
2.781732797622680664e+00
2.779349803924560547e+00
4.713728904724121094e+00
2.776450872421264648e+00
2.773643732070922852e+00
4.723624229431152344e+00
2.770768165588378906e+00
2.769848108291625977e+00
4.728614807128906250e+00
2.765931844711303711e+00
2.764576435089111328e+00
2.762722730636596680e+00
2.760390281677246094e+00
4.741944789886474609e+00
2.757055044174194336e+00
2.754681825637817383e+00
4.751139163970947266e+00
2.751253604888916016e+00
2.750114202499389648e+00
4.756760120391845703e+00
2.747131347656250000e+00
4.759399890899658203e+00
4.758936405181884766e+00
4.756952762603759766e+00
4.752902984619140625e+00
2.751403093338012695e+00
2.753496885299682617e+00
2.754452228546142578e+00
2.754869461059570312e+00
2.754609584808349609e+00
2.753652334213256836e+00
2.752344846725463867e+00
4.746740341186523438e+00
4.747721195220947266e+00
4.746394157409667969e+00
4.743196487426757812e+00
4.738904476165771484e+00
2.757668256759643555e+00
2.759589195251464844e+00
2.761150598526000977e+00
4.724914073944091797e+00
2.764506578445434570e+00
2.764511823654174805e+00
4.720389842987060547e+00
4.716640472412109375e+00
2.769725561141967773e+00
2.768730878829956055e+00
4.712201118469238281e+00
4.706505775451660156e+00
2.776749610900878906e+00
4.699256420135498047e+00
4.696742057800292969e+00
2.779900074005126953e+00
4.685648441314697266e+00
4.680583477020263672e+00
2.789520263671875000e+00
4.671106338500976562e+00
2.795819044113159180e+00
2.798859834671020508e+00
2.799842596054077148e+00
4.657304286956787109e+00
4.653114318847656250e+00
2.807735204696655273e+00
4.647126197814941406e+00
4.644207000732421875e+00
2.813034057617187500e+00
2.815109729766845703e+00
2.815904855728149414e+00
2.816616058349609375e+00
2.815072774887084961e+00
4.633909702301025391e+00
4.633844375610351562e+00
2.814396381378173828e+00
4.633558273315429688e+00
2.815549373626708984e+00
2.816187858581542969e+00
4.630413055419921875e+00
4.628968238830566406e+00
2.818262815475463867e+00
4.625474452972412109e+00
2.819079160690307617e+00
4.622032642364501953e+00
2.822371244430541992e+00
4.617794036865234375e+00
2.823763608932495117e+00
2.824455976486206055e+00
4.614716529846191406e+00
4.612839698791503906e+00
4.610467910766601562e+00
2.829880237579345703e+00
2.833134174346923828e+00
2.832499504089355469e+00
2.832668066024780273e+00
4.603402614593505859e+00
2.830451011657714844e+00
4.605524539947509766e+00
2.829998016357421875e+00
2.829573154449462891e+00
2.827592134475708008e+00
4.609691143035888672e+00
2.825448513031005859e+00
4.610763072967529297e+00
2.822176933288574219e+00
2.821422815322875977e+00
4.615529537200927734e+00
2.820526361465454102e+00
4.616774559020996094e+00
4.617369651794433594e+00
4.615129947662353516e+00
4.612427711486816406e+00
4.607884883880615234e+00
4.602487087249755859e+00
2.831025123596191406e+00
4.591829776763916016e+00
2.839467048645019531e+00
2.841484069824218750e+00
2.843561172485351562e+00
2.843549966812133789e+00
2.843042373657226562e+00
2.841380834579467773e+00
4.584662914276123047e+00
2.837836742401123047e+00
4.586483955383300781e+00
4.586766719818115234e+00
4.585534572601318359e+00
2.838101387023925781e+00
4.583144664764404297e+00
4.579232215881347656e+00
4.576486587524414062e+00
4.570766925811767578e+00
2.851487874984741211e+00
2.855560779571533203e+00
2.856348514556884766e+00
4.557512283325195312e+00
4.555649280548095703e+00
2.861630678176879883e+00
2.863795280456542969e+00
2.863386631011962891e+00
4.550138950347900391e+00
2.866053342819213867e+00
2.861462116241455078e+00
2.862929105758666992e+00
2.856870889663696289e+00
4.559141159057617188e+00
2.853765726089477539e+00
4.566171169281005859e+00
2.847643136978149414e+00
4.566615104675292969e+00
4.568444728851318359e+00
2.845135688781738281e+00
2.846366167068481445e+00
2.843338251113891602e+00
4.570970535278320312e+00
2.843348979949951172e+00
2.837677955627441406e+00
2.838392019271850586e+00
2.831100463867187500e+00
4.586576938629150391e+00
2.826032161712646484e+00
4.595321178436279297e+00
2.819885492324829102e+00
2.818653583526611328e+00
4.599743366241455078e+00
2.812529087066650391e+00
4.605451583862304688e+00
4.605251789093017578e+00
2.811985731124877930e+00
2.809015035629272461e+00
4.610736370086669922e+00
2.808196306228637695e+00
4.608423233032226562e+00
2.806415796279907227e+00
2.807385921478271484e+00
2.804358005523681641e+00
2.802957534790039062e+00
4.615464687347412109e+00
4.617298603057861328e+00
4.616976737976074219e+00
2.799035072326660156e+00
4.615086078643798828e+00
4.612902641296386719e+00
4.609463691711425781e+00
4.604790687561035156e+00
4.598821163177490234e+00
4.592157363891601562e+00
4.584269046783447266e+00
4.576098918914794922e+00
2.833529233932495117e+00
2.839478254318237305e+00
4.556530475616455078e+00
2.850265026092529297e+00
4.545255184173583984e+00
4.541090488433837891e+00
4.534356594085693359e+00
2.867435693740844727e+00
2.869396448135375977e+00
2.873627185821533203e+00
2.873045444488525391e+00
2.874068498611450195e+00
4.519336700439453125e+00
4.519171714782714844e+00
2.873267173767089844e+00
2.872548341751098633e+00
4.519942760467529297e+00
4.517739772796630859e+00
2.876534700393676758e+00
2.873125791549682617e+00
2.874980926513671875e+00
4.518692016601562500e+00
4.523825168609619141e+00
4.518568515777587891e+00
2.872283935546875000e+00
4.519329071044921875e+00
2.876685619354248047e+00
4.513391494750976562e+00
2.874597072601318359e+00
4.514672279357910156e+00
2.877447843551635742e+00
4.508950233459472656e+00
4.506785869598388672e+00
2.879492998123168945e+00
4.503335475921630859e+00
4.500417232513427734e+00
2.887995719909667969e+00
2.887979269027709961e+00
4.498987197875976562e+00
2.891715764999389648e+00
4.493007183074951172e+00
2.889894962310791016e+00
2.891903162002563477e+00
2.888280630111694336e+00
2.887484788894653320e+00
2.882228136062622070e+00
4.504597663879394531e+00
2.875527620315551758e+00
2.872607946395874023e+00
4.513143539428710938e+00
4.514883995056152344e+00
4.516395568847656250e+00
2.864633798599243164e+00
4.519315719604492188e+00
2.862197875976562500e+00
2.862369298934936523e+00
4.517790794372558594e+00
2.858652591705322266e+00
4.520378589630126953e+00
4.519542217254638672e+00
2.859908342361450195e+00
4.519474506378173828e+00
2.858555793762207031e+00
4.516472339630126953e+00
4.515733718872070312e+00
2.862021684646606445e+00
2.863627672195434570e+00
2.862444400787353516e+00
4.512917518615722656e+00
4.514654636383056641e+00
4.511220932006835938e+00
4.510112762451171875e+00
2.866712331771850586e+00
2.868505239486694336e+00
4.503007411956787109e+00
2.870188236236572266e+00
4.499304771423339844e+00
4.497481822967529297e+00
4.494499683380126953e+00
4.490449428558349609e+00
2.882470130920410156e+00
4.483510494232177734e+00
2.889281988143920898e+00
2.891179084777832031e+00
4.476344108581542969e+00
4.472755908966064453e+00
4.470781803131103516e+00
2.900780677795410156e+00
2.904708862304687500e+00
2.903727054595947266e+00
2.903806447982788086e+00
4.464399814605712891e+00
4.464893817901611328e+00
2.900320053100585938e+00
4.464597702026367188e+00
4.463082790374755859e+00
2.903810739517211914e+00
2.902520418167114258e+00
4.465077400207519531e+00
2.903929233551025391e+00
4.461736679077148438e+00
2.900443792343139648e+00
2.900726318359375000e+00
2.896880865097045898e+00
4.466744422912597656e+00
2.893243074417114258e+00
4.473009109497070312e+00
4.472354412078857422e+00
2.890852928161621094e+00
4.472663402557373047e+00
2.886086463928222656e+00
2.884561061859130859e+00
4.475152492523193359e+00
4.476352691650390625e+00
4.474981307983398438e+00
4.473408222198486328e+00
2.886241912841796875e+00
2.887301445007324219e+00
2.887154817581176758e+00
2.885485410690307617e+00
2.882826805114746094e+00
2.878956794738769531e+00
4.480464458465576172e+00
4.482459068298339844e+00
4.484051704406738281e+00
2.870179653167724609e+00
2.870525121688842773e+00
2.866655349731445312e+00
2.864406824111938477e+00
4.493324279785156250e+00
4.495896339416503906e+00
4.496436595916748047e+00
4.495896816253662109e+00
2.857485055923461914e+00
4.495347976684570312e+00
4.491189956665039062e+00
4.489951133728027344e+00
2.865671157836914062e+00
4.486979484558105469e+00
2.870414972305297852e+00
2.874311685562133789e+00
4.476434230804443359e+00
4.474825382232666016e+00
2.877526998519897461e+00
2.876792192459106445e+00
4.473306655883789062e+00
4.468840122222900391e+00
2.884381294250488281e+00
2.880043983459472656e+00
2.883162975311279297e+00
4.467902183532714844e+00
2.885608196258544922e+00
2.874286890029907227e+00
4.483865261077880859e+00
2.871226549148559570e+00
2.873787641525268555e+00
2.864598751068115234e+00
4.492112636566162109e+00
2.859749555587768555e+00
4.492121219635009766e+00
4.492529869079589844e+00
2.850838899612426758e+00
2.848407268524169922e+00
2.846193552017211914e+00
4.500310897827148438e+00
2.839820861816406250e+00
2.836782455444335938e+00
4.509067058563232422e+00
2.831159830093383789e+00
4.513852119445800781e+00
2.826007127761840820e+00
4.518290996551513672e+00
2.822808980941772461e+00
2.820356369018554688e+00
2.817726373672485352e+00
4.528212547302246094e+00
4.530788421630859375e+00
4.530642032623291016e+00
2.811708927154541016e+00
4.531741142272949219e+00
4.528251647949218750e+00
4.527143955230712891e+00
4.521294593811035156e+00
4.517587661743164062e+00
4.509916305541992188e+00
2.835371494293212891e+00
2.837146043777465820e+00
2.841479778289794922e+00
2.840523958206176758e+00
4.493919372558593750e+00
2.840868473052978516e+00
2.842210769653320312e+00
2.839141368865966797e+00
4.495529651641845703e+00
4.496613025665283203e+00
4.495345115661621094e+00
4.493496417999267578e+00
4.489702701568603516e+00
2.845899343490600586e+00
4.484578132629394531e+00
2.849764585494995117e+00
4.476327419281005859e+00
2.855800867080688477e+00
2.856220006942749023e+00
4.473881721496582031e+00
4.470888614654541016e+00
2.863614320755004883e+00
4.470419883728027344e+00
2.862637519836425781e+00
4.462889671325683594e+00
2.867870807647705078e+00
4.463146686553955078e+00
4.458873748779296875e+00
4.457462787628173828e+00
2.875437974929809570e+00
2.879246234893798828e+00
4.451839447021484375e+00
4.451300144195556641e+00
4.445693016052246094e+00
4.442963123321533203e+00
2.889811992645263672e+00
4.430502414703369141e+00
4.428253173828125000e+00
2.900671243667602539e+00
2.907650709152221680e+00
2.904888868331909180e+00
4.417747020721435547e+00
4.415615081787109375e+00
2.907748937606811523e+00
4.415445804595947266e+00
4.411280155181884766e+00
2.917886018753051758e+00
4.411095142364501953e+00
2.916601657867431641e+00
2.918390512466430664e+00
2.915800571441650391e+00
2.914346218109130859e+00
2.909240007400512695e+00
4.413263797760009766e+00
2.903903245925903320e+00
4.422170639038085938e+00
2.893958330154418945e+00
2.891008615493774414e+00
4.428698539733886719e+00
2.882299423217773438e+00
4.435443401336669922e+00
2.876416206359863281e+00
2.872087001800537109e+00
2.868113994598388672e+00
4.449518203735351562e+00
4.453886032104492188e+00
2.857995271682739258e+00
2.856530666351318359e+00
4.463035106658935547e+00
4.466989994049072266e+00
2.850220680236816406e+00
2.850816965103149414e+00
2.844206333160400391e+00
4.474441051483154297e+00
2.841448545455932617e+00
4.484389781951904297e+00
2.831279516220092773e+00
4.482961654663085938e+00
2.830188512802124023e+00
2.827508211135864258e+00
2.823620080947875977e+00
4.492828369140625000e+00
4.497663497924804688e+00
4.495645999908447266e+00
2.815264701843261719e+00
4.493497848510742188e+00
4.494895458221435547e+00
2.815687417984008789e+00
4.494856834411621094e+00
4.486461639404296875e+00
4.487659931182861328e+00
4.478146076202392578e+00
4.476154804229736328e+00
2.836659431457519531e+00
4.461591720581054688e+00
2.844648838043212891e+00
4.454957962036132812e+00
2.853055477142333984e+00
4.444803237915039062e+00
2.857987403869628906e+00
4.440819263458251953e+00
2.863853216171264648e+00
4.433834075927734375e+00
4.431214332580566406e+00
4.427257537841796875e+00
4.422657489776611328e+00
2.880729198455810547e+00
4.415911674499511719e+00
4.408890724182128906e+00
4.405666351318359375e+00
4.397675514221191406e+00
2.907612085342407227e+00
4.387845516204833984e+00
2.921560764312744141e+00
4.378307819366455078e+00
2.926127433776855469e+00
4.372435092926025391e+00
2.935079813003540039e+00
2.933555126190185547e+00
2.935640811920166016e+00
2.931170225143432617e+00
4.371153831481933594e+00
4.372096538543701172e+00
2.925555706024169922e+00
4.376324653625488281e+00
4.373505592346191406e+00
2.929555416107177734e+00
2.925731897354125977e+00
2.924926042556762695e+00
2.919509649276733398e+00
4.381447792053222656e+00
2.909044981002807617e+00
2.906697988510131836e+00
4.391236782073974609e+00
4.397769451141357422e+00
4.395310878753662109e+00
2.894264459609985352e+00
2.891608715057373047e+00
2.888995409011840820e+00
2.883660554885864258e+00
2.878880739212036133e+00
2.871584892272949219e+00
2.865091800689697266e+00
6.132057666778564453e+00
2.851980447769165039e+00
4.437330722808837891e+00
2.842611789703369141e+00
4.444444179534912109e+00
2.835023164749145508e+00
2.830873012542724609e+00
4.456321716308593750e+00
2.825004100799560547e+00
2.819216489791870117e+00
2.815960884094238281e+00
2.808821439743041992e+00
4.479281425476074219e+00
2.799565076828002930e+00
4.491306304931640625e+00
2.790481328964233398e+00
6.247655391693115234e+00
4.497395992279052734e+00
6.249381065368652344e+00
2.787595748901367188e+00
6.242412567138671875e+00
4.488628387451171875e+00
2.796082735061645508e+00
6.225541591644287109e+00
6.214383602142333984e+00
6.204746246337890625e+00
2.816397428512573242e+00
6.184452533721923828e+00
4.444150447845458984e+00
6.153311729431152344e+00
6.132344245910644531e+00
4.416260719299316406e+00
6.093996047973632812e+00
6.075484275817871094e+00
4.377064228057861328e+00
2.913517475128173828e+00
6.012698650360107422e+00
2.944492340087890625e+00
5.979699611663818359e+00
2.959661722183227539e+00
5.950530529022216797e+00
2.984328269958496094e+00
2.986717939376831055e+00
2.995346546173095703e+00
6.346126708984375000e+02
3.629933595657348633e+00
3.049260377883911133e+00
4.762490749359130859e+00
4.248534679412841797e+00
3.437853097915649414e+00
3.117385864257812500e+00
3.416834592819213867e+00
3.130386114120483398e+00
4.475862026214599609e+00
3.137982845306396484e+00
4.375739574432373047e+00
3.147610425949096680e+00
3.283671855926513672e+00
3.153066158294677734e+00
3.245149135589599609e+00
3.139092683792114258e+00
3.199323177337646484e+00
3.126548290252685547e+00
3.154617071151733398e+00
3.101153850555419922e+00
4.315151691436767578e+00
4.277181148529052734e+00
3.108046770095825195e+00
3.046249866485595703e+00
4.339365482330322266e+00
4.291375160217285156e+00
3.074702978134155273e+00
3.007479429244995117e+00
3.041833400726318359e+00
2.992522478103637695e+00
3.008868455886840820e+00
4.323463439941406250e+00
2.962545394897460938e+00
4.350376605987548828e+00
2.954192399978637695e+00
4.349332332611083984e+00
4.356423854827880859e+00
2.919205427169799805e+00
2.914160728454589844e+00
4.361799240112304688e+00
2.902338266372680664e+00
2.897026300430297852e+00
2.890238285064697266e+00
2.882681369781494141e+00
4.388383865356445312e+00
4.393533706665039062e+00
2.865253686904907227e+00
4.404820442199707031e+00
4.404026985168457031e+00
4.407778263092041016e+00
2.856362819671630859e+00
4.415749073028564453e+00
2.852986335754394531e+00
4.407388210296630859e+00
2.854805469512939453e+00
2.853137969970703125e+00
2.850809812545776367e+00
2.845687627792358398e+00
2.842055797576904297e+00
2.834584236145019531e+00
4.434568881988525391e+00
4.434542655944824219e+00
4.440522193908691406e+00
4.436637878417968750e+00
4.439692974090576172e+00
2.824242115020751953e+00
4.431885719299316406e+00
2.823206663131713867e+00
4.433724403381347656e+00
2.826352119445800781e+00
4.427160739898681641e+00
2.826205253601074219e+00
2.826804637908935547e+00
4.428633213043212891e+00
4.428650379180908203e+00
4.426452159881591797e+00
2.828293800354003906e+00
2.833702564239501953e+00
4.420625209808349609e+00
2.842470169067382812e+00
2.828882455825805664e+00
4.437508106231689453e+00
4.420727729797363281e+00
2.849405050277709961e+00
2.828078746795654297e+00
2.843441724777221680e+00
4.423568725585937500e+00
2.851507425308227539e+00
2.818863868713378906e+00
4.462975025177001953e+00
2.814631700515747070e+00
4.447627067565917969e+00
2.809875249862670898e+00
2.822520971298217773e+00
2.804526805877685547e+00
4.452472686767578125e+00
2.804123163223266602e+00
4.465871810913085938e+00
4.457755088806152344e+00
2.807072639465332031e+00
2.790801286697387695e+00
2.798877716064453125e+00
4.466488361358642578e+00
2.801628112792968750e+00
2.780722856521606445e+00
2.789960384368896484e+00
4.481245040893554688e+00
2.790709495544433594e+00
2.767155885696411133e+00
2.777019977569580078e+00
4.499720096588134766e+00
2.776366233825683594e+00
4.501349449157714844e+00
2.753999948501586914e+00
2.747019290924072266e+00
2.744814872741699219e+00
4.516728878021240234e+00
2.732287168502807617e+00
4.528892040252685547e+00
4.524845123291015625e+00
2.736764430999755859e+00
2.727508544921875000e+00
2.732194662094116211e+00
4.530538558959960938e+00
4.542883396148681641e+00
4.530970096588134766e+00
4.537566184997558594e+00
4.524515151977539062e+00
2.739041805267333984e+00
2.729727745056152344e+00
4.528112411499023438e+00
4.510692596435546875e+00
4.517560005187988281e+00
4.499569892883300781e+00
4.502124786376953125e+00
4.484201908111572266e+00
4.483437061309814453e+00
4.465782165527343750e+00
2.778214454650878906e+00
4.450613498687744141e+00
2.797529935836791992e+00
2.794675827026367188e+00
2.804296016693115234e+00
2.800257682800292969e+00
4.428318500518798828e+00
2.807649850845336914e+00
4.430899143218994141e+00
4.424151420593261719e+00
2.816250324249267578e+00
2.808019876480102539e+00
4.429399490356445312e+00
4.414907932281494141e+00
2.826964139938354492e+00
2.811077356338500977e+00
4.431101799011230469e+00
4.410360336303710938e+00
4.424253463745117188e+00
2.816490650177001953e+00
2.836882114410400391e+00
4.403918743133544922e+00
2.848780393600463867e+00
4.399750232696533203e+00
4.415132522583007812e+00
4.395434379577636719e+00
2.847037315368652344e+00
2.828203201293945312e+00
4.412941455841064453e+00
4.387488842010498047e+00
4.404199123382568359e+00
2.836489200592041016e+00
2.860976219177246094e+00
4.379109382629394531e+00
2.874600887298583984e+00
4.374604701995849609e+00
4.392750740051269531e+00
2.844909906387329102e+00
2.856311082839965820e+00
2.844807624816894531e+00
4.385647296905517578e+00
2.844794988632202148e+00
2.847408294677734375e+00
4.380940914154052734e+00
2.835796117782592773e+00
4.379517555236816406e+00
4.383145809173583984e+00
4.379721164703369141e+00
2.832803964614868164e+00
2.832454204559326172e+00
4.378523826599121094e+00
4.379451274871826172e+00
2.833170413970947266e+00
4.382799148559570312e+00
2.833319902420043945e+00
4.375441074371337891e+00
4.373651027679443359e+00
4.371491909027099609e+00
2.839645385742187500e+00
2.840992212295532227e+00
2.841109037399291992e+00
2.839289665222167969e+00
4.369031429290771484e+00
2.837225198745727539e+00
2.832523584365844727e+00
4.379765987396240234e+00
2.829511642456054688e+00
2.824621438980102539e+00
2.821030139923095703e+00
2.814564228057861328e+00
2.808801889419555664e+00
4.401512145996093750e+00
4.406348705291748047e+00
4.408911228179931641e+00
2.792358160018920898e+00
2.788548469543457031e+00
2.786062955856323242e+00
4.420124053955078125e+00
2.783341646194458008e+00
4.427094459533691406e+00
4.430100917816162109e+00
2.774275779724121094e+00
2.770765066146850586e+00
4.436258792877197266e+00
4.432635784149169922e+00
4.435359954833984375e+00
2.769324541091918945e+00
4.437837123870849609e+00
4.426432132720947266e+00
4.430344581604003906e+00
4.418103694915771484e+00
2.785508155822753906e+00
4.410851478576660156e+00
2.798591136932373047e+00
2.792986869812011719e+00
2.800309896469116211e+00
4.401453018188476562e+00
2.807963609695434570e+00
4.398345470428466797e+00
4.404329299926757812e+00
2.796988964080810547e+00
4.394486904144287109e+00
4.391120433807373047e+00
4.388446807861328125e+00
4.382966518402099609e+00
4.378129482269287109e+00
4.371070384979248047e+00
2.824403762817382812e+00
2.829639911651611328e+00
4.356765747070312500e+00
4.353684425354003906e+00
4.347632408142089844e+00
4.342729091644287109e+00
4.335437774658203125e+00
4.329135894775390625e+00
2.871786832809448242e+00
2.878551721572875977e+00
2.880825996398925781e+00
2.883070468902587891e+00
2.881477832794189453e+00
2.880074501037597656e+00
4.318068027496337891e+00
4.320104598999023438e+00
4.318411827087402344e+00
2.874425649642944336e+00
4.323991775512695312e+00
4.316565990447998047e+00
4.319012641906738281e+00
4.311105251312255859e+00
4.310452461242675781e+00
4.302009582519531250e+00
4.299160957336425781e+00
4.290496349334716797e+00
2.911217689514160156e+00
4.278111457824707031e+00
2.928734779357910156e+00
2.925584793090820312e+00
4.279457569122314453e+00
2.934226512908935547e+00
4.267166137695312500e+00
2.931399106979370117e+00
4.271940708160400391e+00
2.936011552810668945e+00
2.933252573013305664e+00
4.273442268371582031e+00
4.266531944274902344e+00
4.272219657897949219e+00
4.264372825622558594e+00
2.933081865310668945e+00
4.265349388122558594e+00
4.263824939727783203e+00
4.259927272796630859e+00
4.257338523864746094e+00
2.946824789047241211e+00
4.247279167175292969e+00
2.958536148071289062e+00
4.246830940246582031e+00
2.957013607025146484e+00
2.957979202270507812e+00
4.242122173309326172e+00
2.955955743789672852e+00
4.244153976440429688e+00
4.243001937866210938e+00
2.956384897232055664e+00
2.951740264892578125e+00
4.252232074737548828e+00
4.248898983001708984e+00
2.956416130065917969e+00
4.259457111358642578e+00
2.943995714187622070e+00
2.946082830429077148e+00
4.251091003417968750e+00
4.254347324371337891e+00
2.933453083038330078e+00
4.254888534545898438e+00
2.929022550582885742e+00
4.258437633514404297e+00
2.925043582916259766e+00
4.259933948516845703e+00
2.919954299926757812e+00
2.916053533554077148e+00
2.911568403244018555e+00
2.904754638671875000e+00
2.897450208663940430e+00
2.888437986373901367e+00
4.291032314300537109e+00
2.875351428985595703e+00
2.863630533218383789e+00
4.314568996429443359e+00
2.849585533142089844e+00
4.320168018341064453e+00
2.834948062896728516e+00
2.830296754837036133e+00
2.821159124374389648e+00
2.814558267593383789e+00
2.804298400878906250e+00
4.362853050231933594e+00
2.790189504623413086e+00
2.781452178955078125e+00
2.774346590042114258e+00
4.391844749450683594e+00
4.399944782257080078e+00
4.401690959930419922e+00
2.752567529678344727e+00
2.750019788742065430e+00
2.744870901107788086e+00
2.740014553070068359e+00
2.734000205993652344e+00
4.431964874267578125e+00
4.436882495880126953e+00
2.723277091979980469e+00
2.721166849136352539e+00
2.714577198028564453e+00
4.453093528747558594e+00
2.709911584854125977e+00
4.465479850769042969e+00
4.462597370147705078e+00
2.707648992538452148e+00
2.697033405303955078e+00
2.702166080474853516e+00
2.691291809082031250e+00
2.693809986114501953e+00
2.682891368865966797e+00
2.683063983917236328e+00
2.672496318817138672e+00
2.670824289321899414e+00
4.509744644165039062e+00
4.516368865966796875e+00
2.655972480773925781e+00
2.651493787765502930e+00
4.529893875122070312e+00
4.529381275177001953e+00
4.532031536102294922e+00
2.646183013916015625e+00
2.649435520172119141e+00
4.528530120849609375e+00
2.652221202850341797e+00
2.645241022109985352e+00
2.649182796478271484e+00
2.642151355743408203e+00
4.537405967712402344e+00
4.536103725433349609e+00
2.639662742614746094e+00
2.638188838958740234e+00
2.637675523757934570e+00
4.539927482604980469e+00
4.540307998657226562e+00
4.538509845733642578e+00
2.637697219848632812e+00
2.638752698898315430e+00
4.533146381378173828e+00
4.530988216400146484e+00
2.643469095230102539e+00
2.646019220352172852e+00
4.523298740386962891e+00
4.522408008575439453e+00
4.514628887176513672e+00
4.511031150817871094e+00
4.500264167785644531e+00
2.667845010757446289e+00
4.484836101531982422e+00
4.479166507720947266e+00
4.468416213989257812e+00
4.459928035736083984e+00
4.448309898376464844e+00
2.701549053192138672e+00
2.707917213439941406e+00
4.421643257141113281e+00
2.719093799591064453e+00
2.722748517990112305e+00
4.407403945922851562e+00
2.731500148773193359e+00
2.730648756027221680e+00
4.402322292327880859e+00
2.734086036682128906e+00
4.394549369812011719e+00
2.735191106796264648e+00
2.736935615539550781e+00
4.391816139221191406e+00
4.393362522125244141e+00
2.737661600112915039e+00
4.394789218902587891e+00
4.384857177734375000e+00
2.751713037490844727e+00
4.382279872894287109e+00
2.748133420944213867e+00
4.374695777893066406e+00
2.755162477493286133e+00
2.752587795257568359e+00
2.753447055816650391e+00
2.750338315963745117e+00
4.375824928283691406e+00
4.377115249633789062e+00
4.375962734222412109e+00
4.374384880065917969e+00
4.370137691497802734e+00
4.366170883178710938e+00
2.757268905639648438e+00
4.356009960174560547e+00
4.351101875305175781e+00
4.345314502716064453e+00
4.338614940643310547e+00
2.783699274063110352e+00
4.327089786529541016e+00
4.320024490356445312e+00
4.313929080963134766e+00
2.809144020080566406e+00
2.816673994064331055e+00
2.817664384841918945e+00
2.820628643035888672e+00
2.818320989608764648e+00
4.301213741302490234e+00
2.819019079208374023e+00
2.813753366470336914e+00
2.812919855117797852e+00
2.804857492446899414e+00
4.312462806701660156e+00
4.315339565277099609e+00
4.317348957061767578e+00
4.316582679748535156e+00
2.796331644058227539e+00
4.316421508789062500e+00
2.793655157089233398e+00
2.793041467666625977e+00
4.316601753234863281e+00
2.791030883789062500e+00
2.787828683853149414e+00
2.785142421722412109e+00
4.325111865997314453e+00
4.329505920410156250e+00
2.776386976242065430e+00
2.777761459350585938e+00
4.333985328674316406e+00
2.778691291809082031e+00
2.764944553375244141e+00
4.353462696075439453e+00
2.762684345245361328e+00
4.349027156829833984e+00
4.350925445556640625e+00
4.349152565002441406e+00
4.349133014678955078e+00
2.757884979248046875e+00
2.762578010559082031e+00
2.757053136825561523e+00
4.346482753753662109e+00
4.344713211059570312e+00
2.756214380264282227e+00
4.345715522766113281e+00
4.344196796417236328e+00
4.339788436889648438e+00
4.337630271911621094e+00
2.766526460647583008e+00
2.770597219467163086e+00
2.770255565643310547e+00
2.770647287368774414e+00
4.326604843139648438e+00
2.772054195404052734e+00
2.765763282775878906e+00
4.336926460266113281e+00
4.334722518920898438e+00
2.767132043838500977e+00
2.766444683074951172e+00
4.340240478515625000e+00
2.772217035293579102e+00
4.337085247039794922e+00
4.346748352050781250e+00
2.755024909973144531e+00
4.338200569152832031e+00
2.753848791122436523e+00
2.756105422973632812e+00
2.751229763031005859e+00
4.341012001037597656e+00
2.746464729309082031e+00
2.745392322540283203e+00
2.739450216293334961e+00
4.353122711181640625e+00
2.732900619506835938e+00
4.363479614257812500e+00
2.725582838058471680e+00
4.364906787872314453e+00
2.720831632614135742e+00
2.719352960586547852e+00
4.372715473175048828e+00
2.717698574066162109e+00
2.709390640258789062e+00
2.709362030029296875e+00
2.701095342636108398e+00
4.393533706665039062e+00
2.691527128219604492e+00
2.689437627792358398e+00
2.682221889495849609e+00
2.678173303604125977e+00
2.670635223388671875e+00
2.664836883544921875e+00
2.657349824905395508e+00
4.447213172912597656e+00
4.453751087188720703e+00
2.641540765762329102e+00
2.637763261795043945e+00
4.468721389770507812e+00
2.632026195526123047e+00
2.627655267715454102e+00
2.624734401702880859e+00
4.487206459045410156e+00
2.619666099548339844e+00
2.614428520202636719e+00
4.503008842468261719e+00
2.611313819885253906e+00
2.606182575225830078e+00
2.605555534362792969e+00
2.598924160003662109e+00
2.597446918487548828e+00
4.530346393585205078e+00
4.535124778747558594e+00
2.587804079055786133e+00
4.538031578063964844e+00
2.584709644317626953e+00
4.539617061614990234e+00
2.585054397583007812e+00
2.583480596542358398e+00
4.541526317596435547e+00
2.583552837371826172e+00
4.539494991302490234e+00
2.582933902740478516e+00
4.537650585174560547e+00
2.585252523422241211e+00
4.533339977264404297e+00
2.586057186126708984e+00
4.528396129608154297e+00
2.589531660079956055e+00
4.522815227508544922e+00
2.591599702835083008e+00
4.515903949737548828e+00
2.595638751983642578e+00
2.596543073654174805e+00
4.508666038513183594e+00
2.600065946578979492e+00
4.503206729888916016e+00
2.600998640060424805e+00
4.497878551483154297e+00
2.605194568634033203e+00
2.604903459548950195e+00
2.605786085128784180e+00
2.604369640350341797e+00
4.494114398956298828e+00
2.602341890335083008e+00
2.601836681365966797e+00
2.599704980850219727e+00
2.597633361816406250e+00
2.594434976577758789e+00
2.591067075729370117e+00
4.515883922576904297e+00
4.519571304321289062e+00
2.584141969680786133e+00
2.583644151687622070e+00
2.580762863159179688e+00
2.578801155090332031e+00
4.533904552459716797e+00
2.573640346527099609e+00
4.538631439208984375e+00
2.571254253387451172e+00
4.541448116302490234e+00
4.540082931518554688e+00
2.572237730026245117e+00
4.536437511444091797e+00
4.532070159912109375e+00
2.577956199645996094e+00
2.578354120254516602e+00
4.522385597229003906e+00
2.582986116409301758e+00
4.514132976531982422e+00
2.584991931915283203e+00
4.507375240325927734e+00
2.590262651443481445e+00
2.589812517166137695e+00
4.500645637512207031e+00
4.495972156524658203e+00
4.491003513336181641e+00
2.599478006362915039e+00
2.602493047714233398e+00
4.475846767425537109e+00
4.471628189086914062e+00
4.465124130249023438e+00
2.614642858505249023e+00
4.450814723968505859e+00
2.623465776443481445e+00
2.626466035842895508e+00
2.627930879592895508e+00
2.629142999649047852e+00
2.627901315689086914e+00
4.437591075897216797e+00
2.627684593200683594e+00
2.625893831253051758e+00
4.440392017364501953e+00
4.438227653503417969e+00
4.437394618988037109e+00
2.627363204956054688e+00
4.432973384857177734e+00
4.427690982818603516e+00
2.636939764022827148e+00
2.641032218933105469e+00
2.638188600540161133e+00
2.641977548599243164e+00
2.636168479919433594e+00
4.424303531646728516e+00
2.636118173599243164e+00
4.421466827392578125e+00
2.632595300674438477e+00
2.631190299987792969e+00
4.424283981323242188e+00
4.424602985382080078e+00
2.629514455795288086e+00
2.630127429962158203e+00
2.628577947616577148e+00
2.626388311386108398e+00
4.430444717407226562e+00
4.430149078369140625e+00
4.430259227752685547e+00
2.623973131179809570e+00
2.625973701477050781e+00
2.624218940734863281e+00
4.427484989166259766e+00
4.426919460296630859e+00
4.424479007720947266e+00
4.420398712158203125e+00
4.414534568786621094e+00
2.634999752044677734e+00
4.403458595275878906e+00
4.396760463714599609e+00
2.649393081665039062e+00
2.654216527938842773e+00
2.654585599899291992e+00
2.657474994659423828e+00
2.654973268508911133e+00
4.382862567901611328e+00
4.380801677703857422e+00
2.657498598098754883e+00
4.383026599884033203e+00
2.656933069229125977e+00
2.660082578659057617e+00
2.657086610794067383e+00
4.378937244415283203e+00
4.380134582519531250e+00
4.375059604644775391e+00
2.659394264221191406e+00
4.370455265045166016e+00
4.371119499206542969e+00
2.664025783538818359e+00
4.368293762207031250e+00
4.355549335479736328e+00
2.681785345077514648e+00
4.354847908020019531e+00
2.680218935012817383e+00
4.341400146484375000e+00
4.332966327667236328e+00
4.330842971801757812e+00
4.321021556854248047e+00
4.315218448638916016e+00
4.305896759033203125e+00
4.296436786651611328e+00
2.731484413146972656e+00
2.734799861907958984e+00
4.278693199157714844e+00
4.271516799926757812e+00
4.263068675994873047e+00
4.258656024932861328e+00
2.767585039138793945e+00
4.240898132324218750e+00
4.234283447265625000e+00
2.788064241409301758e+00
4.224610805511474609e+00
2.802416086196899414e+00
4.214068412780761719e+00
2.808207988739013672e+00
4.207354545593261719e+00
4.204125881195068359e+00
2.820599317550659180e+00
2.825378179550170898e+00
2.822220325469970703e+00
2.823523998260498047e+00
4.201402187347412109e+00
4.200920104980468750e+00
4.202162265777587891e+00
4.198925018310546875e+00
4.197529315948486328e+00
2.825319051742553711e+00
4.192074298858642578e+00
4.188454151153564453e+00
2.835397720336914062e+00
4.187308788299560547e+00
2.837908029556274414e+00
4.179583072662353516e+00
4.177613258361816406e+00
2.844227790832519531e+00
4.176762580871582031e+00
2.849625825881958008e+00
2.847228288650512695e+00
4.177474021911621094e+00
2.849635601043701172e+00
4.173835277557373047e+00
2.841588973999023438e+00
2.838732957839965820e+00
4.178689479827880859e+00
2.834664344787597656e+00
4.186665534973144531e+00
2.825039625167846680e+00
2.820981025695800781e+00
2.815400362014770508e+00
4.197870254516601562e+00
2.809403181076049805e+00
4.207814216613769531e+00
2.792044639587402344e+00
4.212491512298583984e+00
2.785016775131225586e+00
4.223781108856201172e+00
4.220995903015136719e+00
4.225199699401855469e+00
2.774316549301147461e+00
2.777426481246948242e+00
2.771407604217529297e+00
2.767059564590454102e+00
4.237964153289794922e+00
4.235150337219238281e+00
2.760927915573120117e+00
2.755296707153320312e+00
4.247053146362304688e+00
2.759872198104858398e+00
2.739355087280273438e+00
4.268800258636474609e+00
4.263663291931152344e+00
2.737266302108764648e+00
2.745529651641845703e+00
2.722274065017700195e+00
4.281741619110107422e+00
2.713053941726684570e+00
2.723955631256103516e+00
4.280720710754394531e+00
4.295864105224609375e+00
4.290780067443847656e+00
4.288064002990722656e+00
2.714472293853759766e+00
2.699745416641235352e+00
2.708678960800170898e+00
4.286326885223388672e+00
2.706246376037597656e+00
2.701770067214965820e+00
2.691043376922607422e+00
2.696645259857177734e+00
2.677537918090820312e+00
4.322295188903808594e+00
2.673945903778076172e+00
4.319427013397216797e+00
4.327245235443115234e+00
2.657407045364379883e+00
2.657018423080444336e+00
4.331257343292236328e+00
4.330204963684082031e+00
2.653584957122802734e+00
2.649372816085815430e+00
2.647242546081542969e+00
2.644765377044677734e+00
4.342071533203125000e+00
4.345708847045898438e+00
4.345322608947753906e+00
4.344140529632568359e+00
4.341089725494384766e+00
4.335905551910400391e+00
4.330538272857666016e+00
4.322695732116699219e+00
2.657873153686523438e+00
2.662621259689331055e+00
4.305056095123291016e+00
4.300577640533447266e+00
4.293783664703369141e+00
4.286941051483154297e+00
4.278659343719482422e+00
4.269788742065429688e+00
4.260562419891357422e+00
4.250316143035888672e+00
5.923659324645996094e+00
2.738401412963867188e+00
4.223830223083496094e+00
4.210918903350830078e+00
2.772663354873657227e+00
2.781505346298217773e+00
4.191483020782470703e+00
2.805287361145019531e+00
4.184531211853027344e+00
4.180708885192871094e+00
2.815285682678222656e+00
2.805738210678100586e+00
4.180774688720703125e+00
2.821548461914062500e+00
2.809848546981811523e+00
2.820180416107177734e+00
4.167811393737792969e+00
2.823074340820312500e+00
2.807015419006347656e+00
2.799829483032226562e+00
2.801857948303222656e+00
4.186430454254150391e+00
2.776494503021240234e+00
4.196021556854248047e+00
4.206617355346679688e+00
2.757722854614257812e+00
2.760628223419189453e+00
4.210289001464843750e+00
5.885074138641357422e+00
2.745126008987426758e+00
4.221957206726074219e+00
4.222133636474609375e+00
2.745709896087646484e+00
2.758851528167724609e+00
2.739255428314208984e+00
2.748684644699096680e+00
4.228393554687500000e+00
2.727555751800537109e+00
2.727326393127441406e+00
4.233534812927246094e+00
2.713013410568237305e+00
5.929448127746582031e+00
2.709874391555786133e+00
4.247990608215332031e+00
5.938384532928466797e+00
2.711215019226074219e+00
2.705527305603027344e+00
4.250237941741943359e+00
5.947428226470947266e+00
2.704809427261352539e+00
2.720206499099731445e+00
4.241568565368652344e+00
2.726582050323486328e+00
5.947664260864257812e+00
2.704555988311767578e+00
5.937024593353271484e+00
5.926106929779052734e+00
5.924281120300292969e+00
2.718921184539794922e+00
4.220055103302001953e+00
5.889868736267089844e+00
5.876253604888916016e+00
2.747298240661621094e+00
4.197822570800781250e+00
5.837456703186035156e+00
6.351648559570312500e+02
5.005496978759765625e+00
4.135968685150146484e+00
4.812067508697509766e+00
4.298220634460449219e+00
4.492089271545410156e+00
3.209538459777832031e+00
3.188762187957763672e+00
4.334959983825683594e+00
3.132621288299560547e+00
3.287934541702270508e+00
3.096129894256591797e+00
3.263321161270141602e+00
4.055821895599365234e+00
3.303175210952758789e+00
4.005798339843750000e+00
4.156487941741943359e+00
3.070912361145019531e+00
3.176643371582031250e+00
3.998878717422485352e+00
4.067606449127197266e+00
3.999934673309326172e+00
3.134623050689697266e+00
4.005852222442626953e+00
4.046063423156738281e+00
3.063014030456542969e+00
4.016203880310058594e+00
4.004250049591064453e+00
3.055135250091552734e+00
4.002913475036621094e+00
3.064045190811157227e+00
3.040902376174926758e+00
3.048671960830688477e+00
4.011887073516845703e+00
3.049812316894531250e+00
3.007797241210937500e+00
3.022336721420288086e+00
2.983319282531738281e+00
2.990372896194458008e+00
4.045446872711181641e+00
4.060512065887451172e+00
4.056385517120361328e+00
4.067466259002685547e+00
2.918576478958129883e+00
4.085827827453613281e+00
4.068416118621826172e+00
2.929741144180297852e+00
2.900938749313354492e+00
4.107121467590332031e+00
2.895899295806884766e+00
2.896497011184692383e+00
4.102066993713378906e+00
2.868600845336914062e+00
2.863099098205566406e+00
4.102493762969970703e+00
2.840775966644287109e+00
2.834823608398437500e+00
2.822760820388793945e+00
4.125265598297119141e+00
2.805501222610473633e+00
4.141662120819091797e+00
2.787992954254150391e+00
2.781208992004394531e+00
4.155729293823242188e+00
4.159335613250732422e+00
4.163619041442871094e+00
2.758282184600830078e+00
4.173380851745605469e+00
2.751006841659545898e+00
4.171921253204345703e+00
4.172657966613769531e+00
2.744807481765747070e+00
4.176664829254150391e+00
2.744349956512451172e+00
4.174989223480224609e+00
2.740001678466796875e+00
2.738373041152954102e+00
4.180094718933105469e+00
2.736869573593139648e+00
2.728909254074096680e+00
4.193856716156005859e+00
2.722988128662109375e+00
4.193148136138916016e+00
2.714838743209838867e+00
2.713446378707885742e+00
2.706104755401611328e+00
2.701911211013793945e+00
4.212994575500488281e+00
2.688104152679443359e+00
2.682242631912231445e+00
2.675493240356445312e+00
2.667975187301635742e+00
2.659811019897460938e+00
2.651154518127441406e+00
4.262513160705566406e+00
4.269453525543212891e+00
4.273953437805175781e+00
4.276442050933837891e+00
4.276838302612304688e+00
4.275666713714599609e+00
2.631460905075073242e+00
2.632114410400390625e+00
4.274214744567871094e+00
2.635540723800659180e+00
2.630664348602294922e+00
2.632135629653930664e+00
4.277133941650390625e+00
2.632680654525756836e+00
2.621666193008422852e+00
2.625159502029418945e+00
2.613827943801879883e+00
4.296410083770751953e+00
4.296822071075439453e+00
2.605404853820800781e+00
4.302802085876464844e+00
2.605444669723510742e+00
2.599796772003173828e+00
4.311735630035400391e+00
4.306573867797851562e+00
2.603311061859130859e+00
2.594810485839843750e+00
4.317244052886962891e+00
2.594688177108764648e+00
4.311975955963134766e+00
4.309590339660644531e+00
4.308268547058105469e+00
4.303045749664306641e+00
4.298312187194824219e+00
2.604656219482421875e+00
2.610463857650756836e+00
2.609876394271850586e+00
2.612154245376586914e+00
2.609440803527832031e+00
4.287835597991943359e+00
4.285511970520019531e+00
4.285302639007568359e+00
4.280406951904296875e+00
4.276579856872558594e+00
2.621024847030639648e+00
4.264803409576416016e+00
4.260293483734130859e+00
2.631582021713256836e+00
2.634662151336669922e+00
4.248053550720214844e+00
2.640486955642700195e+00
4.241104125976562500e+00
2.643434047698974609e+00
2.644556760787963867e+00
4.237029075622558594e+00
2.647426128387451172e+00
2.644324541091918945e+00
4.240794658660888672e+00
4.236814975738525391e+00
2.649363756179809570e+00
4.238341331481933594e+00
2.645172357559204102e+00
2.645656585693359375e+00
4.234130382537841797e+00
4.234132766723632812e+00
2.643933057785034180e+00
4.232063770294189453e+00
4.229778766632080078e+00
2.648930072784423828e+00
2.648906469345092773e+00
4.228116989135742188e+00
2.652581930160522461e+00
2.648656129837036133e+00
2.649425745010375977e+00
2.643126964569091797e+00
2.641381740570068359e+00
4.238290786743164062e+00
2.630029201507568359e+00
2.625676870346069336e+00
2.620532512664794922e+00
4.257462978363037109e+00
2.611196041107177734e+00
4.267098426818847656e+00
2.603155851364135742e+00
4.273445606231689453e+00
2.597780227661132812e+00
2.594377040863037109e+00
2.590801239013671875e+00
2.585843086242675781e+00
4.294143199920654297e+00
2.577602148056030273e+00
4.303894996643066406e+00
4.305326461791992188e+00
4.306554317474365234e+00
4.304051399230957031e+00
2.573159456253051758e+00
4.299947261810302734e+00
4.296577453613281250e+00
2.581018447875976562e+00
4.291665554046630859e+00
4.283884525299072266e+00
4.280924320220947266e+00
4.270875930786132812e+00
4.265338420867919922e+00
4.253850460052490234e+00
4.246249198913574219e+00
2.625171899795532227e+00
2.635206460952758789e+00
2.636434555053710938e+00
2.642141103744506836e+00
2.640272140502929688e+00
4.220398902893066406e+00
4.214941978454589844e+00
4.214688301086425781e+00
2.647036790847778320e+00
4.212539196014404297e+00
4.202517986297607422e+00
2.665341854095458984e+00
2.662786722183227539e+00
4.202233314514160156e+00
4.197666645050048828e+00
4.192384243011474609e+00
2.673703432083129883e+00
2.678053140640258789e+00
2.677178859710693359e+00
4.180114746093750000e+00
2.672625064849853516e+00
4.183472156524658203e+00
4.180008411407470703e+00
2.679538249969482422e+00
4.184136390686035156e+00
2.675303459167480469e+00
2.679948806762695312e+00
2.672881126403808594e+00
2.673958539962768555e+00
2.664970636367797852e+00
2.662913322448730469e+00
4.192269325256347656e+00
4.196442127227783203e+00
2.648254394531250000e+00
2.642017364501953125e+00
4.209595203399658203e+00
2.636010408401489258e+00
2.631484031677246094e+00
2.626996994018554688e+00
4.224533557891845703e+00
4.230009555816650391e+00
2.615903377532958984e+00
4.240241050720214844e+00
4.232311725616455078e+00
2.620842695236206055e+00
4.233496189117431641e+00
2.611971139907836914e+00
2.608421564102172852e+00
2.607849836349487305e+00
4.239310741424560547e+00
4.238705158233642578e+00
2.604926347732543945e+00
2.599702835083007812e+00
4.246317863464355469e+00
2.598952770233154297e+00
2.596346616744995117e+00
2.594133615493774414e+00
4.252762794494628906e+00
2.592596054077148438e+00
4.255952835083007812e+00
2.582715749740600586e+00
4.260157585144042969e+00
4.263579845428466797e+00
4.258903503417968750e+00
4.258633136749267578e+00
2.583985328674316406e+00
2.586516380310058594e+00
2.586271762847900391e+00
4.250104427337646484e+00
2.588646888732910156e+00
4.247640609741210938e+00
4.247369289398193359e+00
4.243242263793945312e+00
4.239523887634277344e+00
2.595886468887329102e+00
2.600527524948120117e+00
4.227537631988525391e+00
4.227129459381103516e+00
4.219254016876220703e+00
4.215926647186279297e+00
2.617988824844360352e+00
4.201713085174560547e+00
2.626725673675537109e+00
2.630385398864746094e+00
2.631180763244628906e+00
4.190102100372314453e+00
4.188856124877929688e+00
2.634902715682983398e+00
2.637200832366943359e+00
2.634914636611938477e+00
4.186300754547119141e+00
4.186355590820312500e+00
2.633321762084960938e+00
2.633820772171020508e+00
2.630777597427368164e+00
4.189328670501708984e+00
2.626829385757446289e+00
4.195294857025146484e+00
2.622410774230957031e+00
2.620318651199340820e+00
4.200457572937011719e+00
2.614715337753295898e+00
2.611521720886230469e+00
4.208632946014404297e+00
2.605738162994384766e+00
2.601719617843627930e+00
4.218861103057861328e+00
4.219300746917724609e+00
2.597001314163208008e+00
2.593410491943359375e+00
4.227970600128173828e+00
2.593574762344360352e+00
4.228060722351074219e+00
4.231658458709716797e+00
2.585359811782836914e+00
4.227663040161132812e+00
4.226068019866943359e+00
2.587361812591552734e+00
2.588114500045776367e+00
2.587390184402465820e+00
4.223740100860595703e+00
2.586588621139526367e+00
4.225924015045166016e+00
4.224479675292968750e+00
2.587590932846069336e+00
4.222611427307128906e+00
2.586799144744873047e+00
2.587043046951293945e+00
4.220146179199218750e+00
2.586308002471923828e+00
2.584781408309936523e+00
4.223249435424804688e+00
4.223018646240234375e+00
4.221290111541748047e+00
2.585404872894287109e+00
4.218787193298339844e+00
4.214710712432861328e+00
2.594661712646484375e+00
2.597481966018676758e+00
4.208477020263671875e+00
2.605787038803100586e+00
2.595491170883178711e+00
2.602779388427734375e+00
4.206162929534912109e+00
2.604708671569824219e+00
2.590578317642211914e+00
4.224311828613281250e+00
2.593022584915161133e+00
4.217460155487060547e+00
2.584602117538452148e+00
2.580138444900512695e+00
2.579685688018798828e+00
2.571389436721801758e+00
2.570182085037231445e+00
4.237999439239501953e+00
4.247730255126953125e+00
2.554827928543090820e+00
4.256948947906494141e+00
2.552176475524902344e+00
2.553277730941772461e+00
4.257705211639404297e+00
4.255595207214355469e+00
2.551097631454467773e+00
4.254906177520751953e+00
2.545444488525390625e+00
4.253702163696289062e+00
4.254787921905517578e+00
4.248984813690185547e+00
4.245835781097412109e+00
4.238195419311523438e+00
4.231467247009277344e+00
2.566679000854492188e+00
2.573041915893554688e+00
2.574748992919921875e+00
2.576761484146118164e+00
2.576361894607543945e+00
2.574709653854370117e+00
2.572494268417358398e+00
4.216971874237060547e+00
4.218733787536621094e+00
2.566531896591186523e+00
4.220179557800292969e+00
2.565084695816040039e+00
4.219748020172119141e+00
4.218580722808837891e+00
2.566745758056640625e+00
4.216443538665771484e+00
4.212241649627685547e+00
4.209332942962646484e+00
2.575989484786987305e+00
4.203382492065429688e+00
4.195106506347656250e+00
4.191066741943359375e+00
2.593934774398803711e+00
2.600767612457275391e+00
2.600914478302001953e+00
4.173344135284423828e+00
4.170662403106689453e+00
4.166613101959228516e+00
4.161769390106201172e+00
4.155179977416992188e+00
4.148550033569335938e+00
4.140194416046142578e+00
4.132120609283447266e+00
2.648026704788208008e+00
4.119857311248779297e+00
2.663892030715942383e+00
4.103940963745117188e+00
4.098539352416992188e+00
2.681305646896362305e+00
2.685423374176025391e+00
2.688010931015014648e+00
2.687969684600830078e+00
4.085619449615478516e+00
2.687003374099731445e+00
4.088347434997558594e+00
2.684412479400634766e+00
2.681809663772583008e+00
2.678585529327392578e+00
4.094942092895507812e+00
4.099207401275634766e+00
2.668963432312011719e+00
2.670565366744995117e+00
2.660702943801879883e+00
2.659475803375244141e+00
2.648249387741088867e+00
4.126117229461669922e+00
4.128300666809082031e+00
2.635997056961059570e+00
4.144104957580566406e+00
4.134484767913818359e+00
2.637911558151245117e+00
4.140738964080810547e+00
2.622645854949951172e+00
4.140021324157714844e+00
4.141684055328369141e+00
2.619084596633911133e+00
4.142994880676269531e+00
2.626147270202636719e+00
2.618226289749145508e+00
2.622827768325805664e+00
4.141157627105712891e+00
2.624076843261718750e+00
2.608938217163085938e+00
2.611183166503906250e+00
2.601705551147460938e+00
4.162039756774902344e+00
2.588329792022705078e+00
4.172788619995117188e+00
4.176968097686767578e+00
4.174013614654541016e+00
4.177458286285400391e+00
4.169742107391357422e+00
2.589843750000000000e+00
4.166936397552490234e+00
4.162405967712402344e+00
4.159787654876708984e+00
4.150238990783691406e+00
2.604246854782104492e+00
4.139906406402587891e+00
2.619399309158325195e+00
4.130254745483398438e+00
2.620296239852905273e+00
4.121857643127441406e+00
4.120063781738281250e+00
4.113229274749755859e+00
4.108269214630126953e+00
4.100936889648437500e+00
2.652918338775634766e+00
4.093849182128906250e+00
4.081702709197998047e+00
2.678608655929565430e+00
2.677919387817382812e+00
4.075742721557617188e+00
4.074037075042724609e+00
4.062340259552001953e+00
2.698264837265014648e+00
2.696785449981689453e+00
4.054291248321533203e+00
2.702225685119628906e+00
2.708148717880249023e+00
2.698027849197387695e+00
4.055841445922851562e+00
2.693654060363769531e+00
2.697637796401977539e+00
2.683490753173828125e+00
2.684454202651977539e+00
2.669798135757446289e+00
2.664881467819213867e+00
2.652677536010742188e+00
4.093836784362792969e+00
4.100883007049560547e+00
2.626839399337768555e+00
4.110166072845458984e+00
2.617095708847045898e+00
2.610825538635253906e+00
4.126239299774169922e+00
4.130659580230712891e+00
2.598836898803710938e+00
4.141981601715087891e+00
2.592773199081420898e+00
2.591983556747436523e+00
4.145704746246337891e+00
4.143611431121826172e+00
2.588085174560546875e+00
2.580620527267456055e+00
4.154458522796630859e+00
2.582883596420288086e+00
2.572261571884155273e+00
4.166960716247558594e+00
4.158554553985595703e+00
2.575829744338989258e+00
4.168627262115478516e+00
2.564424514770507812e+00
4.163994789123535156e+00
2.563449859619140625e+00
4.170353889465332031e+00
2.563094139099121094e+00
2.564642429351806641e+00
4.167339324951171875e+00
4.162261009216308594e+00
4.165889739990234375e+00
2.560884952545166016e+00
2.568427801132202148e+00
4.156570911407470703e+00
4.162752628326416016e+00
2.564435243606567383e+00
2.571772336959838867e+00
2.566153764724731445e+00
4.155254364013671875e+00
4.155695915222167969e+00
2.561959266662597656e+00
4.152202606201171875e+00
2.563600301742553711e+00
2.563427686691284180e+00
4.153120517730712891e+00
4.155335903167724609e+00
2.562052726745605469e+00
4.158483028411865234e+00
4.148338317871093750e+00
4.149865627288818359e+00
2.570746898651123047e+00
4.144291400909423828e+00
2.584543228149414062e+00
2.577269315719604492e+00
2.585894584655761719e+00
4.131299018859863281e+00
4.141754627227783203e+00
2.577181100845336914e+00
4.142630577087402344e+00
4.131899356842041016e+00
4.129072189331054688e+00
4.127851009368896484e+00
2.590938806533813477e+00
4.112435340881347656e+00
4.104018211364746094e+00
2.605424404144287109e+00
4.095328330993652344e+00
4.093677520751953125e+00
4.083867073059082031e+00
4.080592632293701172e+00
4.070311546325683594e+00
2.645255565643310547e+00
2.650835514068603516e+00
2.651720523834228516e+00
2.656642436981201172e+00
2.650980472564697266e+00
2.652517080307006836e+00
4.056677818298339844e+00
2.651695013046264648e+00
4.067506790161132812e+00
2.636523008346557617e+00
4.066610813140869141e+00
2.632589817047119141e+00
2.632759571075439453e+00
2.623056411743164062e+00
2.621554613113403320e+00
2.610237836837768555e+00
4.095662593841552734e+00
2.602899312973022461e+00
2.589668512344360352e+00
2.588137865066528320e+00
4.116407871246337891e+00
2.578900337219238281e+00
2.564669609069824219e+00
2.558503389358520508e+00
4.148931026458740234e+00
4.153157234191894531e+00
2.540242910385131836e+00
4.161437988281250000e+00
4.169872283935546875e+00
4.161724090576171875e+00
2.533980131149291992e+00
4.160561561584472656e+00
2.538895845413208008e+00
2.531032562255859375e+00
2.531743764877319336e+00
2.528970003128051758e+00
4.168012142181396484e+00
2.519695281982421875e+00
2.515054941177368164e+00
4.178106784820556641e+00
4.179709911346435547e+00
4.180465698242187500e+00
4.177727699279785156e+00
4.174948692321777344e+00
4.169279098510742188e+00
4.163228034973144531e+00
2.527681350708007812e+00
2.530737638473510742e+00
2.533645868301391602e+00
4.145754337310791016e+00
4.144124031066894531e+00
4.138781070709228516e+00
4.133387565612792969e+00
4.126778602600097656e+00
2.557525157928466797e+00
2.564183473587036133e+00
2.564191102981567383e+00
4.109168529510498047e+00
2.568031072616577148e+00
4.109445571899414062e+00
4.102369308471679688e+00
2.578810691833496094e+00
2.580087184906005859e+00
2.576041698455810547e+00
2.579253673553466797e+00
4.100408077239990234e+00
4.102873802185058594e+00
4.101600646972656250e+00
2.572248697280883789e+00
2.575494050979614258e+00
4.098969459533691406e+00
4.105928421020507812e+00
4.095846176147460938e+00
2.577107906341552734e+00
2.575857639312744141e+00
4.090847492218017578e+00
2.575823068618774414e+00
4.092196941375732422e+00
4.089080333709716797e+00
4.086032390594482422e+00
2.583127021789550781e+00
4.081507682800292969e+00
4.079694747924804688e+00
2.592833280563354492e+00
2.602472782135009766e+00
2.594175100326538086e+00
2.599229812622070312e+00
4.074756622314453125e+00
2.588618278503417969e+00
4.074048995971679688e+00
4.073985576629638672e+00
2.585821866989135742e+00
4.075035572052001953e+00
2.589520692825317383e+00
2.584376573562622070e+00
4.080037117004394531e+00
2.586526155471801758e+00
2.578516960144042969e+00
4.088778972625732422e+00
2.576853990554809570e+00
2.570566892623901367e+00
2.570316791534423828e+00
2.559034109115600586e+00
2.556855201721191406e+00
4.110171318054199219e+00
4.113019466400146484e+00
2.542077779769897461e+00
4.121701240539550781e+00
2.530547857284545898e+00
2.528118610382080078e+00
4.129672527313232422e+00
4.131558895111083984e+00
2.520758152008056641e+00
4.135552406311035156e+00
4.133528232574462891e+00
2.521292924880981445e+00
2.519738912582397461e+00
2.517298698425292969e+00
4.136798381805419922e+00
2.514163494110107422e+00
2.514642953872680664e+00
2.506964921951293945e+00
2.506432771682739258e+00
4.153817653656005859e+00
2.494317531585693359e+00
4.160112380981445312e+00
4.162293910980224609e+00
2.487596988677978516e+00
2.486514329910278320e+00
4.166553497314453125e+00
2.484636306762695312e+00
4.172029018402099609e+00
2.479934215545654297e+00
2.479233741760253906e+00
2.476231336593627930e+00
2.472469806671142578e+00
2.468681335449218750e+00
4.189045429229736328e+00
4.192440986633300781e+00
4.193755626678466797e+00
4.192517757415771484e+00
4.189711093902587891e+00
5.934409618377685547e+00
4.177773952484130859e+00
4.169170856475830078e+00
4.159429550170898438e+00
4.149204254150390625e+00
2.499725341796875000e+00
4.131855964660644531e+00
4.120702266693115234e+00
4.110901355743408203e+00
4.100851058959960938e+00
4.088071346282958984e+00
4.078101158142089844e+00
2.564920663833618164e+00
4.061039924621582031e+00
2.588311433792114258e+00
2.590789318084716797e+00
2.599991559982299805e+00
2.598198175430297852e+00
2.600490570068359375e+00
2.598730087280273438e+00
4.036100864410400391e+00
4.041846752166748047e+00
2.592592477798461914e+00
2.600547313690185547e+00
4.037840366363525391e+00
4.047472476959228516e+00
2.589745998382568359e+00
4.047650814056396484e+00
2.603753805160522461e+00
2.584987163543701172e+00
4.058847427368164062e+00
4.048440456390380859e+00
2.590524435043334961e+00
2.601471185684204102e+00
2.577246665954589844e+00
2.592559337615966797e+00
4.058494567871093750e+00
2.566044092178344727e+00
2.565834283828735352e+00
4.064261913299560547e+00
2.550198554992675781e+00
5.756699562072753906e+00
4.076030731201171875e+00
2.542561769485473633e+00
2.544428348541259766e+00
4.076954841613769531e+00
4.080564022064208984e+00
4.078840255737304688e+00
2.539204597473144531e+00
2.540615320205688477e+00
2.538159132003784180e+00
2.535904407501220703e+00
2.531806230545043945e+00
2.526224136352539062e+00
2.520765542984008789e+00
4.098011970520019531e+00
4.104546546936035156e+00
5.814080238342285156e+00
2.506209135055541992e+00
4.105271339416503906e+00
2.507297515869140625e+00
2.505028724670410156e+00
2.502604007720947266e+00
4.110943794250488281e+00
4.112423896789550781e+00
4.112324714660644531e+00
4.108887195587158203e+00
2.503970861434936523e+00
5.815538406372070312e+00
2.507172822952270508e+00
2.508891105651855469e+00
4.097478866577148438e+00
5.796127319335937500e+00
2.518207073211669922e+00
2.521795272827148438e+00
5.782642364501953125e+00
4.090840816497802734e+00
4.075679302215576172e+00
4.074442386627197266e+00
2.544866800308227539e+00
2.541549205780029297e+00
4.063362121582031250e+00
4.053916454315185547e+00
4.047045230865478516e+00
4.045884132385253906e+00
2.565944671630859375e+00
4.027327537536621094e+00
2.576032400131225586e+00
2.581691503524780273e+00
4.015395641326904297e+00
2.589635848999023438e+00
5.671339035034179688e+00
2.588413715362548828e+00
4.007223129272460938e+00
2.591393709182739258e+00
2.593508720397949219e+00
4.003859043121337891e+00
5.651934623718261719e+00
4.000534057617187500e+00
5.639426708221435547e+00
3.992645978927612305e+00
3.983286380767822266e+00
2.621543407440185547e+00
2.626641750335693359e+00
2.630474328994750977e+00
3.968139648437500000e+00
5.584546566009521484e+00
5.578189849853515625e+00
2.644796133041381836e+00
2.652182102203369141e+00
5.557614803314208984e+00
2.666860103607177734e+00
2.665205717086791992e+00
2.658786535263061523e+00
3.952487707138061523e+00
3.945905208587646484e+00
5.557980060577392578e+00
3.944181442260742188e+00
3.939829349517822266e+00
3.938239097595214844e+00
5.520695209503173828e+00
2.695298671722412109e+00
3.929023265838623047e+00
2.697609901428222656e+00
3.910607576370239258e+00
2.706389904022216797e+00
3.911801576614379883e+00
3.905313491821289062e+00
2.721260070800781250e+00
2.733937501907348633e+00
3.896468877792358398e+00
3.917137384414672852e+00
2.722562551498413086e+00
2.735650777816772461e+00
2.729865550994873047e+00
3.898385286331176758e+00
2.712222099304199219e+00
5.478814125061035156e+00
2.720524072647094727e+00
2.703796863555908203e+00
2.696635007858276367e+00
2.697272539138793945e+00
3.921152591705322266e+00
2.668589830398559570e+00
3.930241584777832031e+00
5.539377212524414062e+00
2.649819374084472656e+00
2.650852680206298828e+00
2.641235828399658203e+00
2.633313894271850586e+00
2.626830577850341797e+00
2.612830877304077148e+00
2.605195760726928711e+00
3.982180595397949219e+00
3.986109495162963867e+00
2.580245018005371094e+00
2.571615695953369141e+00
2.560168981552124023e+00
5.677633285522460938e+00
5.683896541595458984e+00
5.689582824707031250e+00
4.018320560455322266e+00
2.547497272491455078e+00
4.022078990936279297e+00
5.677389621734619141e+00
5.675115108489990234e+00
5.662436008453369141e+00
5.646376132965087891e+00
2.585717201232910156e+00
5.623203277587890625e+00
3.968627214431762695e+00
2.613830089569091797e+00
3.961272716522216797e+00
5.563524246215820312e+00
2.647429943084716797e+00
5.551641941070556641e+00
2.648015022277832031e+00
5.518023490905761719e+00
2.663640737533569336e+00
3.919701576232910156e+00
2.682953834533691406e+00
2.679287672042846680e+00
3.912891864776611328e+00
3.902909040451049805e+00
2.693018198013305664e+00
3.920942068099975586e+00
2.693235158920288086e+00
5.470616817474365234e+00
5.467861652374267578e+00
2.696962594985961914e+00
2.699060440063476562e+00
2.699108123779296875e+00
5.457715511322021484e+00
5.461019039154052734e+00
3.882543087005615234e+00
2.704863071441650391e+00
2.705016851425170898e+00
2.704579114913940430e+00
5.451447010040283203e+00
5.449375152587890625e+00
2.706340312957763672e+00
2.712846279144287109e+00
2.699776411056518555e+00
5.454977989196777344e+00
2.693933725357055664e+00
2.698515653610229492e+00
5.463382720947265625e+00
5.478081226348876953e+00
2.684179544448852539e+00
2.691202402114868164e+00
2.686697721481323242e+00
2.671726465225219727e+00
3.916075229644775391e+00
2.667462825775146484e+00
2.652155637741088867e+00
5.529462814331054688e+00
5.521795749664306641e+00
2.647757530212402344e+00
2.658845663070678711e+00
2.627227544784545898e+00
5.551359176635742188e+00
5.542912483215332031e+00
2.619446992874145508e+00
2.616604566574096680e+00
2.610490322113037109e+00
2.607255935668945312e+00
5.565257072448730469e+00
6.344509887695312500e+02
4.733551502227783203e+00
5.545967102050781250e+00
3.291926145553588867e+00
4.290188312530517578e+00
4.151968479156494141e+00
3.224618196487426758e+00
3.873404502868652344e+00
4.229299545288085938e+00
2.768110275268554688e+00
3.098743438720703125e+00
3.829257726669311523e+00
4.028097152709960938e+00
2.811612606048583984e+00
3.931621074676513672e+00
3.825572252273559570e+00
2.885066747665405273e+00
3.805971145629882812e+00
3.868885993957519531e+00
2.829812049865722656e+00
2.893362045288085938e+00
2.829781532287597656e+00
2.873295068740844727e+00
2.821657180786132812e+00
3.855666637420654297e+00
2.819172382354736328e+00
2.816478729248046875e+00
3.846389770507812500e+00
2.776893138885498047e+00
2.778172969818115234e+00
3.831280946731567383e+00
3.844549179077148438e+00
3.838797092437744141e+00
3.848680496215820312e+00
3.841602563858032227e+00
2.726701736450195312e+00
2.721786499023437500e+00
2.717510938644409180e+00
2.708249330520629883e+00
2.700682401657104492e+00
3.863895654678344727e+00
2.689472913742065430e+00
3.871605396270751953e+00
2.664900541305541992e+00
3.882275819778442383e+00
3.888412714004516602e+00
3.887833356857299805e+00
2.643810033798217773e+00
3.895287752151489258e+00
3.894673347473144531e+00
3.894882917404174805e+00
3.893310308456420898e+00
3.890584230422973633e+00
2.649271726608276367e+00
3.884119749069213867e+00
2.647496223449707031e+00
3.882756710052490234e+00
3.881913661956787109e+00
2.654430150985717773e+00
3.885344743728637695e+00
2.653679847717285156e+00
2.656650781631469727e+00
3.878041982650756836e+00
2.649229288101196289e+00
3.879142999649047852e+00
2.647396802902221680e+00
2.641472816467285156e+00
2.638099908828735352e+00
3.889166593551635742e+00
2.632233142852783203e+00
3.898364305496215820e+00
2.615065097808837891e+00
2.608954191207885742e+00
2.601830244064331055e+00
2.593383312225341797e+00
2.583788871765136719e+00
2.573606729507446289e+00
2.562283039093017578e+00
2.550940990447998047e+00
2.538529157638549805e+00
2.526478052139282227e+00
3.978958845138549805e+00
2.504043579101562500e+00
2.493660211563110352e+00
2.483286380767822266e+00
2.472428321838378906e+00
2.461555719375610352e+00
4.042092800140380859e+00
2.442552328109741211e+00
2.433481693267822266e+00
2.424934864044189453e+00
2.415478229522705078e+00
4.092387676239013672e+00
2.400422573089599609e+00
4.110759258270263672e+00
2.387615203857421875e+00
4.122838020324707031e+00
2.379267930984497070e+00
2.375097513198852539e+00
4.139384746551513672e+00
4.142985820770263672e+00
4.143613815307617188e+00
4.142915725708007812e+00
2.368393421173095703e+00
4.137524604797363281e+00
4.134353637695312500e+00
4.129149436950683594e+00
2.378074645996093750e+00
4.118356227874755859e+00
4.112222671508789062e+00
2.390441894531250000e+00
2.393891572952270508e+00
4.097373962402343750e+00
2.401334524154663086e+00
4.088446617126464844e+00
2.403851270675659180e+00
4.081690788269042969e+00
2.410320758819580078e+00
4.074822425842285156e+00
2.412402391433715820e+00
4.068573474884033203e+00
4.065456867218017578e+00
4.059536933898925781e+00
2.424958467483520508e+00
2.428343057632446289e+00
4.046256542205810547e+00
4.043174266815185547e+00
4.037010192871093750e+00
4.031271457672119141e+00
4.023158073425292969e+00
4.015371799468994141e+00
4.005848884582519531e+00
3.996525287628173828e+00
2.482169151306152344e+00
2.488523721694946289e+00
3.974977970123291016e+00
3.967511415481567383e+00
3.961137533187866211e+00
2.514127254486083984e+00
2.521717548370361328e+00
2.522868394851684570e+00
2.525483131408691406e+00
2.523560523986816406e+00
2.521968841552734375e+00
3.946733474731445312e+00
2.519666433334350586e+00
3.953308343887329102e+00
2.510501861572265625e+00
2.508222818374633789e+00
3.957729816436767578e+00
2.500491142272949219e+00
3.963410139083862305e+00
3.964185237884521484e+00
3.964311122894287109e+00
2.495716094970703125e+00
2.496688604354858398e+00
3.963775634765625000e+00
2.498130559921264648e+00
3.965978145599365234e+00
2.491414546966552734e+00
2.489431142807006836e+00
3.968331575393676758e+00
3.969188451766967773e+00
3.968471050262451172e+00
2.486910581588745117e+00
2.486936330795288086e+00
3.967937707901000977e+00
3.968011856079101562e+00
3.964886426925659180e+00
2.489916324615478516e+00
3.962212562561035156e+00
3.958944320678710938e+00
2.499653577804565430e+00
2.502859830856323242e+00
2.499624252319335938e+00
2.501107215881347656e+00
3.954291582107543945e+00
2.492584228515625000e+00
3.958409309387207031e+00
2.492212057113647461e+00
2.485498428344726562e+00
2.484987974166870117e+00
2.476793289184570312e+00
3.974220991134643555e+00
2.467051506042480469e+00
3.985554456710815430e+00
3.984045505523681641e+00
3.987864971160888672e+00
2.458068132400512695e+00
3.991141319274902344e+00
2.460201501846313477e+00
3.984959363937377930e+00
3.984400749206542969e+00
2.458939790725708008e+00
2.459631443023681641e+00
2.458064794540405273e+00
3.983718872070312500e+00
3.983446121215820312e+00
3.982298374176025391e+00
3.979612112045288086e+00
3.975194931030273438e+00
3.970485925674438477e+00
2.472157716751098633e+00
3.963724374771118164e+00
2.480176687240600586e+00
2.483813047409057617e+00
2.484050989151000977e+00
5.616667747497558594e+00
3.951896905899047852e+00
2.489501476287841797e+00
3.953318834304809570e+00
2.491223812103271484e+00
3.941972017288208008e+00
2.493945121765136719e+00
3.943448543548583984e+00
5.588298320770263672e+00
3.936715841293334961e+00
2.505523204803466797e+00
2.515624284744262695e+00
2.510469675064086914e+00
5.567588329315185547e+00
3.918658018112182617e+00
2.513708114624023438e+00
2.514362096786499023e+00
2.513943910598754883e+00
2.511170387268066406e+00
3.919975519180297852e+00
3.921046018600463867e+00
3.920535087585449219e+00
2.506214857101440430e+00
2.506733655929565430e+00
2.503529071807861328e+00
2.500102043151855469e+00
2.494913578033447266e+00
3.934020042419433594e+00
2.488639116287231445e+00
3.940789937973022461e+00
3.944660663604736328e+00
3.944628238677978516e+00
2.476653337478637695e+00
3.949076890945434570e+00
2.473259687423706055e+00
2.473873615264892578e+00
3.947910547256469727e+00
3.947365999221801758e+00
2.471552848815917969e+00
2.467751979827880859e+00
2.466992855072021484e+00
3.952069997787475586e+00
2.464509248733520508e+00
2.457781791687011719e+00
2.454523324966430664e+00
2.448790311813354492e+00
3.971916437149047852e+00
2.435967683792114258e+00
3.982438564300537109e+00
3.985365867614746094e+00
2.427903413772583008e+00
3.993412971496582031e+00
2.422618627548217773e+00
3.990792751312255859e+00
3.989210844039916992e+00
2.421341657638549805e+00
5.684487819671630859e+00
5.681222438812255859e+00
5.671344280242919922e+00
2.433557748794555664e+00
2.438066959381103516e+00
3.964140415191650391e+00
3.960961103439331055e+00
2.448520898818969727e+00
5.629628658294677734e+00
3.946825981140136719e+00
2.466956377029418945e+00
3.942214488983154297e+00
2.471736669540405273e+00
3.927732944488525391e+00
2.479567289352416992e+00
2.485328435897827148e+00
2.481468439102172852e+00
3.920489549636840820e+00
3.918256282806396484e+00
3.917634487152099609e+00
2.485523939132690430e+00
5.560704708099365234e+00
2.490659713745117188e+00
3.907490730285644531e+00
2.494431495666503906e+00
3.901789426803588867e+00
2.497552633285522461e+00
2.497669935226440430e+00
5.542911052703857422e+00
2.502576589584350586e+00
3.898903608322143555e+00
5.539290428161621094e+00
3.895682334899902344e+00
3.889312744140625000e+00
3.886068820953369141e+00
5.504845619201660156e+00
2.532854318618774414e+00
2.533997535705566406e+00
2.539606809616088867e+00
5.475398540496826172e+00
3.862474441528320312e+00
3.854927778244018555e+00
2.552908658981323242e+00
5.447777748107910156e+00
2.567541599273681641e+00
2.567574739456176758e+00
2.567960977554321289e+00
2.568292379379272461e+00
3.838391780853271484e+00
5.442053318023681641e+00
2.561917781829833984e+00
2.559181928634643555e+00
2.557954072952270508e+00
2.551816701889038086e+00
2.546785354614257812e+00
3.853815078735351562e+00
3.855867147445678711e+00
2.533126115798950195e+00
2.526676893234252930e+00
3.869510650634765625e+00
2.523844480514526367e+00
5.501653671264648438e+00
2.508057832717895508e+00
5.509320735931396484e+00
2.509062290191650391e+00
3.881882190704345703e+00
3.880868911743164062e+00
2.506201505661010742e+00
5.514026165008544922e+00
5.511175632476806641e+00
2.509289979934692383e+00
3.872265815734863281e+00
2.509541988372802734e+00
2.510633468627929688e+00
5.493943214416503906e+00
2.512891292572021484e+00
2.511276960372924805e+00
2.509742259979248047e+00
3.869050502777099609e+00
2.507426261901855469e+00
3.877214193344116211e+00
5.506454467773437500e+00
2.509104728698730469e+00
2.499812364578247070e+00
2.501855373382568359e+00
2.495251893997192383e+00
2.488928079605102539e+00
2.484700441360473633e+00
2.472864151000976562e+00
3.902992010116577148e+00
2.459447860717773438e+00
2.456756114959716797e+00
2.443317174911499023e+00
3.929820775985717773e+00
5.607624053955078125e+00
3.936756372451782227e+00
2.425186872482299805e+00
3.938004255294799805e+00
3.938358306884765625e+00
3.937067747116088867e+00
5.611453533172607422e+00
3.929305076599121094e+00
5.593451499938964844e+00
2.442236423492431641e+00
3.911264896392822266e+00
3.903252363204956055e+00
2.463021278381347656e+00
3.894600629806518555e+00
2.471124887466430664e+00
3.881552696228027344e+00
5.516028404235839844e+00
2.486778497695922852e+00
2.491773366928100586e+00
2.493358850479125977e+00
2.494311809539794922e+00
3.864096879959106445e+00
3.862951517105102539e+00
5.490939140319824219e+00
2.498197317123413086e+00
2.501619338989257812e+00
3.855653047561645508e+00
3.858280897140502930e+00
3.850885868072509766e+00
2.508746147155761719e+00
5.465248584747314453e+00
3.847150087356567383e+00
3.837029457092285156e+00
2.526300668716430664e+00
2.528317689895629883e+00
2.530951976776123047e+00
5.435185432434082031e+00
3.825173377990722656e+00
3.822947025299072266e+00
2.538608312606811523e+00
3.821029424667358398e+00
2.548838138580322266e+00
2.544963598251342773e+00
3.821122407913208008e+00
2.547940731048583984e+00
5.410197734832763672e+00
2.543213844299316406e+00
2.543035984039306641e+00
5.412537097930908203e+00
3.817617416381835938e+00
5.410032749176025391e+00
2.544704914093017578e+00
2.546084642410278320e+00
2.545492649078369141e+00
2.542711496353149414e+00
3.812558889389038086e+00
2.539319515228271484e+00
3.817667245864868164e+00
2.528900623321533203e+00
2.524965286254882812e+00
3.825119733810424805e+00
3.826879739761352539e+00
3.827924013137817383e+00
3.827736377716064453e+00
2.515160083770751953e+00
2.514332771301269531e+00
2.511876106262207031e+00
2.507583856582641602e+00
2.501886367797851562e+00
3.840460062026977539e+00
5.467944622039794922e+00
2.490917682647705078e+00
2.488942623138427734e+00
5.482054710388183594e+00
5.491260051727294922e+00
2.480401515960693359e+00
2.493359088897705078e+00
3.851599693298339844e+00
5.498428344726562500e+00
3.851742744445800781e+00
2.486232757568359375e+00
5.473682880401611328e+00
2.496511459350585938e+00
2.495507955551147461e+00
2.489601373672485352e+00
2.495519161224365234e+00
5.473042488098144531e+00
3.848232984542846680e+00
2.483201026916503906e+00
3.844407796859741211e+00
2.479048252105712891e+00
2.477524280548095703e+00
5.477506160736083984e+00
3.847730398178100586e+00
5.474594593048095703e+00
2.479294061660766602e+00
3.840163230895996094e+00
3.837177038192749023e+00
3.832562685012817383e+00
3.828721284866333008e+00
2.500038623809814453e+00
2.503337621688842773e+00
3.818726778030395508e+00
2.510836362838745117e+00
3.814205169677734375e+00
3.811752319335937500e+00
5.414055347442626953e+00
3.803843498229980469e+00
5.397319316864013672e+00
2.536012172698974609e+00
2.540416240692138672e+00
2.544594764709472656e+00
3.782984018325805664e+00
2.552253484725952148e+00
3.786199569702148438e+00
2.547467947006225586e+00
5.364100933074951172e+00
2.550157070159912109e+00
3.784644126892089844e+00
2.550247430801391602e+00
3.777449369430541992e+00
3.777052640914916992e+00
3.774988889694213867e+00
2.554367303848266602e+00
3.775541305541992188e+00
3.769847869873046875e+00
2.564381599426269531e+00
3.774410486221313477e+00
3.764237403869628906e+00
2.577167034149169922e+00
2.570412874221801758e+00
5.342782020568847656e+00
2.592182159423828125e+00
2.564970731735229492e+00
5.362757205963134766e+00
3.775263309478759766e+00
3.768241882324218750e+00
3.779433965682983398e+00
2.569369554519653320e+00
2.582676649093627930e+00
2.572480440139770508e+00
3.765368938446044922e+00
3.769197225570678711e+00
2.568387031555175781e+00
2.585453510284423828e+00
2.558507204055786133e+00
2.570352554321289062e+00
2.549896240234375000e+00
3.786171197891235352e+00
2.553733110427856445e+00
2.521779537200927734e+00
2.532688379287719727e+00
3.797670841217041016e+00
5.427763462066650391e+00
2.493959188461303711e+00
2.499174594879150391e+00
2.488180160522460938e+00
2.474367380142211914e+00
3.845489501953125000e+00
2.456716537475585938e+00
3.843170642852783203e+00
2.443228721618652344e+00
5.500101566314697266e+00
2.444499015808105469e+00
2.428510665893554688e+00
5.526371002197265625e+00
2.427483081817626953e+00
3.865548849105834961e+00
2.417444944381713867e+00
2.411309003829956055e+00
2.409967660903930664e+00
3.878531455993652344e+00
2.397117614746093750e+00
5.556130409240722656e+00
2.393580675125122070e+00
2.388775825500488281e+00
2.384433507919311523e+00
2.380354166030883789e+00
2.372145652770996094e+00
3.914910793304443359e+00
2.363178253173828125e+00
2.355658054351806641e+00
2.351945400238037109e+00
5.639165878295898438e+00
2.346652269363403320e+00
5.657875061035156250e+00
2.332648992538452148e+00
3.949967861175537109e+00
2.329117059707641602e+00
3.956705808639526367e+00
5.666676044464111328e+00
5.665687084197998047e+00
5.655465126037597656e+00
3.936877012252807617e+00
2.348434209823608398e+00
5.619085788726806641e+00
5.605188846588134766e+00
3.904894351959228516e+00
2.374212980270385742e+00
3.890402555465698242e+00
5.544791221618652344e+00
2.405807256698608398e+00
2.414331912994384766e+00
5.508430004119873047e+00
2.441408872604370117e+00
5.489564418792724609e+00
2.433860540390014648e+00
5.467658996582031250e+00
5.458058357238769531e+00
3.817438602447509766e+00
5.428020000457763672e+00
5.415644645690917969e+00
2.484302759170532227e+00
2.503676176071166992e+00
2.501191854476928711e+00
5.363769531250000000e+00
5.352504253387451172e+00
3.756436109542846680e+00
5.328135967254638672e+00
5.313458442687988281e+00
2.553361654281616211e+00
2.565108299255371094e+00
2.569586753845214844e+00
5.271739482879638672e+00
5.264469146728515625e+00
5.254553794860839844e+00
2.597010374069213867e+00
3.701491832733154297e+00
2.613524675369262695e+00
2.614526987075805664e+00
2.618590354919433594e+00
2.614622831344604492e+00
2.611801624298095703e+00
5.234598636627197266e+00
5.232888221740722656e+00
5.233520030975341797e+00
2.605443477630615234e+00
5.236119270324707031e+00
2.624521017074584961e+00
3.690189838409423828e+00
5.225610256195068359e+00
5.219407081604003906e+00
3.682663202285766602e+00
5.207831382751464844e+00
2.640543222427368164e+00
2.645071744918823242e+00
5.186502933502197266e+00
5.173167705535888672e+00
5.166909694671630859e+00
5.157986640930175781e+00
5.140707969665527344e+00
5.132760047912597656e+00
5.111857414245605469e+00
3.627221584320068359e+00
2.746440172195434570e+00
5.071721553802490234e+00
2.768947124481201172e+00
5.050174236297607422e+00
5.038125514984130859e+00
5.027345180511474609e+00
2.814382791519165039e+00
2.829353809356689453e+00
2.830119848251342773e+00
3.579418182373046875e+00
4.996813297271728516e+00
2.839550733566284180e+00
2.840999603271484375e+00
2.835440158843994141e+00
2.832057237625122070e+00
3.583341121673583984e+00
2.814504384994506836e+00
5.020257472991943359e+00
2.802153110504150391e+00
3.595104694366455078e+00
2.782866954803466797e+00
3.596928596496582031e+00
2.767623662948608398e+00
2.757113456726074219e+00
2.744797945022583008e+00
5.077278614044189453e+00
2.730647325515747070e+00
5.112547397613525391e+00
5.102436542510986328e+00
5.117917060852050781e+00
2.698827266693115234e+00
5.132884502410888672e+00
2.725665092468261719e+00
5.111962795257568359e+00
3.637318611145019531e+00
2.701687335968017578e+00
2.689706563949584961e+00
5.132100105285644531e+00
5.123267650604248047e+00
2.697599887847900391e+00
5.158797740936279297e+00
2.689777612686157227e+00
2.698117971420288086e+00
2.694840431213378906e+00
5.130949497222900391e+00
2.721000432968139648e+00
5.145693302154541016e+00
2.666418790817260742e+00
5.143822669982910156e+00
2.664227485656738281e+00
5.179095745086669922e+00
2.651564836502075195e+00
2.655773639678955078e+00
3.664756536483764648e+00
3.647684335708618164e+00
2.656276464462280273e+00
2.636614799499511719e+00
2.628645896911621094e+00
2.628974914550781250e+00
5.190721511840820312e+00
5.203662395477294922e+00
2.598129510879516602e+00
2.585136890411376953e+00
3.686185121536254883e+00
5.223033905029296875e+00
5.224755764007568359e+00
5.226994037628173828e+00
5.214076519012451172e+00
2.597461938858032227e+00
5.214787960052490234e+00
5.196913719177246094e+00
2.620357036590576172e+00
2.608222723007202148e+00
5.196974277496337891e+00
2.646181583404541016e+00
2.608529806137084961e+00
5.215494155883789062e+00
5.189602851867675781e+00
5.182318687438964844e+00
2.637302875518798828e+00
5.169810771942138672e+00
2.686193704605102539e+00
2.631621599197387695e+00
3.687968969345092773e+00
2.666295766830444336e+00
2.632816553115844727e+00
2.665691137313842773e+00
2.615514993667602539e+00
2.640984535217285156e+00
2.606348514556884766e+00
2.600080490112304688e+00
2.591785907745361328e+00
5.220329761505126953e+00
5.241283416748046875e+00
2.546124696731567383e+00
5.245970249176025391e+00
5.251195430755615234e+00
2.531040430068969727e+00
2.526742458343505859e+00
5.263325691223144531e+00
2.529392480850219727e+00
2.515925645828247070e+00
3.713563919067382812e+00
2.517947196960449219e+00
2.501067638397216797e+00
5.309871196746826172e+00
5.299352645874023438e+00
2.504997253417968750e+00
2.506206512451171875e+00
5.310746192932128906e+00
5.340046882629394531e+00
2.482617616653442383e+00
2.521477460861206055e+00
2.482771635055541992e+00
3.740139245986938477e+00
3.733358383178710938e+00
5.321805477142333984e+00
2.496611595153808594e+00
2.472865104675292969e+00
2.486898422241210938e+00
2.470850706100463867e+00
2.468023300170898438e+00
5.350841522216796875e+00
1.082411098480224609e+01
2.486248016357421875e+00
2.812881708145141602e+00
5.350869655609130859e+00
5.362045288085937500e+00
5.328764438629150391e+00
3.749105215072631836e+00
5.308321475982666016e+00
2.506833791732788086e+00
5.307604789733886719e+00
2.495600938796997070e+00
2.514734506607055664e+00
2.502888917922973633e+00
2.804567098617553711e+00
2.513065814971923828e+00
2.504250288009643555e+00
2.509861946105957031e+00
2.492624998092651367e+00
6.331777343750000000e+02
3.021635532379150391e+00
2.523014545440673828e+00
5.611415386199951172e+00
2.604676485061645508e+00
3.948223352432250977e+00
2.683046340942382812e+00
5.287835597991943359e+00
5.292365550994873047e+00
2.641297340393066406e+00
5.229743003845214844e+00
5.157094478607177734e+00
3.698398351669311523e+00
2.639386892318725586e+00
2.702179431915283203e+00
2.644114255905151367e+00
2.696113109588623047e+00
3.602840662002563477e+00
2.714802265167236328e+00
5.103983402252197266e+00
5.131224632263183594e+00
2.663691282272338867e+00
5.096956729888916016e+00
5.099764823913574219e+00
3.598604917526245117e+00
5.084851741790771484e+00
5.070059776306152344e+00
5.066338062286376953e+00
2.684180736541748047e+00
2.692903280258178711e+00
5.039978504180908203e+00
2.703604221343994141e+00
2.703972339630126953e+00
2.705250024795532227e+00
2.699685573577880859e+00
3.571831941604614258e+00
5.038942337036132812e+00
2.689398527145385742e+00
2.688118457794189453e+00
2.678426980972290039e+00
5.055665493011474609e+00
2.672579288482666016e+00
3.595570325851440430e+00
5.072954177856445312e+00
5.083111286163330078e+00
5.071568965911865234e+00
2.657437324523925781e+00
5.073572158813476562e+00
2.676255702972412109e+00
5.063387393951416016e+00
5.067399024963378906e+00
5.055905818939208984e+00
2.683539867401123047e+00
3.586949110031127930e+00
5.043175697326660156e+00
5.047297954559326172e+00
2.699943780899047852e+00
5.057942867279052734e+00
2.707371711730957031e+00
5.017768383026123047e+00
2.716311931610107422e+00
2.734002590179443359e+00
5.003356456756591797e+00
2.759429216384887695e+00
5.005182266235351562e+00
3.565994024276733398e+00
5.000092029571533203e+00
5.002871990203857422e+00
4.990637779235839844e+00
4.983494281768798828e+00
2.767932891845703125e+00
2.758449554443359375e+00
4.982951164245605469e+00
4.954767704010009766e+00
2.806329250335693359e+00
2.789530038833618164e+00
2.797595977783203125e+00
4.951539039611816406e+00
3.553388595581054688e+00
2.778422355651855469e+00
2.799133062362670898e+00
4.952369689941406250e+00
2.815636873245239258e+00
4.984043598175048828e+00
4.979173183441162109e+00
2.800520420074462891e+00
4.958182811737060547e+00
4.980765342712402344e+00
3.527598142623901367e+00
2.785754442214965820e+00
2.764485836029052734e+00
3.554940938949584961e+00
2.776670455932617188e+00
4.959759712219238281e+00
4.968039035797119141e+00
4.957455635070800781e+00
4.961908817291259766e+00
2.763153791427612305e+00
2.779867172241210938e+00
2.761937141418457031e+00
2.772447586059570312e+00
2.749111890792846680e+00
4.986482620239257812e+00
2.740516185760498047e+00
4.975219249725341797e+00
2.720070600509643555e+00
2.719408273696899414e+00
2.703096866607666016e+00
2.696549415588378906e+00
5.016442298889160156e+00
5.021041393280029297e+00
2.672840595245361328e+00
2.656152248382568359e+00
2.652320861816406250e+00
5.052198886871337891e+00
2.647918224334716797e+00
5.078145980834960938e+00
5.081365108489990234e+00
5.086231231689453125e+00
2.617586851119995117e+00
2.624604701995849609e+00
3.593548059463500977e+00
5.109148025512695312e+00
5.089146614074707031e+00
5.103726387023925781e+00
5.077801704406738281e+00
5.088421821594238281e+00
2.623669862747192383e+00
5.094936370849609375e+00
2.635100126266479492e+00
3.575436592102050781e+00
2.642412900924682617e+00
5.061589241027832031e+00
2.656230688095092773e+00
5.031371116638183594e+00
5.026187896728515625e+00
5.019969940185546875e+00
5.012551784515380859e+00
2.682146549224853516e+00
5.013102531433105469e+00
4.986611843109130859e+00
3.548957347869873047e+00
4.967934608459472656e+00
2.726340532302856445e+00
2.729103326797485352e+00
2.736948728561401367e+00
4.947248458862304688e+00
2.736664533615112305e+00
3.514693737030029297e+00
2.737676143646240234e+00
4.945349216461181641e+00
2.735854625701904297e+00
4.946515083312988281e+00
2.732446908950805664e+00
4.948232650756835938e+00
3.514157533645629883e+00
2.732400894165039062e+00
2.728889226913452148e+00
4.958324909210205078e+00
2.738939285278320312e+00
4.955295562744140625e+00
4.963191032409667969e+00
4.955472469329833984e+00
3.521769285202026367e+00
2.721437215805053711e+00
2.732004880905151367e+00
4.947094440460205078e+00
2.750282287597656250e+00
4.957958221435546875e+00
2.721595048904418945e+00
3.514173984527587891e+00
2.726558923721313477e+00
2.714960098266601562e+00
4.976276397705078125e+00
2.725841999053955078e+00
4.966652393341064453e+00
4.981310844421386719e+00
2.691219568252563477e+00
2.689276456832885742e+00
2.682865381240844727e+00
4.989154815673828125e+00
3.539324522018432617e+00
2.671252727508544922e+00
2.677016258239746094e+00
5.008354187011718750e+00
5.031946182250976562e+00
2.654274702072143555e+00
2.682494640350341797e+00
2.638994932174682617e+00
2.664101123809814453e+00
2.617092609405517578e+00
2.635328531265258789e+00
5.054646968841552734e+00
5.101009368896484375e+00
3.567155122756958008e+00
5.106777191162109375e+00
2.576430320739746094e+00
5.083189964294433594e+00
5.075508117675781250e+00
2.573382377624511719e+00
2.571017980575561523e+00
5.073616504669189453e+00
2.571499109268188477e+00
2.567498207092285156e+00
5.086321830749511719e+00
2.572959184646606445e+00
5.084823608398437500e+00
2.555565834045410156e+00
2.551040887832641602e+00
2.546742677688598633e+00
2.538328170776367188e+00
2.530627250671386719e+00
1.048570823669433594e+01
5.136506080627441406e+00
1.049365711212158203e+01
2.517009973526000977e+00
2.518492221832275391e+00
1.048779201507568359e+01
5.129805088043212891e+00
3.587081909179687500e+00
1.047179508209228516e+01
2.549311637878417969e+00
2.548727035522460938e+00
1.043545055389404297e+01
5.073828697204589844e+00
5.073560714721679688e+00
3.556138515472412109e+00
2.595862865447998047e+00
2.599873065948486328e+00
5.023046493530273438e+00
2.611978530883789062e+00
2.740545272827148438e+00
5.008612155914306641e+00
2.638582706451416016e+00
1.027566719055175781e+01
4.994299411773681641e+00
1.024012374877929688e+01
4.975875377655029297e+00
1.019850063323974609e+01
1.015778923034667969e+01
2.729503393173217773e+00
2.752154827117919922e+00
4.911914348602294922e+00
4.897549152374267578e+00
2.761652231216430664e+00
4.883995056152343750e+00
2.798852443695068359e+00
2.763158798217773438e+00
2.821267366409301758e+00
2.835130691528320312e+00
2.825544118881225586e+00
2.832028388977050781e+00
2.815991401672363281e+00
2.815147161483764648e+00
6.927269458770751953e+00
2.829979181289672852e+00
2.782289028167724609e+00
4.909997463226318359e+00
2.784901618957519531e+00
2.766078948974609375e+00
2.764048337936401367e+00
2.752929925918579102e+00
2.772061109542846680e+00
1.011695289611816406e+01
2.697007656097412109e+00
2.689031600952148438e+00
4.939485073089599609e+00
2.685889244079589844e+00
4.968964099884033203e+00
2.653122663497924805e+00
2.652224302291870117e+00
4.971758365631103516e+00
2.628489255905151367e+00
2.620368957519531250e+00
2.724050760269165039e+00
3.493233108520507812e+01
2.850917816162109375e+00
2.623288154602050781e+00
5.221325874328613281e+00
2.639991760253906250e+00
2.703338623046875000e+00
2.641930580139160156e+00
2.820999622344970703e+00
2.637816667556762695e+00
1.040911102294921875e+01
7.283955097198486328e+00
2.553542613983154297e+00
2.561281204223632812e+00
6.316376953125000000e+02
7.739455223083496094e+00
2.581351995468139648e+00
5.359266757965087891e+00
1.770067024230957031e+01
2.779980182647705078e+00
2.739051342010498047e+00
1.023967647552490234e+01
2.736445426940917969e+00
2.861781835556030273e+00
2.772070407867431641e+00
2.850944280624389648e+00
6.972321510314941406e+00
2.788447141647338867e+00
4.890753269195556641e+00
2.073624992370605469e+01
2.950158834457397461e+00
2.835562705993652344e+00
2.943345308303833008e+00
2.814527750015258789e+00
2.926657199859619141e+00
2.801258563995361328e+00
2.892002582550048828e+00
9.964711189270019531e+00
4.989579200744628906e+00
2.735569953918457031e+00
2.873492002487182617e+00
4.478261566162109375e+01
5.452897548675537109e+00
2.807597875595092773e+00
3.239778518676757812e+00
2.913057565689086914e+00
2.991712331771850586e+00
2.973712682723999023e+00
2.910578489303588867e+00
3.014155864715576172e+00
1.002886104583740234e+01
5.220780849456787109e+00
2.725869178771972656e+00
3.025830268859863281e+00
4.943921566009521484e+00
2.965316772460937500e+00
1.012222194671630859e+01
2.764844179153442383e+00
5.048009395599365234e+00
1.008051681518554688e+01
2.935137510299682617e+00
2.701374053955078125e+00
2.878389596939086914e+00
2.730709791183471680e+00
2.806382894515991211e+00
2.774698495864868164e+00
6.297611694335937500e+02
3.785356521606445312e+00
2.851184606552124023e+00
1.246805095672607422e+01
3.252354145050048828e+00
2.983182668685913086e+00
3.480076313018798828e+00
2.763551473617553711e+00
5.358584403991699219e+00
1.006847953796386719e+01
2.923598527908325195e+00
3.096473932266235352e+00
6.899064064025878906e+00
3.090690612792968750e+00
2.854951143264770508e+00
2.922953844070434570e+00
3.490932846069335938e+01
4.933653354644775391e+00
5.205511093139648438e+00
2.730246782302856445e+00
3.102734088897705078e+00
2.935633420944213867e+00
2.886411905288696289e+00
3.034558534622192383e+00
4.076863861083984375e+01
4.797993183135986328e+00
2.592788696289062500e+01
2.904784917831420898e+00
2.831586837768554688e+00
2.861552238464355469e+00
6.918682098388671875e+00
4.776558876037597656e+00
4.854243755340576172e+00
4.770488262176513672e+00
4.801214694976806641e+00
2.872550010681152344e+00
2.855491399765014648e+00
2.759518384933471680e+00
2.861728906631469727e+00
2.862629413604736328e+00
2.864596366882324219e+00
2.836333990097045898e+00
2.842993974685668945e+00
2.815359354019165039e+00
2.803493499755859375e+00
6.287382812500000000e+02
3.033242940902709961e+00
4.850048065185546875e+00
4.877348423004150391e+00
4.941583156585693359e+00
2.834529399871826172e+00
4.970595359802246094e+00
2.891880750656127930e+00
4.781281948089599609e+00
4.853020668029785156e+00
2.739077806472778320e+00
2.963328123092651367e+00
2.934736967086791992e+00
2.896327733993530273e+00
9.788872718811035156e+00
4.727127552032470703e+00
2.753935098648071289e+00
2.909189939498901367e+00
2.883597135543823242e+00
4.722049713134765625e+00
4.727828025817871094e+00
2.878760576248168945e+00
9.785866737365722656e+00
2.738725185394287109e+00
2.895531415939331055e+00
2.883145093917846680e+00
9.773813247680664062e+00
9.764189720153808594e+00
2.892818450927734375e+00
4.717505931854248047e+00
2.876382112503051758e+00
2.884143590927124023e+00
9.764978408813476562e+00
2.892898559570312500e+00
3.941880187988281250e+02
3.862317085266113281e+00
3.542570114135742188e+00
2.849136352539062500e+00
4.174115180969238281e+00
3.136044263839721680e+00
3.621192932128906250e+00
3.485498905181884766e+00
4.567539215087890625e+00
5.216604232788085938e+00
3.462392091751098633e+00
2.984463214874267578e+00
3.719051599502563477e+00
3.236180067062377930e+00
4.717964649200439453e+00
3.606895208358764648e+00
4.544917106628417969e+00
4.856124401092529297e+00
3.280828475952148438e+00
3.181323766708374023e+00
1.668594932556152344e+01
6.552707672119140625e+00
3.154035329818725586e+00
3.265935659408569336e+00
3.185993432998657227e+00
3.155982494354248047e+00
6.260180053710937500e+02
2.800313472747802734e+00
3.189096212387084961e+00
1.664185523986816406e+01
3.199376106262207031e+00
3.271947145462036133e+00
3.203070878982543945e+00
3.230834484100341797e+00
4.601287364959716797e+00
3.193751573562622070e+00
4.555928230285644531e+00
2.515029716491699219e+01
1.650416183471679688e+01
3.200530290603637695e+00
6.466119766235351562e+00
3.208180189132690430e+00
4.507991313934326172e+00
4.511415481567382812e+00
3.239718675613403320e+00
2.823705673217773438e+00
3.229695320129394531e+00
3.217816829681396484e+00
3.207502365112304688e+00
4.512427330017089844e+00
3.195994377136230469e+00
2.807031869888305664e+00
3.165669441223144531e+00
3.149369955062866211e+00
3.131794691085815430e+00
4.548907279968261719e+00
3.105487108230590820e+00
3.080998897552490234e+00
6.564198017120361328e+00
4.582965373992919922e+00
3.056768178939819336e+00
1.674710464477539062e+01
4.596429347991943359e+00
1.216351699829101562e+02
3.066195249557495117e+00
2.769208669662475586e+00
6.556819438934326172e+00
4.571873664855957031e+00
3.099157810211181641e+00
3.110653638839721680e+00
3.105839490890502930e+00
1.392480010986328125e+02
4.531955718994140625e+00
4.541519165039062500e+00
4.515410423278808594e+00
3.210594892501831055e+00
3.250116109848022461e+00
4.510220527648925781e+00
4.475434303283691406e+00
3.342464447021484375e+00
3.285931348800659180e+00
2.880818367004394531e+00
3.313179492950439453e+00
3.282264947891235352e+00
3.306020259857177734e+00
4.467603206634521484e+00
1.637614250183105469e+01
3.259816169738769531e+00
6.247851562500000000e+02
6.472710609436035156e+00
9.224388122558593750e+00
3.380488634109497070e+00
4.480790138244628906e+00
9.097926139831542969e+00
4.436596393585205078e+00
4.422710895538330078e+00
3.443569421768188477e+00
4.395270347595214844e+00
3.468707084655761719e+00
2.908991575241088867e+00
4.403071403503417969e+00
4.377480030059814453e+00
8.981711387634277344e+00
3.548492908477783203e+00
3.509757280349731445e+00
2.980947494506835938e+00
8.991988182067871094e+00
4.397405147552490234e+00
3.642907142639160156e+00
4.367229938507080078e+00
3.558532953262329102e+00
3.544564723968505859e+00
3.503736257553100586e+00
3.530894279479980469e+00
3.484704017639160156e+00
2.912132024765014648e+00
3.452815055847167969e+00
3.415000677108764648e+00
3.404470920562744141e+00
3.282891273498535156e+00
3.344740867614746094e+00
3.323066234588623047e+00
3.298552751541137695e+00
4.456045150756835938e+00
3.263950347900390625e+00
9.236787796020507812e+00
3.206238508224487305e+00
3.185828924179077148e+00
2.803854465484619141e+00
2.782613039016723633e+00
3.141040086746215820e+00
3.109845399856567383e+00
9.413980484008789062e+00
3.066236972808837891e+00
3.381645584106445312e+01
4.644247055053710938e+00
4.611214637756347656e+00
2.753170490264892578e+00
3.086296558380126953e+00
3.039758205413818359e+00
3.018178939819335938e+00
3.042600154876708984e+00
2.983107089996337891e+00
2.556095695495605469e+01
6.603086471557617188e+00
3.008637428283691406e+00
4.615599632263183594e+00
4.619307041168212891e+00
4.635324001312255859e+00
2.720554113388061523e+00
2.954761981964111328e+00
9.574687957763671875e+00
4.613608360290527344e+00
2.931603670120239258e+00
9.114984130859375000e+01
2.978187799453735352e+00
4.601941108703613281e+00
4.588575363159179688e+00
9.519861221313476562e+00
1.377663898468017578e+01
3.056905984878540039e+00
3.042799711227416992e+00
3.051715135574340820e+00
3.075072288513183594e+00
3.049415349960327148e+00
2.756085634231567383e+00
4.552870273590087891e+00
3.047664165496826172e+00
4.566536903381347656e+00
3.040747642517089844e+00
3.032038927078247070e+00
1.129999160766601562e+01
6.126132583618164062e+01
2.879535198211669922e+00
2.766436338424682617e+00
2.793169736862182617e+00
2.836707830429077148e+00
3.048639059066772461e+00
3.107640743255615234e+00
2.764975786209106445e+00
6.260904541015625000e+02
3.349604129791259766e+00
3.222658157348632812e+00
3.119786739349365234e+00
3.334436893463134766e+00
2.776301383972167969e+00
3.167990684509277344e+00
4.687141418457031250e+00
4.510875701904296875e+00
3.269317150115966797e+00
3.164749145507812500e+00
2.797016143798828125e+00
3.193686246871948242e+00
3.081138849258422852e+00
3.105958461761474609e+00
3.115479230880737305e+00
9.431792259216308594e+00
7.888679981231689453e+00
3.012708663940429688e+00
4.554217815399169922e+00
3.029399156570434570e+00
9.470598220825195312e+00
2.730216979980468750e+00
2.983482837677001953e+00
2.976898908615112305e+00
2.968655109405517578e+00
2.956251621246337891e+00
4.589691162109375000e+00
2.934513092041015625e+00
4.595354080200195312e+00
2.917197465896606445e+00
2.901652812957763672e+00
2.892344951629638672e+00
2.877206802368164062e+00
1.693462753295898438e+01
2.883365631103515625e+00
2.853843688964843750e+00
2.833451271057128906e+00
4.705844402313232422e+00
2.803719520568847656e+00
4.685428142547607422e+00
2.692713499069213867e+00
4.688348293304443359e+00
2.774594783782958984e+00
2.767030715942382812e+00
2.751622676849365234e+00
9.799284934997558594e+00
2.751747131347656250e+00
2.727334499359130859e+00
4.748208045959472656e+00
4.740530014038085938e+00
4.738885402679443359e+00
2.734441757202148438e+00
2.701061725616455078e+00
2.711972475051879883e+00
2.702625036239624023e+00
2.651829957962036133e+00
2.695115089416503906e+00
2.667984008789062500e+00
4.793206214904785156e+00
6.279869461059570312e+01
9.997716903686523438e+00
2.789612770080566406e+00
9.936205863952636719e+00
2.722855329513549805e+00
4.826124668121337891e+00
2.680194377899169922e+00
2.742593050003051758e+00
1.727882766723632812e+01
2.674392700195312500e+00
2.686849832534790039e+00
2.671465873718261719e+00
2.675126791000366211e+00
2.671441555023193359e+00
2.646404743194580078e+00
2.653614997863769531e+00
6.292960815429687500e+02
2.785655736923217773e+00
2.727252960205078125e+00
2.658670186996459961e+00
2.805843353271484375e+00
9.874927520751953125e+00
2.707540512084960938e+00
2.740751981735229492e+00
2.693234205245971680e+00
4.749489784240722656e+00
2.737991809844970703e+00
3.348235368728637695e+00
3.381935596466064453e+00
2.693550586700439453e+00
4.736600399017333984e+00
2.717349767684936523e+00
9.862854003906250000e+00
3.352466344833374023e+00
2.686598777770996094e+00
4.736008167266845703e+00
2.693609952926635742e+00
2.688418388366699219e+00
4.741478919982910156e+00
2.680517673492431641e+00
4.739909172058105469e+00
2.682000875473022461e+00
9.873229026794433594e+00
2.673766374588012695e+00
2.670361995697021484e+00
2.669143915176391602e+00
4.752732753753662109e+00
4.752156257629394531e+00
3.361581802368164062e+00
4.751368522644042969e+00
2.640622138977050781e+00
2.659986257553100586e+00
2.656903266906738281e+00
2.654354572296142578e+00
2.649325847625732422e+00
2.635933399200439453e+00
4.767422676086425781e+00
2.633460521697998047e+00
4.772686481475830078e+00
2.631827592849731445e+00
1.734385299682617188e+01
2.629355907440185547e+00
2.622105598449707031e+00
2.618585824966430664e+00
4.797291755676269531e+00
4.783556938171386719e+00
2.630033731460571289e+00
2.612492561340332031e+00
9.989535331726074219e+00
2.633010387420654297e+00
4.788551330566406250e+00
2.605508422851562500e+01
6.936679363250732422e+00
2.637506961822509766e+00
2.608617782592773438e+01
2.630795240402221680e+00
2.658688068389892578e+00
4.747449398040771484e+00
2.655866384506225586e+00
2.667062044143676758e+00
2.666232824325561523e+00
2.633028745651245117e+00
2.639379739761352539e+00
2.666242837905883789e+00
2.596779823303222656e+01
2.636804103851318359e+00
6.290493774414062500e+02
2.732208251953125000e+00
2.780895471572875977e+00
2.641378641128540039e+00
2.804297924041748047e+00
2.775960445404052734e+00
2.749106407165527344e+00
2.809331655502319336e+00
2.750461339950561523e+00
2.661692380905151367e+00
6.767694473266601562e+00
2.743493318557739258e+00
2.671566963195800781e+00
2.756468772888183594e+00
2.640146732330322266e+00
2.665016651153564453e+00
9.774400711059570312e+00
2.637507915496826172e+00
4.699632644653320312e+00
2.715840339660644531e+00
2.715921640396118164e+00
2.714294672012329102e+00
9.786486625671386719e+00
9.786517143249511719e+00
2.712483882904052734e+00
2.705789566040039062e+00
2.702877998352050781e+00
2.702070713043212891e+00
2.689421176910400391e+00
2.684807777404785156e+00
2.674714565277099609e+00
2.660981655120849609e+00
2.652740478515625000e+00
2.637235641479492188e+00
4.747512817382812500e+00
2.599644279479980469e+01
2.670601844787597656e+00
2.607771873474121094e+00
2.621979713439941406e+00
2.622302532196044922e+00
4.787367820739746094e+00
2.621122837066650391e+00
1.192626285552978516e+01
2.611283063888549805e+00
2.565613031387329102e+00
8.369433403015136719e+00
4.816874504089355469e+00
2.583218812942504883e+00
2.544499874114990234e+00
2.637584924697875977e+00
2.549445152282714844e+00
2.535009145736694336e+00
4.837526321411132812e+00
1.449815845489501953e+01
6.311121368408203125e+01
2.598949670791625977e+00
2.559244871139526367e+00
2.558924436569213867e+00
2.593817472457885742e+00
2.545627593994140625e+00
4.825800895690917969e+00
2.640035152435302734e+00
6.299846801757812500e+02
2.835337638854980469e+00
2.754070758819580078e+00
2.608079195022583008e+00
3.560688257217407227e+00
2.657837390899658203e+00
1.002235126495361328e+01
2.739072322845458984e+00
2.622429847717285156e+00
2.719960451126098633e+00
2.678448915481567383e+00
2.637065887451171875e+00
3.431338310241699219e+00
4.748766899108886719e+00
2.680963516235351562e+00
2.661362171173095703e+00
2.613203763961791992e+00
4.817451477050781250e+00
4.766208648681640625e+00
2.637293338775634766e+00
2.657066106796264648e+00
4.747559070587158203e+00
2.621511459350585938e+00
2.607873201370239258e+00
2.590907335281372070e+00
2.602605342864990234e+00
2.576675176620483398e+00
4.791113853454589844e+00
4.792401790618896484e+00
4.784588336944580078e+00
4.800508022308349609e+00
2.561137199401855469e+00
2.555182695388793945e+00
2.566609621047973633e+00
2.541932821273803711e+00
2.544517278671264648e+00
4.810671329498291016e+00
2.522087812423706055e+00
4.828649520874023438e+00
2.512140989303588867e+00
4.824360370635986328e+00
4.832031726837158203e+00
2.508346080780029297e+00
4.835326671600341797e+00
2.599081754684448242e+00
2.496215343475341797e+00
2.497571468353271484e+00
2.490606069564819336e+00
2.485149383544921875e+00
4.855893135070800781e+00
2.474439859390258789e+00
2.473203182220458984e+00
2.588709831237792969e+00
2.590279817581176758e+00
2.588969945907592773e+00
4.878577232360839844e+00
2.448784351348876953e+00
2.636126518249511719e+01
2.457970857620239258e+00
1.017998123168945312e+01
2.439280509948730469e+00
2.594216585159301758e+00
2.439990282058715820e+00
2.439963340759277344e+00
2.437801122665405273e+00
4.890964984893798828e+00
1.019701671600341797e+01
4.890528678894042969e+00
2.440816402435302734e+00
1.018383026123046875e+01
3.491087722778320312e+01
9.384935760498046875e+01
1.027108097076416016e+01
2.048033294677734375e+02
2.870474815368652344e+00
2.946440696716308594e+00
2.615621089935302734e+00
3.006919145584106445e+00
2.757132291793823242e+00
2.790215730667114258e+00
4.947563171386718750e+00
9.700650215148925781e+00
4.811713695526123047e+00
2.987779140472412109e+00
2.792965412139892578e+00
3.044023036956787109e+00
3.367289304733276367e+00
9.591494560241699219e+00
4.819619655609130859e+00
2.874310016632080078e+00
2.952790498733520508e+00
9.791602134704589844e+00
2.847749710083007812e+00
9.613379478454589844e+00
3.020170688629150391e+00
2.872007608413696289e+00
4.751121997833251953e+00
6.604787349700927734e+00
2.716764688491821289e+00
9.591314315795898438e+00
2.903737306594848633e+00
2.960901260375976562e+00
3.013152837753295898e+00
4.518300056457519531e+00
3.008438587188720703e+00
2.968764543533325195e+00
2.659186363220214844e+00
2.960982799530029297e+00
2.678735017776489258e+00
6.269732666015625000e+02
2.537907409667968750e+01
2.908077239990234375e+00
4.500568866729736328e+00
2.917308807373046875e+00
2.922916173934936523e+00
4.478852272033691406e+00
2.952924251556396484e+00
2.942043542861938477e+00
2.940141201019287109e+00
2.948988437652587891e+00
2.929628372192382812e+00
2.927683353424072266e+00
4.485233783721923828e+00
4.486985683441162109e+00
2.900579214096069336e+00
2.894864797592163086e+00
2.887137889862060547e+00
4.507019519805908203e+00
4.510627746582031250e+00
2.881531715393066406e+00
2.853092908859252930e+00
2.857345104217529297e+00
2.843765735626220703e+00
2.820631027221679688e+00
2.819539546966552734e+00
2.796197175979614258e+00
4.572898387908935547e+00
2.766043424606323242e+00
2.750973939895629883e+00
4.588826179504394531e+00
4.597439289093017578e+00
2.722110033035278320e+00
2.707558393478393555e+00
4.631996631622314453e+00
3.265190124511718750e+00
3.272888183593750000e+00
2.691198110580444336e+00
2.669006347656250000e+00
2.675083398818969727e+00
2.657472848892211914e+00
2.642176866531372070e+00
4.669842720031738281e+00
9.797284126281738281e+00
4.675783634185791016e+00
2.612297058105468750e+00
3.293197870254516602e+00
4.684432029724121094e+00
2.611155748367309570e+00
4.686157703399658203e+00
2.599323511123657227e+00
4.695834636688232422e+00
4.690910816192626953e+00
4.690160274505615234e+00
2.610732555389404297e+00
4.686888217926025391e+00
2.601401567459106445e+00
2.600300788879394531e+00
2.596016883850097656e+00
4.688762664794921875e+00
2.595088958740234375e+00
3.291805505752563477e+00
2.583227872848510742e+00
2.579078197479248047e+00
2.572493553161621094e+00
4.709179878234863281e+00
4.713235855102539062e+00
4.715879917144775391e+00
4.714965343475341797e+00
4.714606761932373047e+00
2.560277223587036133e+00
2.560258626937866211e+00
2.558790683746337891e+00
2.555340290069580078e+00
2.569607257843017578e+00
2.547261476516723633e+00
2.540344953536987305e+00
2.532771110534667969e+00
4.745526790618896484e+00
2.519579410552978516e+00
2.514698266983032227e+00
2.503564834594726562e+00
4.495778656005859375e+01
2.586807250976562500e+00
1.908248596191406250e+02
2.553041934967041016e+00
2.733616113662719727e+00
9.928405761718750000e+00
1.731544494628906250e+01
4.873035907745361328e+00
2.596663236618041992e+00
2.745209932327270508e+00
4.800734519958496094e+00
4.644683837890625000e+00
2.849304676055908203e+00
2.703287124633789062e+00
2.719123363494873047e+00
2.809873342514038086e+00
2.675574541091918945e+00
2.743702411651611328e+00
2.745055913925170898e+00
9.713108062744140625e+00
2.700922489166259766e+00
2.670613765716552734e+00
2.658009290695190430e+00
3.279155969619750977e+00
4.633865833282470703e+00
2.637060880661010742e+00
4.662191867828369141e+00
2.628030300140380859e+00
2.578534126281738281e+00
2.631175279617309570e+00
2.613538980484008789e+00
3.287150144577026367e+00
2.601535320281982422e+00
9.796512603759765625e+00
9.809968948364257812e+00
2.608057498931884766e+00
2.590029001235961914e+00
2.608071565628051758e+00
2.585654497146606445e+00
4.680103302001953125e+00
2.600919008255004883e+00
2.566659688949584961e+00
2.569293022155761719e+00
2.586709260940551758e+00
2.540922880172729492e+00
2.571862936019897461e+00
2.564549207687377930e+00
6.295610351562500000e+02
2.807960271835327148e+00
2.658868074417114258e+00
4.712523937225341797e+00
2.792122840881347656e+00
2.597055673599243164e+00
2.641639232635498047e+00
4.876595973968505859e+00
4.684803962707519531e+00
4.801331520080566406e+00
4.774142265319824219e+00
2.579239130020141602e+00
4.815829277038574219e+00
2.627437591552734375e+00
3.280066967010498047e+00
4.744385242462158203e+00
2.621282815933227539e+00
3.308238744735717773e+00
4.733543395996093750e+00
4.644283771514892578e+00
2.689547777175903320e+00
4.662265300750732422e+00
2.615534067153930664e+00
2.663502693176269531e+00
4.662270069122314453e+00
4.641501903533935547e+00
4.684973716735839844e+00
4.632490158081054688e+00
4.642819881439208984e+00
4.652613162994384766e+00
2.638260126113891602e+00
2.665278911590576172e+00
4.607200145721435547e+00
4.605883598327636719e+00
3.243930339813232422e+00
2.655813217163085938e+00
4.592808246612548828e+00
4.590724468231201172e+00
2.669162273406982422e+00
2.667847871780395508e+00
2.672226667404174805e+00
4.592071056365966797e+00
2.671917200088500977e+00
4.589880943298339844e+00
3.231861591339111328e+00
2.660441637039184570e+00
3.239669322967529297e+00
2.656750917434692383e+00
2.656351566314697266e+00
2.649208784103393555e+00
2.642107248306274414e+00
3.245170116424560547e+00
4.610269546508789062e+00
2.635487794876098633e+00
2.620408773422241211e+00
2.612257957458496094e+00
4.649114608764648438e+00
4.634136199951171875e+00
2.614890575408935547e+00
2.594056844711303711e+00
4.658266067504882812e+00


==> graphs/mat11/Eichinger2020_02_DATA_UNIAXIAL-L1-2024-06-12_TrainPredict.txt <==
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
3.2778e-01 7.2051e-02 4.1111e-01 9.2847e-02
1.2750e+00 3.8448e-01 1.1778e+00 3.4455e-01
1.7556e+00 6.2792e-01 1.7750e+00 6.4032e-01
2.5389e+00 1.1889e+00 2.5861e+00 1.2314e+00
3.5361e+00 2.2639e+00 4.5389e+00 3.5582e+00
6.8111e+00 6.6165e+00 6.7694e+00 6.9644e+00
7.5250e+00 7.8695e+00 8.0472e+00 8.8351e+00
8.2417e+00 8.9480e+00 9.1028e+00 1.0004e+01
8.8417e+00 9.7033e+00 1.0006e+01 1.0717e+01
1.0228e+01 1.0755e+01 1.1228e+01 1.1296e+01
1.2214e+01 1.1476e+01 1.1414e+01 1.1377e+01
1.2575e+01 1.1586e+01 1.2872e+01 1.1705e+01
1.3178e+01 1.1718e+01 1.4972e+01 1.1905e+01
1.4181e+01 1.1850e+01 1.5869e+01 1.1958e+01
1.5061e+01 1.1923e+01 1.6997e+01 1.1996e+01
1.5325e+01 1.1942e+01 1.7003e+01 1.2034e+01
1.5469e+01 1.1951e+01 1.7047e+01 1.2033e+01
1.5750e+01 1.1966e+01 1.7206e+01 1.2029e+01
1.5878e+01 1.1973e+01 1.7592e+01 1.2023e+01
1.6100e+01 1.1982e+01 1.7847e+01 1.2020e+01
1.6500e+01 1.1996e+01 1.8042e+01 1.2018e+01
1.6992e+01 1.2008e+01 1.8172e+01 1.2016e+01
1.7003e+01 1.1959e+01 1.8272e+01 1.2015e+01
1.7064e+01 1.1965e+01 1.8969e+01 1.2011e+01
1.7253e+01 1.1981e+01 1.9275e+01 1.2009e+01
1.7972e+01 1.2022e+01 1.9744e+01 1.2007e+01
1.8200e+01 1.2033e+01 1.9867e+01 1.2006e+01
1.8453e+01 1.2044e+01 2.0200e+01 1.2005e+01
1.9306e+01 1.2067e+01 2.0425e+01 1.2005e+01
1.9769e+01 1.2076e+01 2.0611e+01 1.2004e+01
2.0494e+01 1.2086e+01 2.1111e+01 1.2003e+01
2.1006e+01 1.2091e+01 2.1289e+01 1.2003e+01
2.1792e+01 1.2096e+01 2.1608e+01 1.2003e+01
2.2028e+01 1.2097e+01 2.1850e+01 1.2002e+01
2.2231e+01 1.2098e+01 2.2075e+01 1.2002e+01
2.2392e+01 1.2099e+01 2.2433e+01 1.2002e+01
2.3053e+01 1.2101e+01 2.3122e+01 1.2002e+01
2.3275e+01 1.2101e+01 2.3211e+01 1.2001e+01
2.3381e+01 1.2102e+01 2.3700e+01 1.2001e+01
2.3731e+01 1.2102e+01 2.3789e+01 1.2001e+01
2.4017e+01 1.2103e+01 2.4078e+01 1.2001e+01
2.4494e+01 1.2103e+01 2.4383e+01 1.2001e+01
2.4725e+01 1.2104e+01 2.4581e+01 1.2001e+01
2.4933e+01 1.2104e+01 2.4753e+01 1.2001e+01
2.5408e+01 1.2104e+01 2.4961e+01 1.2001e+01
2.5533e+01 1.2104e+01 2.5167e+01 1.2001e+01
2.5656e+01 1.2104e+01 2.5228e+01 1.2001e+01
2.5878e+01 1.2104e+01 2.5536e+01 1.2001e+01
2.6033e+01 1.2104e+01 2.5708e+01 1.2001e+01
2.6214e+01 1.2105e+01 2.6025e+01 1.2001e+01
2.6364e+01 1.2105e+01 2.6311e+01 1.2001e+01
2.6478e+01 1.2105e+01 2.6542e+01 1.2001e+01
2.6800e+01 1.2105e+01 2.6800e+01 1.2001e+01


==> graphs/mat11/Eichinger2020_02_DATA_UNIAXIAL-L1-2024-06-12_loss_history.txt <==
1.226186294555664062e+02
1.226186523437500000e+02
1.225293426513671875e+02
1.222904510498046875e+02
1.216956558227539062e+02
1.203825912475585938e+02
1.176662673950195312e+02
1.123390426635742188e+02
1.026141510009765625e+02
8.697311401367187500e+01
6.695004272460937500e+01
4.877631759643554688e+01
3.639843750000000000e+01
2.734967613220214844e+01
1.997135543823242188e+01
1.449140834808349609e+01
1.092613029479980469e+01
8.854787826538085938e+00
7.809386253356933594e+00
7.431004047393798828e+00
7.469472885131835938e+00
7.754138469696044922e+00
8.169558525085449219e+00
8.638373374938964844e+00
9.109490394592285156e+00
9.550057411193847656e+00
9.939590454101562500e+00
1.026608657836914062e+01
1.052350711822509766e+01
1.070956802368164062e+01
1.082467365264892578e+01
1.087100601196289062e+01
1.085206794738769531e+01
1.077185440063476562e+01
1.063510036468505859e+01
1.044692707061767578e+01
1.021260929107666016e+01
9.937703132629394531e+00
9.627921104431152344e+00
9.289124488830566406e+00
8.927433967590332031e+00
8.548950195312500000e+00
8.160034179687500000e+00
7.767041683197021484e+00
7.376347064971923828e+00
6.994260311126708984e+00
6.626948833465576172e+00
6.280244827270507812e+00
5.959397315979003906e+00
5.668982982635498047e+00
5.412744045257568359e+00
5.193175315856933594e+00
5.011529445648193359e+00
4.867609500885009766e+00
4.759741783142089844e+00
4.684719085693359375e+00
4.638122558593750000e+00
4.614413261413574219e+00
4.607404232025146484e+00
4.610650539398193359e+00
4.617922306060791016e+00
4.623653888702392578e+00
4.623241424560546875e+00
4.613454341888427734e+00
4.592329025268554688e+00
4.559354305267333984e+00
4.515172958374023438e+00
4.461396694183349609e+00
4.400276660919189453e+00
4.334435462951660156e+00
4.266481876373291016e+00
4.198837757110595703e+00
4.133547306060791016e+00
4.072121620178222656e+00
4.015579223632812500e+00
3.964374542236328125e+00
3.918523788452148438e+00
3.877690315246582031e+00
3.841238021850585938e+00
3.808360099792480469e+00
3.778185129165649414e+00
3.749855518341064453e+00
3.722545623779296875e+00
3.695565938949584961e+00
3.668400287628173828e+00
3.640609502792358398e+00
3.611963510513305664e+00
3.582385301589965820e+00
3.551888227462768555e+00
3.520589113235473633e+00
3.488703966140747070e+00
3.456487178802490234e+00
3.424157381057739258e+00
3.392017602920532227e+00
3.360277175903320312e+00
3.329127311706542969e+00
3.298719406127929688e+00
3.269113302230834961e+00
3.240356206893920898e+00
3.212407350540161133e+00
3.185226917266845703e+00
3.158698320388793945e+00
3.132719993591308594e+00
3.107167720794677734e+00
3.081935405731201172e+00
3.056920528411865234e+00
3.032042980194091797e+00
3.007255315780639648e+00
2.982518672943115234e+00
2.957836389541625977e+00
2.933223724365234375e+00
2.908712625503540039e+00
2.884325981140136719e+00
2.860104322433471680e+00
2.836109876632690430e+00
2.812345743179321289e+00
2.788866758346557617e+00
2.765660762786865234e+00
2.742765426635742188e+00
2.720137834548950195e+00
2.697792768478393555e+00
2.675709962844848633e+00
2.653880596160888672e+00
2.632265329360961914e+00
2.610869407653808594e+00
2.589646339416503906e+00
2.568610429763793945e+00
2.547733306884765625e+00
2.527029275894165039e+00
2.506483793258666992e+00
2.486109495162963867e+00
2.465890884399414062e+00
2.445864677429199219e+00
2.426003694534301758e+00
2.406327724456787109e+00
2.386844635009765625e+00
2.367528676986694336e+00
2.348410606384277344e+00
2.329472541809082031e+00
2.310716629028320312e+00
2.292145967483520508e+00
2.273731470108032227e+00
2.255495309829711914e+00
2.237406015396118164e+00
2.219490766525268555e+00
2.201728582382202148e+00
2.184113264083862305e+00
2.166652441024780273e+00
2.149334907531738281e+00
2.132172346115112305e+00
2.115159988403320312e+00
2.098294258117675781e+00
2.081574916839599609e+00
2.065009355545043945e+00
2.048582553863525391e+00
2.032301425933837891e+00
2.016173839569091797e+00
2.000181198120117188e+00
1.984325528144836426e+00
1.968614339828491211e+00
1.953040480613708496e+00
1.937603473663330078e+00
1.922290802001953125e+00
1.907113790512084961e+00
1.892069935798645020e+00
1.877157211303710938e+00
1.862367391586303711e+00
1.847702980041503906e+00
1.833168268203735352e+00
1.818763732910156250e+00
1.804476141929626465e+00
1.790309667587280273e+00
1.776268362998962402e+00
1.762346625328063965e+00
1.748544692993164062e+00
1.734860897064208984e+00
1.721291184425354004e+00
1.707844734191894531e+00
1.694503545761108398e+00
1.681277155876159668e+00
1.668165802955627441e+00
1.655165076255798340e+00
1.642282009124755859e+00
1.629497051239013672e+00
1.616822242736816406e+00
1.604260802268981934e+00
1.591794013977050781e+00
1.579443097114562988e+00
1.567198038101196289e+00
1.555049896240234375e+00
1.543005824089050293e+00
1.531059145927429199e+00
1.519221425056457520e+00
1.507471919059753418e+00
1.495832443237304688e+00
1.484285354614257812e+00
1.472843050956726074e+00
1.461483478546142578e+00
1.450229644775390625e+00
1.439060330390930176e+00
1.427992224693298340e+00
1.417015910148620605e+00
1.406121492385864258e+00
1.395328640937805176e+00
1.384622097015380859e+00
1.374009847640991211e+00
1.363482952117919922e+00
1.353038907051086426e+00
1.342687487602233887e+00
1.332420110702514648e+00
1.322242021560668945e+00
1.312144517898559570e+00
1.302134633064270020e+00
1.292202353477478027e+00
1.282356500625610352e+00
1.272592663764953613e+00
1.262904763221740723e+00
1.253301620483398438e+00
1.243779778480529785e+00
1.234329938888549805e+00
1.224965572357177734e+00
1.215675830841064453e+00
1.206463813781738281e+00
1.197325110435485840e+00
1.188268661499023438e+00
1.179282784461975098e+00
1.170371174812316895e+00
1.161532521247863770e+00
1.152768969535827637e+00
1.144075512886047363e+00
1.135453939437866211e+00
1.126900076866149902e+00
1.118426561355590820e+00
1.110013604164123535e+00
1.101678371429443359e+00
1.093409180641174316e+00
1.085204958915710449e+00
1.077069997787475586e+00
1.069000005722045898e+00
1.061001777648925781e+00
1.053065657615661621e+00
1.045194983482360840e+00
1.037390708923339844e+00
1.029646635055541992e+00
1.021975398063659668e+00
1.014360904693603516e+00
1.006812810897827148e+00
9.993202686309814453e-01
9.918912649154663086e-01
9.845278263092041016e-01
9.772202968597412109e-01
9.699758291244506836e-01
9.627869129180908203e-01
9.556628465652465820e-01
9.485954046249389648e-01
9.415817260742187500e-01
9.346292614936828613e-01
9.277291297912597656e-01
9.208965301513671875e-01
9.141116142272949219e-01
9.073863625526428223e-01
9.007134437561035156e-01
8.940965533256530762e-01
8.875331282615661621e-01
8.810270428657531738e-01
8.745668530464172363e-01
8.681687712669372559e-01
8.618205785751342773e-01
8.555226922035217285e-01
8.492762446403503418e-01
8.430801630020141602e-01
8.369402289390563965e-01
8.308489322662353516e-01
8.248022794723510742e-01
8.188101053237915039e-01
8.128699064254760742e-01
8.069754838943481445e-01
8.011257648468017578e-01
7.953292131423950195e-01
7.895804047584533691e-01
7.838768959045410156e-01
7.782188653945922852e-01
7.726085782051086426e-01
7.670442461967468262e-01
7.615272402763366699e-01
7.560538053512573242e-01
7.506310939788818359e-01
7.452415823936462402e-01
7.399051189422607422e-01
7.346098423004150391e-01
7.293598055839538574e-01
7.241519093513488770e-01
7.189828157424926758e-01
7.138634920120239258e-01
7.087823748588562012e-01
7.037419080734252930e-01
6.987471580505371094e-01
6.937928199768066406e-01
6.888738870620727539e-01
6.839990019798278809e-01
6.791669726371765137e-01
6.743706464767456055e-01
6.696175932884216309e-01
6.649003624916076660e-01
6.602247357368469238e-01
6.555844545364379883e-01
6.509857773780822754e-01
6.464211344718933105e-01
6.418974995613098145e-01
6.374103426933288574e-01
6.329587697982788086e-01
6.285478472709655762e-01
6.241658329963684082e-01
6.198245286941528320e-01
6.155219078063964844e-01
6.112500429153442383e-01
6.070182323455810547e-01
6.028162837028503418e-01
5.986525416374206543e-01
5.945222973823547363e-01
5.904271602630615234e-01
5.863652825355529785e-01
5.823369622230529785e-01
5.783406496047973633e-01
5.743748545646667480e-01
5.704455971717834473e-01
5.665512084960937500e-01
5.626823902130126953e-01
5.588492155075073242e-01
5.550481081008911133e-01
5.512796640396118164e-01
5.475395917892456055e-01
5.438353419303894043e-01
5.401571989059448242e-01
5.365107655525207520e-01
5.328938364982604980e-01
5.293056368827819824e-01
5.257492065429687500e-01
5.222209692001342773e-01
5.187248587608337402e-01
5.152566432952880859e-01
5.118156075477600098e-01
5.084023475646972656e-01
5.050210952758789062e-01
5.016652941703796387e-01
4.983387887477874756e-01
4.950408041477203369e-01
4.917688667774200439e-01
4.885245561599731445e-01
4.853044748306274414e-01
4.821134805679321289e-01
4.789497554302215576e-01
4.758099019527435303e-01
4.726969301700592041e-01
4.696116149425506592e-01
4.665518403053283691e-01
4.635175466537475586e-01
4.605072140693664551e-01
4.575220346450805664e-01
4.545621573925018311e-01
4.516259729862213135e-01
4.487163722515106201e-01
4.458285868167877197e-01
4.429689347743988037e-01
4.401269555091857910e-01
4.373120963573455811e-01
4.345239400863647461e-01
4.317551255226135254e-01
4.290092289447784424e-01
4.262873530387878418e-01
4.235900938510894775e-01
4.209105670452117920e-01
4.182566702365875244e-01
4.156250655651092529e-01
4.130124151706695557e-01
4.104283750057220459e-01
4.078592956066131592e-01
4.053143560886383057e-01
4.027909040451049805e-01
4.002870917320251465e-01
3.978097438812255859e-01
3.953447043895721436e-01
3.929058313369750977e-01
3.904875814914703369e-01
3.880873918533325195e-01
3.857067227363586426e-01
3.833470046520233154e-01
3.810071051120758057e-01
3.786897361278533936e-01
3.763877451419830322e-01
3.741057813167572021e-01
3.718454539775848389e-01
3.695996105670928955e-01
3.673773407936096191e-01
3.651735186576843262e-01
3.629838824272155762e-01
3.608162105083465576e-01
3.586645126342773438e-01
3.565345406532287598e-01
3.544212877750396729e-01
3.523233830928802490e-01
3.502451181411743164e-01
3.481842279434204102e-01
3.461404442787170410e-01
3.441145122051239014e-01
3.421054482460021973e-01
3.401118218898773193e-01
3.381372690200805664e-01
3.361774086952209473e-01
3.342357873916625977e-01
3.323094844818115234e-01
3.303977251052856445e-01
3.285052478313446045e-01
3.266277313232421875e-01
3.247656226158142090e-01
3.229207992553710938e-01
3.210905790328979492e-01
3.192754387855529785e-01
3.174757063388824463e-01
3.156926333904266357e-01
3.139227926731109619e-01
3.121690452098846436e-01
3.104291856288909912e-01
3.087047040462493896e-01
3.069955408573150635e-01
3.052992522716522217e-01
3.036202490329742432e-01
3.019506633281707764e-01
3.002990186214447021e-01
2.986619770526885986e-01
2.970352172851562500e-01
2.954247891902923584e-01
2.938280105590820312e-01
2.922438383102416992e-01
2.906717658042907715e-01
2.891174256801605225e-01
2.875732183456420898e-01
2.860419452190399170e-01
2.845264375209808350e-01
2.830207347869873047e-01
2.815327644348144531e-01
2.800512611865997314e-01
2.785836458206176758e-01
2.771330177783966064e-01
2.756904959678649902e-01
2.742609679698944092e-01
2.728445231914520264e-01
2.714391052722930908e-01
2.700478732585906982e-01
2.686669826507568359e-01
2.672981917858123779e-01
2.659406363964080811e-01
2.645940482616424561e-01
2.632612586021423340e-01
2.619388997554779053e-01
2.606284320354461670e-01
2.593266367912292480e-01
2.580367028713226318e-01
2.567594945430755615e-01
2.554925680160522461e-01
2.542360126972198486e-01
2.529916465282440186e-01
2.517556846141815186e-01
2.505333125591278076e-01
2.493197321891784668e-01
2.481164336204528809e-01
2.469236701726913452e-01
2.457384616136550903e-01
2.445684075355529785e-01
2.434047013521194458e-01
2.422517538070678711e-01
2.411102056503295898e-01
2.399771064519882202e-01
2.388563752174377441e-01
2.377431839704513550e-01
2.366370558738708496e-01
2.355442047119140625e-01
2.344596087932586670e-01
2.333847582340240479e-01
2.323205769062042236e-01
2.312628775835037231e-01
2.302154004573822021e-01
2.291753292083740234e-01
2.281479835510253906e-01
2.271256744861602783e-01
2.261148393154144287e-01
2.251124680042266846e-01
2.241158634424209595e-01
2.231300771236419678e-01
2.221541404724121094e-01
2.211855947971343994e-01
2.202236354351043701e-01
2.192730605602264404e-01
2.183271497488021851e-01
2.173937261104583740e-01
2.164654433727264404e-01
2.155453562736511230e-01
2.146340906620025635e-01
2.137304097414016724e-01
2.128343433141708374e-01
2.119468599557876587e-01
2.110671997070312500e-01
2.101942449808120728e-01
2.093280255794525146e-01
2.084709554910659790e-01
2.076212316751480103e-01
2.067790329456329346e-01
2.059429883956909180e-01
2.051139175891876221e-01
2.042937725782394409e-01
2.034797072410583496e-01
2.026735991239547729e-01
2.018744647502899170e-01
2.010803222656250000e-01
2.002965211868286133e-01
1.995188295841217041e-01
1.987447291612625122e-01
1.979809403419494629e-01
1.972228288650512695e-01
1.964695602655410767e-01
1.957246512174606323e-01
1.949851363897323608e-01
1.942550539970397949e-01
1.935279965400695801e-01
1.928082555532455444e-01
1.920947581529617310e-01
1.913879513740539551e-01
1.906873136758804321e-01
1.899933516979217529e-01
1.893048137426376343e-01
1.886224746704101562e-01
1.879447251558303833e-01
1.872743219137191772e-01
1.866100579500198364e-01
1.859513968229293823e-01
1.852986663579940796e-01
1.846518069505691528e-01
1.840105652809143066e-01
1.833733618259429932e-01
1.827441304922103882e-01
1.821196675300598145e-01
1.814998984336853027e-01
1.808870285749435425e-01
1.802778393030166626e-01
1.796749681234359741e-01
1.790755689144134521e-01
1.784839332103729248e-01
1.778975129127502441e-01
1.773163676261901855e-01
1.767393052577972412e-01
1.761672794818878174e-01
1.756011098623275757e-01
1.750393807888031006e-01
1.744815111160278320e-01
1.739309132099151611e-01
1.733821928501129150e-01
1.728421151638031006e-01
1.723039597272872925e-01
1.717724800109863281e-01
1.712451130151748657e-01
1.707224994897842407e-01
1.702023446559906006e-01
1.696897000074386597e-01
1.691802144050598145e-01
1.686766296625137329e-01
1.681758314371109009e-01
1.676806062459945679e-01
1.671903729438781738e-01
1.667014658451080322e-01
1.662200540304183960e-01
1.657408475875854492e-01
1.652657538652420044e-01
1.647964864969253540e-01
1.643297225236892700e-01
1.638695150613784790e-01
1.634112596511840820e-01
1.629593819379806519e-01
1.625088900327682495e-01
1.620636433362960815e-01
1.616231054067611694e-01
1.611856669187545776e-01
1.607517600059509277e-01
1.603242158889770508e-01
1.598988771438598633e-01
1.594776064157485962e-01
1.590584516525268555e-01
1.586440354585647583e-01
1.582338511943817139e-01
1.578259915113449097e-01
1.574236750602722168e-01
1.570221930742263794e-01
1.566272526979446411e-01
1.562343388795852661e-01
1.558448970317840576e-01
1.554604768753051758e-01
1.550786793231964111e-01
1.546992957592010498e-01
1.543240845203399658e-01
1.539516448974609375e-01
1.535837054252624512e-01
1.532180756330490112e-01
1.528572887182235718e-01
1.525001674890518188e-01
1.521435827016830444e-01
1.517912149429321289e-01
1.514421850442886353e-01
1.510951370000839233e-01
1.507554948329925537e-01
1.504144519567489624e-01
1.500770151615142822e-01
1.497467458248138428e-01
1.494147926568984985e-01
1.490872949361801147e-01
1.487633138895034790e-01
1.484417468309402466e-01
1.481227278709411621e-01
1.478067040443420410e-01
1.474953740835189819e-01
1.471844762563705444e-01
1.468772441148757935e-01
1.465727090835571289e-01
1.462701261043548584e-01
1.459735333919525146e-01
1.456762850284576416e-01
1.453828364610671997e-01
1.450895965099334717e-01
1.448041498661041260e-01
1.445173919200897217e-01
1.442351639270782471e-01
1.439547389745712280e-01
1.436770409345626831e-01
1.434011906385421753e-01
1.431300342082977295e-01
1.428574025630950928e-01
1.425917148590087891e-01
1.423248201608657837e-01
1.420623660087585449e-01
1.418013721704483032e-01
1.415438205003738403e-01
1.412884891033172607e-01
1.410351246595382690e-01
1.407837867736816406e-01
1.405347287654876709e-01
1.402876675128936768e-01
1.400433033704757690e-01
1.398008316755294800e-01
1.395617276430130005e-01
1.393238455057144165e-01
1.390888094902038574e-01
1.388575285673141479e-01
1.386254876852035522e-01
1.383965313434600830e-01
1.381692141294479370e-01
1.379441767930984497e-01
1.377228498458862305e-01
1.375002562999725342e-01
1.372820138931274414e-01
1.370655596256256104e-01
1.368505954742431641e-01
1.366372257471084595e-01
1.364279240369796753e-01
1.362180560827255249e-01
1.360138207674026489e-01
1.358071714639663696e-01
1.356046050786972046e-01
1.354034394025802612e-01
1.352030932903289795e-01
1.350067406892776489e-01
1.348104774951934814e-01
1.346156150102615356e-01
1.344240009784698486e-01
1.342320889234542847e-01
1.340433061122894287e-01
1.338589042425155640e-01
1.336726397275924683e-01
1.334916353225708008e-01
1.333081275224685669e-01
1.331282705068588257e-01
1.329511106014251709e-01
1.327734142541885376e-01
1.325999349355697632e-01
1.324248313903808594e-01
1.322542577981948853e-01
1.320849210023880005e-01
1.319158077239990234e-01
1.317500025033950806e-01
1.315834969282150269e-01
1.314183473587036133e-01
1.312558650970458984e-01
1.310948729515075684e-01
1.309371292591094971e-01
1.307783573865890503e-01
1.306234002113342285e-01
1.304670423269271851e-01
1.303134560585021973e-01
1.301634758710861206e-01
1.300106793642044067e-01
1.298616975545883179e-01
1.297139078378677368e-01
1.295670568943023682e-01
1.294227689504623413e-01
1.292784363031387329e-01
1.291367113590240479e-01
1.289957612752914429e-01
1.288554817438125610e-01
1.287157684564590454e-01
1.285792440176010132e-01
1.284431964159011841e-01
1.283076256513595581e-01
1.281762570142745972e-01
1.280426681041717529e-01
1.279128640890121460e-01
1.277817189693450928e-01
1.276545673608779907e-01
1.275276839733123779e-01
1.274009048938751221e-01
1.272744536399841309e-01
1.271520555019378662e-01
1.270296424627304077e-01
1.269091367721557617e-01
1.267876476049423218e-01
1.266686618328094482e-01
1.265507787466049194e-01
1.264344155788421631e-01
1.263191401958465576e-01
1.262035965919494629e-01
1.260900944471359253e-01
1.259775310754776001e-01
1.258654892444610596e-01
1.257551610469818115e-01
1.256466805934906006e-01
1.255379468202590942e-01
1.254300326108932495e-01
1.253236085176467896e-01
1.252194046974182129e-01
1.251155883073806763e-01
1.250114738941192627e-01
1.249080896377563477e-01
1.248074322938919067e-01
1.247068867087364197e-01
1.246069893240928650e-01
1.245083808898925781e-01
1.244114264845848083e-01
1.243149936199188232e-01
1.242172271013259888e-01
1.241217926144599915e-01
1.240282282233238220e-01
1.239376142621040344e-01
1.238437294960021973e-01
1.237530335783958435e-01
1.236613467335700989e-01
1.235733926296234131e-01
1.234838292002677917e-01
1.233958452939987183e-01
1.233088374137878418e-01
1.232227832078933716e-01
1.231362074613571167e-01
1.230521425604820251e-01
1.229682937264442444e-01
1.228852421045303345e-01
1.228036582469940186e-01
1.227225288748741150e-01
1.226388663053512573e-01
1.225602924823760986e-01
1.224811077117919922e-01
1.224013864994049072e-01
1.223233565688133240e-01
1.222479492425918579e-01
1.221711114048957825e-01
1.220969632267951965e-01
1.220221221446990967e-01
1.219466477632522583e-01
1.218735948204994202e-01
1.218007728457450867e-01
1.217281818389892578e-01
1.216565966606140137e-01
1.215865239500999451e-01
1.215150579810142517e-01
1.214476004242897034e-01
1.213779896497726440e-01
1.213083639740943909e-01
1.212408244609832764e-01
1.211741194128990173e-01
1.211083009839057922e-01
1.210441812872886658e-01
1.209802106022834778e-01
1.209154576063156128e-01
1.208502650260925293e-01
1.207870319485664368e-01
1.207254454493522644e-01
1.206642836332321167e-01
1.206010431051254272e-01
1.205406635999679565e-01
1.204798817634582520e-01
1.204222962260246277e-01
1.203618496656417847e-01
1.203019693493843079e-01
1.202461495995521545e-01
1.201888248324394226e-01
1.201305985450744629e-01
1.200765743851661682e-01
1.200195848941802979e-01
1.199643611907958984e-01
1.199094951152801514e-01
1.198541224002838135e-01
1.198004484176635742e-01
1.197471395134925842e-01
1.196956187486648560e-01
1.196411848068237305e-01
1.195919290184974670e-01
1.195398792624473572e-01
1.194891929626464844e-01
1.194372400641441345e-01
1.193899512290954590e-01
1.193404868245124817e-01
1.192900836467742920e-01
1.192416623234748840e-01
1.191938519477844238e-01
1.191468983888626099e-01
1.190985292196273804e-01
1.190530806779861450e-01
1.190062239766120911e-01
1.189599335193634033e-01
1.189161017537117004e-01
1.188709139823913574e-01
1.188259050250053406e-01
1.187817230820655823e-01
1.187366172671318054e-01
1.186940595507621765e-01
1.186530739068984985e-01
1.186081767082214355e-01
1.185669973492622375e-01
1.185258701443672180e-01
1.184855177998542786e-01
1.184432804584503174e-01
1.184020414948463440e-01
1.183616966009140015e-01
1.183212995529174805e-01
1.182830408215522766e-01
1.182448193430900574e-01
1.182059645652770996e-01
1.181668341159820557e-01
1.181286424398422241e-01
1.180916950106620789e-01
1.180545836687088013e-01
1.180174946784973145e-01
1.179792657494544983e-01
1.179441586136817932e-01
1.179075241088867188e-01
1.178733482956886292e-01
1.178376674652099609e-01
1.178028509020805359e-01
1.177679821848869324e-01
1.177324131131172180e-01
1.176974847912788391e-01
1.176655888557434082e-01
1.176326572895050049e-01
1.175988614559173584e-01
1.175654381513595581e-01
1.175354346632957458e-01
1.175010353326797485e-01
1.174709200859069824e-01
1.174391061067581177e-01
1.174074411392211914e-01
1.173765212297439575e-01
1.173451989889144897e-01
1.173141449689865112e-01
1.172844320535659790e-01
1.172566637396812439e-01
1.172271519899368286e-01
1.171968951821327209e-01
1.171677485108375549e-01
1.171400099992752075e-01
1.171105206012725830e-01
1.170814409852027893e-01
1.170531585812568665e-01
1.170241236686706543e-01
1.169985234737396240e-01
1.169703677296638489e-01
1.169427707791328430e-01
1.169164404273033142e-01
1.168899536132812500e-01
1.168629378080368042e-01
1.168371587991714478e-01
1.168105080723762512e-01
1.167847067117691040e-01
1.167590618133544922e-01
1.167345792055130005e-01
1.167095452547073364e-01
1.166841387748718262e-01
1.166591718792915344e-01
1.166343688964843750e-01
1.166108697652816772e-01
1.165879964828491211e-01
1.165630146861076355e-01
1.165397986769676208e-01
1.165160313248634338e-01
1.164924725890159607e-01
1.164723560214042664e-01
1.164477691054344177e-01
1.164249107241630554e-01
1.164030656218528748e-01
1.163797676563262939e-01
1.163584366440773010e-01
1.163354441523551941e-01
1.163151264190673828e-01
1.162942573428153992e-01
1.162724718451499939e-01
1.162531599402427673e-01
1.162298023700714111e-01
1.162097603082656860e-01
1.161884367465972900e-01
1.161685585975646973e-01
1.161476522684097290e-01
1.161292791366577148e-01
1.161081492900848389e-01
1.160891950130462646e-01
1.160694956779479980e-01
1.160506457090377808e-01
1.160304844379425049e-01
1.160134300589561462e-01
1.159941330552101135e-01
1.159751936793327332e-01
1.159568428993225098e-01
1.159358471632003784e-01
1.159190610051155090e-01
1.159013137221336365e-01
1.158818304538726807e-01
1.158650368452072144e-01
1.158481389284133911e-01
1.158300414681434631e-01
1.158125847578048706e-01
1.157954260706901550e-01
1.157777905464172363e-01
1.157620921730995178e-01
1.157440394163131714e-01
1.157292723655700684e-01
1.157104149460792542e-01
1.156957000494003296e-01
1.156797483563423157e-01
1.156603768467903137e-01
1.156454086303710938e-01
1.156290620565414429e-01
1.156144514679908752e-01
1.155991628766059875e-01
1.155837923288345337e-01
1.155674010515213013e-01
1.155520305037498474e-01
1.155366227030754089e-01
1.155214384198188782e-01
1.155060604214668274e-01
1.154922842979431152e-01
1.154772117733955383e-01
1.154635250568389893e-01
1.154469475150108337e-01
1.154340207576751709e-01
1.154191568493843079e-01
1.154049336910247803e-01
1.153916940093040466e-01
1.153777018189430237e-01
1.153640076518058777e-01
1.153490021824836731e-01
1.153341010212898254e-01
1.153208836913108826e-01
1.153064072132110596e-01
1.152950525283813477e-01
1.152816414833068848e-01
1.152684241533279419e-01
1.152547001838684082e-01
1.152407750487327576e-01
1.152282506227493286e-01
1.152171641588211060e-01
1.152029484510421753e-01
1.151905432343482971e-01
1.151779517531394958e-01
1.151659414172172546e-01
1.151528358459472656e-01
1.151400506496429443e-01
1.151268556714057922e-01
1.151160523295402527e-01
1.151043847203254700e-01
1.150903105735778809e-01
1.150784492492675781e-01
1.150672063231468201e-01
1.150550320744514465e-01
1.150460988283157349e-01
1.150320395827293396e-01
1.150205060839653015e-01
1.150090694427490234e-01
1.149981990456581116e-01
1.149866804480552673e-01
1.149750873446464539e-01
1.149634271860122681e-01
1.149530857801437378e-01
1.149417012929916382e-01
1.149318516254425049e-01
1.149199306964874268e-01
1.149100959300994873e-01
1.148997247219085693e-01
1.148868054151535034e-01
1.148757860064506531e-01
1.148645654320716858e-01
1.148555353283882141e-01
1.148449182510375977e-01
1.148347258567810059e-01
1.148245781660079956e-01
1.148137599229812622e-01
1.148029789328575134e-01
1.147941499948501587e-01
1.147826090455055237e-01
1.147725954651832581e-01
1.147630810737609863e-01
1.147542372345924377e-01
1.147418320178985596e-01
1.147316768765449524e-01
1.147241294384002686e-01
1.147158071398735046e-01
1.147047206759452820e-01
1.146945506334304810e-01
1.146854385733604431e-01
1.146762669086456299e-01
1.146648749709129333e-01
1.146572977304458618e-01
1.146474406123161316e-01
1.146381348371505737e-01
1.146289035677909851e-01
1.146181821823120117e-01
1.146100834012031555e-01
1.146010681986808777e-01
1.145918518304824829e-01
1.145854070782661438e-01
1.145750582218170166e-01
1.145641207695007324e-01
1.145558878779411316e-01
1.145452782511711121e-01
1.145397946238517761e-01
1.145303025841712952e-01
1.145216897130012512e-01
1.145133525133132935e-01
1.145032122731208801e-01
1.144957020878791809e-01
1.144854426383972168e-01
1.144781857728958130e-01
1.144691035151481628e-01
1.144597828388214111e-01
1.144542619585990906e-01
1.144432201981544495e-01
1.144348159432411194e-01
1.144277602434158325e-01
1.144188642501831055e-01
1.144088432192802429e-01
1.144021898508071899e-01
1.143948286771774292e-01
1.143867895007133484e-01
1.143770217895507812e-01
1.143700182437896729e-01
1.143621727824211121e-01
1.143548935651779175e-01
1.143461316823959351e-01
1.143381074070930481e-01
1.143304929137229919e-01
1.143227964639663696e-01
1.143136397004127502e-01
1.143057197332382202e-01
1.142983809113502502e-01
1.142910420894622803e-01
1.142815649509429932e-01
1.142765358090400696e-01
1.142679080367088318e-01
1.142605096101760864e-01
1.142538636922836304e-01
1.142460927367210388e-01
1.142389476299285889e-01
1.142287924885749817e-01
1.142219007015228271e-01
1.142132729291915894e-01
1.142066642642021179e-01
1.141998991370201111e-01
1.141929924488067627e-01
1.141854450106620789e-01
1.141771674156188965e-01
1.141702160239219666e-01
1.141623184084892273e-01
1.141547262668609619e-01
1.141473501920700073e-01
1.141408160328865051e-01
1.141329109668731689e-01
1.141258403658866882e-01
1.141197755932807922e-01
1.141119301319122314e-01
1.141064837574958801e-01
1.140974014997482300e-01
1.140913516283035278e-01
1.140835434198379517e-01
1.140766888856887817e-01
1.140683740377426147e-01
1.140619590878486633e-01
1.140551492571830750e-01
1.140468195080757141e-01
1.140397787094116211e-01
1.140330955386161804e-01
1.140278056263923645e-01
1.140196546912193298e-01
1.140139400959014893e-01
1.140067130327224731e-01
1.139979138970375061e-01
1.139930561184883118e-01
1.139865890145301819e-01
1.139793992042541504e-01
1.139721572399139404e-01
1.139678582549095154e-01
1.139608919620513916e-01
1.139529868960380554e-01
1.139450296759605408e-01
1.139378026127815247e-01
1.139307171106338501e-01
1.139237135648727417e-01
1.139201223850250244e-01
1.139110177755355835e-01
1.139064356684684753e-01
1.138992384076118469e-01
1.138914078474044800e-01
1.138842403888702393e-01
1.138796508312225342e-01
1.138727515935897827e-01
1.138650849461555481e-01
1.138580068945884705e-01
1.138511896133422852e-01
1.138444766402244568e-01
1.138382256031036377e-01
1.138316988945007324e-01
1.138241514563560486e-01
1.138190031051635742e-01
1.138137653470039368e-01
1.138051673769950867e-01
1.137987673282623291e-01
1.137927845120429993e-01
1.137884110212326050e-01
1.137802228331565857e-01
1.137747615575790405e-01
1.137658059597015381e-01
1.137613058090209961e-01
1.137553974986076355e-01
1.137488260865211487e-01
1.137422248721122742e-01
1.137358620762825012e-01
1.137307807803153992e-01
1.137237995862960815e-01
1.137182340025901794e-01
1.137100011110305786e-01
1.137031987309455872e-01
1.136976405978202820e-01
1.136903315782546997e-01
1.136842742562294006e-01
1.136776506900787354e-01
1.136721447110176086e-01
1.136663034558296204e-01
1.136597841978073120e-01
1.136544793844223022e-01
1.136467009782791138e-01
1.136408746242523193e-01
1.136327907443046570e-01
1.136273518204689026e-01
1.136221215128898621e-01
1.136159896850585938e-01
1.136102229356765747e-01
1.136039718985557556e-01
1.135970056056976318e-01
1.135889887809753418e-01
1.135843992233276367e-01
1.135775968432426453e-01
1.135704889893531799e-01
1.135655418038368225e-01
1.135602369904518127e-01
1.135535612702369690e-01
1.135479584336280823e-01
1.135418340563774109e-01
1.135350465774536133e-01
1.135290488600730896e-01
1.135233193635940552e-01
1.135176867246627808e-01
1.135096922516822815e-01
1.135036945343017578e-01
1.134976223111152649e-01
1.134925857186317444e-01
1.134862527251243591e-01
1.134803965687751770e-01
1.134720966219902039e-01
1.134680211544036865e-01
1.134616658091545105e-01
1.134543940424919128e-01
1.134497299790382385e-01
1.134433075785636902e-01
1.134375557303428650e-01
1.134299635887145996e-01
1.134254559874534607e-01
1.134178638458251953e-01
1.134128272533416748e-01
1.134066581726074219e-01
1.133997067809104919e-01
1.133951619267463684e-01
1.133903339505195618e-01
1.133824661374092102e-01
1.133771389722824097e-01
1.133703291416168213e-01
1.133642867207527161e-01
1.133588105440139771e-01
1.133522167801856995e-01
1.133464500308036804e-01
1.133399903774261475e-01
1.133331209421157837e-01
1.133275479078292847e-01
1.133226379752159119e-01
1.133158653974533081e-01
1.133103147149085999e-01
1.133027225732803345e-01
1.132988184690475464e-01
1.132917553186416626e-01
1.132856830954551697e-01
1.132798492908477783e-01
1.132745966315269470e-01
1.132677495479583740e-01
1.132616847753524780e-01
1.132566332817077637e-01
1.132507100701332092e-01
1.132436543703079224e-01
1.132372394204139709e-01
1.132322177290916443e-01
1.132255867123603821e-01
1.132194101810455322e-01
1.132130250334739685e-01
1.132073476910591125e-01
1.132023707032203674e-01
1.131962761282920837e-01
1.131899803876876831e-01
1.131833642721176147e-01
1.131757572293281555e-01
1.131704300642013550e-01
1.131654381752014160e-01
1.131589934229850769e-01
1.131536513566970825e-01
1.131475716829299927e-01
1.131410226225852966e-01
1.131351962685585022e-01
1.131305694580078125e-01
1.131229773163795471e-01
1.131183132529258728e-01
1.131120100617408752e-01
1.131074428558349609e-01
1.130995899438858032e-01
1.130953952670097351e-01
1.130874156951904297e-01
1.130827516317367554e-01
1.130757480859756470e-01
1.130719035863876343e-01
1.130627691745758057e-01
1.130589470267295837e-01
1.130522489547729492e-01
1.130465716123580933e-01
1.130400747060775757e-01
1.130327433347702026e-01
1.130290105938911438e-01
1.130222752690315247e-01
1.130171269178390503e-01
1.130105108022689819e-01
1.130027621984481812e-01
1.129982993006706238e-01
1.129914373159408569e-01
1.129852980375289917e-01
1.129796132445335388e-01
1.129732877016067505e-01
1.129676923155784607e-01
1.129610836505889893e-01
1.129574626684188843e-01
1.129494830965995789e-01
1.129433289170265198e-01
1.129383817315101624e-01
1.129314750432968140e-01
1.129268109798431396e-01
1.129188612103462219e-01
1.129138395190238953e-01
1.129069998860359192e-01
1.129021719098091125e-01
1.128967925906181335e-01
1.128901392221450806e-01
1.128841564059257507e-01
1.128788590431213379e-01
1.128724217414855957e-01
1.128655597567558289e-01
1.128603443503379822e-01
1.128544360399246216e-01
1.128471121191978455e-01
1.128420978784561157e-01
1.128358244895935059e-01
1.128301620483398438e-01
1.128230318427085876e-01
1.128169819712638855e-01
1.128121241927146912e-01
1.128055602312088013e-01
1.127993240952491760e-01
1.127944812178611755e-01
1.127876117825508118e-01
1.127808168530464172e-01
1.127746328711509705e-01
1.127691268920898438e-01
1.127628386020660400e-01
1.127574741840362549e-01
1.127520576119422913e-01
1.127451285719871521e-01
1.127397045493125916e-01
1.127331405878067017e-01
1.127265989780426025e-01
1.127197220921516418e-01
1.127139851450920105e-01
1.127074211835861206e-01
1.127021163702011108e-01
1.126971021294593811e-01
1.126910448074340820e-01
1.126856580376625061e-01
1.126791760325431824e-01
1.126721575856208801e-01
1.126669347286224365e-01
1.126599311828613281e-01
1.126540154218673706e-01
1.126485168933868408e-01
1.126425713300704956e-01
1.126363351941108704e-01
1.126298978924751282e-01
1.126255616545677185e-01
1.126183196902275085e-01
1.126114726066589355e-01
1.126068159937858582e-01
1.126016229391098022e-01
1.125924885272979736e-01
1.125882118940353394e-01
1.125806570053100586e-01
1.125754863023757935e-01
1.125687509775161743e-01
1.125645041465759277e-01
1.125563085079193115e-01
1.125502660870552063e-01
1.125451177358627319e-01
1.125379353761672974e-01
1.125327348709106445e-01
1.125273257493972778e-01
1.125195845961570740e-01
1.125131323933601379e-01
1.125082671642303467e-01
1.125016286969184875e-01
1.124970093369483948e-01
1.124899834394454956e-01
1.124843582510948181e-01
1.124781370162963867e-01
1.124714612960815430e-01
1.124659925699234009e-01
1.124575361609458923e-01
1.124535575509071350e-01
1.124472320079803467e-01
1.124408021569252014e-01
1.124362722039222717e-01
1.124296635389328003e-01
1.124220564961433411e-01
1.124193817377090454e-01
1.124097779393196106e-01
1.124050095677375793e-01
1.123972162604331970e-01
1.123936474323272705e-01
1.123861894011497498e-01
1.123798564076423645e-01
1.123741865158081055e-01
1.123670041561126709e-01
1.123630627989768982e-01
1.123567521572113037e-01
1.123499050736427307e-01
1.123441159725189209e-01
1.123379096388816833e-01
1.123306751251220703e-01
1.123226359486579895e-01
1.123180091381072998e-01
1.123113259673118591e-01
1.123052760958671570e-01
1.122988015413284302e-01
1.122926250100135803e-01
1.122880652546882629e-01
1.122820377349853516e-01
1.122746318578720093e-01
1.122691631317138672e-01
1.122619286179542542e-01
1.122573912143707275e-01
1.122501268982887268e-01
1.122427657246589661e-01
1.122369170188903809e-01
1.122315675020217896e-01
1.122256815433502197e-01
1.122180595993995667e-01
1.122116819024085999e-01
1.122064739465713501e-01
1.121991723775863647e-01
1.121922880411148071e-01
1.121879518032073975e-01
1.121820136904716492e-01
1.121747121214866638e-01
1.121678203344345093e-01
1.121625229716300964e-01
1.121577024459838867e-01
1.121495664119720459e-01
1.121428012847900391e-01
1.121362820267677307e-01
1.121309995651245117e-01
1.121262609958648682e-01
1.121200174093246460e-01
1.121126338839530945e-01
1.121076121926307678e-01
1.120990142226219177e-01
1.120936498045921326e-01
1.120876371860504150e-01
1.120816990733146667e-01
1.120766550302505493e-01
1.120695769786834717e-01
1.120632737874984741e-01
1.120571196079254150e-01
1.120495870709419250e-01
1.120451614260673523e-01
1.120382845401763916e-01
1.120300441980361938e-01
1.120258569717407227e-01
1.120188310742378235e-01
1.120126023888587952e-01
1.120071262121200562e-01
1.119994744658470154e-01
1.119937449693679810e-01
1.119880974292755127e-01
1.119799762964248657e-01
1.119743883609771729e-01
1.119671389460563660e-01
1.119610816240310669e-01
1.119566634297370911e-01
1.119496151804924011e-01
1.119441986083984375e-01
1.119378358125686646e-01
1.119313463568687439e-01
1.119244247674942017e-01
1.119186654686927795e-01
1.119109541177749634e-01
1.119038984179496765e-01
1.118999794125556946e-01
1.118919253349304199e-01
1.118844822049140930e-01
1.118802726268768311e-01
1.118715256452560425e-01
1.118664368987083435e-01
1.118603199720382690e-01
1.118524074554443359e-01
1.118482723832130432e-01
1.118419915437698364e-01
1.118345707654953003e-01
1.118287295103073120e-01
1.118219345808029175e-01
1.118149980902671814e-01
1.118085309863090515e-01
1.118031740188598633e-01
1.117968037724494934e-01
1.117887869477272034e-01
1.117843315005302429e-01
1.117784008383750916e-01
1.117706969380378723e-01
1.117652952671051025e-01
1.117578595876693726e-01
1.117530763149261475e-01
1.117472201585769653e-01
1.117394641041755676e-01
1.117326021194458008e-01
1.117256060242652893e-01
1.117198541760444641e-01
1.117135584354400635e-01
1.117063015699386597e-01
1.116999909281730652e-01
1.116931363940238953e-01
1.116888076066970825e-01
1.116816401481628418e-01
1.116741746664047241e-01
1.116687953472137451e-01
1.116619855165481567e-01
1.116558462381362915e-01
1.116482093930244446e-01
1.116420254111289978e-01
1.116336584091186523e-01
1.116298809647560120e-01
1.116248741745948792e-01
1.116173490881919861e-01
1.116108223795890808e-01
1.116028949618339539e-01
1.115959361195564270e-01
1.115891933441162109e-01
1.115847006440162659e-01
1.115778908133506775e-01
1.115707829594612122e-01
1.115656718611717224e-01
1.115582510828971863e-01
1.115512251853942871e-01
1.115447431802749634e-01
1.115376055240631104e-01
1.115312427282333374e-01
1.115252897143363953e-01
1.115183979272842407e-01
1.115131750702857971e-01
1.115047484636306763e-01
1.114978715777397156e-01
1.114950627088546753e-01
1.114863902330398560e-01
1.114814803004264832e-01
1.114742904901504517e-01
1.114676296710968018e-01
1.114594712853431702e-01
1.114552244544029236e-01
1.114465072751045227e-01
1.114409565925598145e-01
1.114353686571121216e-01
1.114280819892883301e-01
1.114213466644287109e-01
1.114147230982780457e-01
1.114073991775512695e-01
1.114026978611946106e-01
1.113942787051200867e-01
1.113872081041336060e-01
1.113816127181053162e-01
1.113735288381576538e-01
1.113672330975532532e-01
1.113629192113876343e-01
1.113536208868026733e-01
1.113471090793609619e-01
1.113409101963043213e-01
1.113347709178924561e-01
1.113277003169059753e-01
1.113244891166687012e-01
1.113160178065299988e-01
1.113105714321136475e-01
1.113039031624794006e-01
1.112973392009735107e-01
1.112909689545631409e-01
1.112852916121482849e-01
1.112761348485946655e-01
1.112692430615425110e-01
1.112625524401664734e-01
1.112558320164680481e-01
1.112505197525024414e-01
1.112426891922950745e-01
1.112352907657623291e-01
1.112302839756011963e-01
1.112228929996490479e-01
1.112161651253700256e-01
1.112105548381805420e-01
1.112038269639015198e-01
1.111971437931060791e-01
1.111921817064285278e-01
1.111850067973136902e-01
1.111766323447227478e-01
1.111691370606422424e-01
1.111642047762870789e-01
1.111581251025199890e-01
1.111513897776603699e-01
1.111448779702186584e-01
1.111375242471694946e-01
1.111309379339218140e-01
1.111242473125457764e-01
1.111172288656234741e-01
1.111117526888847351e-01
1.111052110791206360e-01
1.110979393124580383e-01
1.110904887318611145e-01
1.110824793577194214e-01
1.110766232013702393e-01
1.110708415508270264e-01
1.110644787549972534e-01
1.110579743981361389e-01
1.110490709543228149e-01
1.110441014170646667e-01
1.110392212867736816e-01
1.110295653343200684e-01
1.110234186053276062e-01
1.110160350799560547e-01
1.110109612345695496e-01
1.110029816627502441e-01
1.109956800937652588e-01
1.109899654984474182e-01
1.109840497374534607e-01
1.109753027558326721e-01
1.109680458903312683e-01
1.109635978937149048e-01
1.109556630253791809e-01
1.109492927789688110e-01
1.109433397650718689e-01
1.109352931380271912e-01
1.109300926327705383e-01
1.109229847788810730e-01
1.109161376953125000e-01
1.109093502163887024e-01
1.109031364321708679e-01
1.108961850404739380e-01
1.108892932534217834e-01
1.108845546841621399e-01
1.108759120106697083e-01
1.108679994940757751e-01
1.108626872301101685e-01
1.108544468879699707e-01
1.108488440513610840e-01
1.108426004648208618e-01
1.108339130878448486e-01
1.108259931206703186e-01
1.108215004205703735e-01
1.108164340257644653e-01
1.108070611953735352e-01
1.108024343848228455e-01
1.107933819293975830e-01
1.107876449823379517e-01
1.107809171080589294e-01
1.107739135622978210e-01
1.107666790485382080e-01
1.107604503631591797e-01
1.107536405324935913e-01
1.107460930943489075e-01
1.107397451996803284e-01
1.107328087091445923e-01
1.107251942157745361e-01
1.107185855507850647e-01
1.107122674584388733e-01
1.107054799795150757e-01
1.106993556022644043e-01
1.106923297047615051e-01
1.106858700513839722e-01
1.106786057353019714e-01
1.106718704104423523e-01
1.106646806001663208e-01
1.106576696038246155e-01
1.106507554650306702e-01
1.106440797448158264e-01
1.106390208005905151e-01
1.106298044323921204e-01
1.106242835521697998e-01
1.106176599860191345e-01
1.106094345450401306e-01
1.106037423014640808e-01
1.105943471193313599e-01
1.105893924832344055e-01
1.105816364288330078e-01
1.105734780430793762e-01
1.105678454041481018e-01
1.105617582798004150e-01
1.105532869696617126e-01
1.105475872755050659e-01
1.105418503284454346e-01
1.105325669050216675e-01
1.105260550975799561e-01
1.105200648307800293e-01
1.105123832821846008e-01
1.105061471462249756e-01
1.104986444115638733e-01
1.104931160807609558e-01
1.104840934276580811e-01
1.104798242449760437e-01
1.104728132486343384e-01
1.104656159877777100e-01
1.104585602879524231e-01
1.104517951607704163e-01
1.104443967342376709e-01
1.104375198483467102e-01
1.104307398200035095e-01
1.104244068264961243e-01
1.104172989726066589e-01
1.104083880782127380e-01
1.104023605585098267e-01
1.103954911231994629e-01
1.103884205222129822e-01
1.103823706507682800e-01
1.103751882910728455e-01
1.103686317801475525e-01
1.103609278798103333e-01
1.103542372584342957e-01
1.103470399975776672e-01
1.103390231728553772e-01
1.103341057896614075e-01
1.103270351886749268e-01
1.103194206953048706e-01
1.103119775652885437e-01
1.103058382868766785e-01
1.102974116802215576e-01
1.102908030152320862e-01
1.102829426527023315e-01
1.102760732173919678e-01
1.102701053023338318e-01
1.102637127041816711e-01
1.102538704872131348e-01
1.102481633424758911e-01
1.102410927414894104e-01
1.102344393730163574e-01
1.102273985743522644e-01
1.102213934063911438e-01
1.102139875292778015e-01
1.102083101868629456e-01
1.102006435394287109e-01
1.101933270692825317e-01
1.101855784654617310e-01
1.101791039109230042e-01
1.101721674203872681e-01
1.101654842495918274e-01
1.101580485701560974e-01
1.101514548063278198e-01
1.101437807083129883e-01
1.101362034678459167e-01
1.101290062069892883e-01
1.101225167512893677e-01
1.101161539554595947e-01
1.101103797554969788e-01
1.101019829511642456e-01
1.100947037339210510e-01
1.100867167115211487e-01
1.100807860493659973e-01
1.100730001926422119e-01
1.100661680102348328e-01
1.100599169731140137e-01
1.100528091192245483e-01
1.100452244281768799e-01
1.100386157631874084e-01
1.100326552987098694e-01
1.100255250930786133e-01
1.100181937217712402e-01
1.100103482604026794e-01
1.100042760372161865e-01
1.099982112646102905e-01
1.099889725446701050e-01
1.099824681878089905e-01
1.099755316972732544e-01
1.099683344364166260e-01
1.099602133035659790e-01
1.099530085921287537e-01
1.099454313516616821e-01
1.099389269948005676e-01
1.099310368299484253e-01
1.099242195487022400e-01
1.099181920289993286e-01
1.099115610122680664e-01
1.099029108881950378e-01
1.098976060748100281e-01
1.098889037966728210e-01
1.098824366927146912e-01
1.098758280277252197e-01
1.098681986331939697e-01
1.098607107996940613e-01
1.098524704575538635e-01
1.098471507430076599e-01
1.098388135433197021e-01
1.098322793841362000e-01
1.098255366086959839e-01
1.098180636763572693e-01
1.098108813166618347e-01
1.098030433058738708e-01
1.097968444228172302e-01
1.097910925745964050e-01
1.097819283604621887e-01
1.097746193408966064e-01
1.097680479288101196e-01
1.097600311040878296e-01
1.097530424594879150e-01
1.097469776868820190e-01
1.097392216324806213e-01
1.097306385636329651e-01
1.097254902124404907e-01
1.097182929515838623e-01
1.097111776471138000e-01
1.097033396363258362e-01
1.096965372562408447e-01
1.096883937716484070e-01
1.096803024411201477e-01
1.096747815608978271e-01
1.096664071083068848e-01
1.096602305769920349e-01
1.096520498394966125e-01
1.096464842557907104e-01
1.096370816230773926e-01
1.096317395567893982e-01
1.096251979470252991e-01
1.096167936921119690e-01
1.096099689602851868e-01
1.096026375889778137e-01
1.095943674445152283e-01
1.095883026719093323e-01
1.095809191465377808e-01
1.095739677548408508e-01
1.095665916800498962e-01
1.095574647188186646e-01
1.095513403415679932e-01
1.095455363392829895e-01
1.095366254448890686e-01
1.095294654369354248e-01
1.095220893621444702e-01
1.095155328512191772e-01
1.095066070556640625e-01
1.094995662569999695e-01
1.094945073127746582e-01
1.094863265752792358e-01
1.094792261719703674e-01
1.094714701175689697e-01
1.094630807638168335e-01
1.094589754939079285e-01
1.094496846199035645e-01
1.094430387020111084e-01
1.094353348016738892e-01
1.094292029738426208e-01
1.094214171171188354e-01
1.094125583767890930e-01
1.094058677554130554e-01
1.093994081020355225e-01
1.093903779983520508e-01
1.093837097287178040e-01
1.093757674098014832e-01
1.093688011169433594e-01
1.093636676669120789e-01
1.093557924032211304e-01
1.093488857150077820e-01
1.093406751751899719e-01
1.093338876962661743e-01
1.093255430459976196e-01
1.093185395002365112e-01
1.093117445707321167e-01
1.093037426471710205e-01
1.092970147728919983e-01
1.092897504568099976e-01
1.092823743820190430e-01
1.092742905020713806e-01
1.092669293284416199e-01
1.092599108815193176e-01
1.092530488967895508e-01
1.092436686158180237e-01
1.092385947704315186e-01
1.092308685183525085e-01
1.092230007052421570e-01
1.092162355780601501e-01
1.092096194624900818e-01
1.091997250914573669e-01
1.091945245862007141e-01
1.091873645782470703e-01
1.091773957014083862e-01
1.091712042689323425e-01
1.091630309820175171e-01
1.091564968228340149e-01
1.091482564806938171e-01
1.091438010334968567e-01
1.091346815228462219e-01
1.091282889246940613e-01
1.091211363673210144e-01
1.091112419962882996e-01
1.091038435697555542e-01
1.090973168611526489e-01
1.090896353125572205e-01
1.090817973017692566e-01
1.090736836194992065e-01
1.090665981173515320e-01
1.090604513883590698e-01
1.090527623891830444e-01
1.090460121631622314e-01
1.090370267629623413e-01
1.090314015746116638e-01
1.090231239795684814e-01
1.090161651372909546e-01
1.090090200304985046e-01
1.090016216039657593e-01
1.089935228228569031e-01
1.089858263731002808e-01
1.089783087372779846e-01
1.089705303311347961e-01
1.089636385440826416e-01
1.089565753936767578e-01
1.089496836066246033e-01
1.089417710900306702e-01
1.089339107275009155e-01
1.089272797107696533e-01
1.089200377464294434e-01
1.089130043983459473e-01
1.089031845331192017e-01
1.088970974087715149e-01
1.088886484503746033e-01
1.088815331459045410e-01
1.088750809431076050e-01
1.088681519031524658e-01
1.088595986366271973e-01
1.088519096374511719e-01
1.088453754782676697e-01
1.088370010256767273e-01
1.088307723402976990e-01
1.088240966200828552e-01
1.088146865367889404e-01
1.088093817234039307e-01
1.087989881634712219e-01
1.087927594780921936e-01
1.087841838598251343e-01
1.087791398167610168e-01
1.087691187858581543e-01
1.087615787982940674e-01
1.087542101740837097e-01
1.087466478347778320e-01
1.087399721145629883e-01
1.087313890457153320e-01
1.087256222963333130e-01
1.087169125676155090e-01
1.087074279785156250e-01
1.087023764848709106e-01
1.086955592036247253e-01
1.086871847510337830e-01
1.086778268218040466e-01
1.086715161800384521e-01
1.086625680327415466e-01
1.086579039692878723e-01
1.086489185690879822e-01
1.086420342326164246e-01
1.086333841085433960e-01
1.086283251643180847e-01
1.086196005344390869e-01
1.086123511195182800e-01
1.086041703820228577e-01
1.085959523916244507e-01
1.085874438285827637e-01
1.085812523961067200e-01
1.085728034377098083e-01
1.085670888423919678e-01
1.085577681660652161e-01
1.085492074489593506e-01
1.085452884435653687e-01
1.085348352789878845e-01
1.085301488637924194e-01
1.085199043154716492e-01
1.085113435983657837e-01
1.085066124796867371e-01
1.084980070590972900e-01
1.084918454289436340e-01
1.084835976362228394e-01
1.084749326109886169e-01
1.084675490856170654e-01
1.084615066647529602e-01
1.084522455930709839e-01
1.084450930356979370e-01
1.084384024143218994e-01
1.084294617176055908e-01
1.084229946136474609e-01
1.084144487977027893e-01
1.084074825048446655e-01
1.083998829126358032e-01
1.083899736404418945e-01
1.083832904696464539e-01
1.083765998482704163e-01
1.083694770932197571e-01
1.083614230155944824e-01
1.083535999059677124e-01
1.083454117178916931e-01
1.083386614918708801e-01
1.083316430449485779e-01
1.083237826824188232e-01
1.083157882094383240e-01
1.083071380853652954e-01
1.082980707287788391e-01
1.082912012934684753e-01
1.082855388522148132e-01
1.082783564925193787e-01
1.082699298858642578e-01
1.082621142268180847e-01
1.082543358206748962e-01
1.082467362284660339e-01
1.082390323281288147e-01
1.082312986254692078e-01
1.082225367426872253e-01
1.082164049148559570e-01
1.082079485058784485e-01
1.082021370530128479e-01
1.081937327980995178e-01
1.081857904791831970e-01
1.081780716776847839e-01
1.081706285476684570e-01
1.081634163856506348e-01
1.081559062004089355e-01
1.081469357013702393e-01
1.081398800015449524e-01
1.081320792436599731e-01
1.081247255206108093e-01
1.081149205565452576e-01
1.081084609031677246e-01
1.081027835607528687e-01
1.080917492508888245e-01
1.080847457051277161e-01
1.080772355198860168e-01
1.080690249800682068e-01
1.080621480941772461e-01
1.080542206764221191e-01
1.080465391278266907e-01
1.080401018261909485e-01
1.080306917428970337e-01
1.080238893628120422e-01
1.080151498317718506e-01
1.080074906349182129e-01
1.079998314380645752e-01
1.079914197325706482e-01
1.079853698611259460e-01
1.079771891236305237e-01
1.079689785838127136e-01
1.079615280032157898e-01
1.079532951116561890e-01
1.079438701272010803e-01
1.079374700784683228e-01
1.079289913177490234e-01
1.079218089580535889e-01
1.079141199588775635e-01
1.079061701893806458e-01
1.078989207744598389e-01
1.078913137316703796e-01
1.078833043575286865e-01
1.078755632042884827e-01
1.078680902719497681e-01
1.078595295548439026e-01
1.078530997037887573e-01
1.078462302684783936e-01
1.078380122780799866e-01
1.078301519155502319e-01
1.078210994601249695e-01
1.078129112720489502e-01
1.078047007322311401e-01
1.077985018491744995e-01
1.077896654605865479e-01
1.077815964818000793e-01
1.077757030725479126e-01
1.077680885791778564e-01
1.077580600976943970e-01
1.077523231506347656e-01
1.077437624335289001e-01
1.077344268560409546e-01
1.077270135283470154e-01
1.077204942703247070e-01
1.077124103903770447e-01
1.077027097344398499e-01
1.076964139938354492e-01
1.076874956488609314e-01
1.076802611351013184e-01
1.076723784208297729e-01
1.076656058430671692e-01
1.076571792364120483e-01
1.076499819755554199e-01
1.076406165957450867e-01
1.076324954628944397e-01
1.076261252164840698e-01
1.076179221272468567e-01
1.076109334826469421e-01
1.076017990708351135e-01
1.075946316123008728e-01
1.075865030288696289e-01
1.075788810849189758e-01
1.075714007019996643e-01
1.075612679123878479e-01
1.075553596019744873e-01
1.075470522046089172e-01
1.075387820601463318e-01
1.075309067964553833e-01
1.075235009193420410e-01
1.075158640742301941e-01
1.075077429413795471e-01
1.074983552098274231e-01
1.074918732047080994e-01
1.074856370687484741e-01
1.074762120842933655e-01
1.074679717421531677e-01
1.074604466557502747e-01
1.074524894356727600e-01
1.074458360671997070e-01
1.074358224868774414e-01
1.074290946125984192e-01
1.074205115437507629e-01
1.074139699339866638e-01
1.074035838246345520e-01
1.073983162641525269e-01
1.073887646198272705e-01
1.073815897107124329e-01
1.073713600635528564e-01
1.073645204305648804e-01
1.073583588004112244e-01
1.073497608304023743e-01
1.073428764939308167e-01
1.073337271809577942e-01
1.073274239897727966e-01
1.073190942406654358e-01
1.073093190789222717e-01
1.073029264807701111e-01
1.072935834527015686e-01
1.072861477732658386e-01
1.072773411870002747e-01
1.072698906064033508e-01
1.072621569037437439e-01
1.072541102766990662e-01
1.072457432746887207e-01
1.072374954819679260e-01
1.072309911251068115e-01
1.072216406464576721e-01
1.072144284844398499e-01
1.072048544883728027e-01
1.071977019309997559e-01
1.071916520595550537e-01
1.071826890110969543e-01
1.071743667125701904e-01
1.071647554636001587e-01
1.071590185165405273e-01
1.071513369679450989e-01
1.071420386433601379e-01
1.071353554725646973e-01
1.071272417902946472e-01
1.071188077330589294e-01
1.071105003356933594e-01
1.071033850312232971e-01
1.070956736803054810e-01
1.070865318179130554e-01
1.070783957839012146e-01
1.070702150464057922e-01
1.070631071925163269e-01
1.070547476410865784e-01
1.070458739995956421e-01
1.070377528667449951e-01
1.070277914404869080e-01
1.070235371589660645e-01
1.070152074098587036e-01
1.070073619484901428e-01
1.069972217082977295e-01
1.069900542497634888e-01
1.069822907447814941e-01
1.069755405187606812e-01
1.069670841097831726e-01
1.069587990641593933e-01
1.069499403238296509e-01
1.069425046443939209e-01
1.069340035319328308e-01
1.069258749485015869e-01
1.069174781441688538e-01
1.069092005491256714e-01
1.069017797708511353e-01
1.068937703967094421e-01
1.068846061825752258e-01
1.068782731890678406e-01
1.068710535764694214e-01
1.068619191646575928e-01
1.068527996540069580e-01
1.068450435996055603e-01
1.068367734551429749e-01
1.068306714296340942e-01
1.068210452795028687e-01
1.068130806088447571e-01
1.068053096532821655e-01
1.067982167005538940e-01
1.067895293235778809e-01
1.067796051502227783e-01
1.067741215229034424e-01
1.067646369338035583e-01
1.067562177777290344e-01
1.067487150430679321e-01
1.067405641078948975e-01
1.067322641611099243e-01
1.067247092723846436e-01
1.067164093255996704e-01
1.067094802856445312e-01
1.066997572779655457e-01
1.066907644271850586e-01
1.066836789250373840e-01
1.066744998097419739e-01
1.066665723919868469e-01
1.066589504480361938e-01
1.066532209515571594e-01
1.066433414816856384e-01
1.066337153315544128e-01
1.066259816288948059e-01
1.066192612051963806e-01
1.066101938486099243e-01
1.066033169627189636e-01
1.065946817398071289e-01
1.065868735313415527e-01
1.065768077969551086e-01
1.065699681639671326e-01
1.065627560019493103e-01
1.065557897090911865e-01
1.065456420183181763e-01
1.065373346209526062e-01
1.065288633108139038e-01
1.065217331051826477e-01
1.065126284956932068e-01
1.065047606825828552e-01
1.064960435032844543e-01
1.064889356493949890e-01
1.064806953072547913e-01
1.064734309911727905e-01
1.064659878611564636e-01
1.064556837081909180e-01
1.064486727118492126e-01
1.064392998814582825e-01
1.064298599958419800e-01
1.064249798655509949e-01
1.064152121543884277e-01
1.064076796174049377e-01
1.063980981707572937e-01
1.063924133777618408e-01
1.063818708062171936e-01
1.063745915889739990e-01
1.063654273748397827e-01
1.063580289483070374e-01
1.063500940799713135e-01
1.063421145081520081e-01
1.063337847590446472e-01
1.063249260187149048e-01
1.063178405165672302e-01
1.063085645437240601e-01
1.063009575009346008e-01
1.062924116849899292e-01
1.062853261828422546e-01
1.062752306461334229e-01
1.062685698270797729e-01
1.062611341476440430e-01
1.062507927417755127e-01
1.062437668442726135e-01
1.062351465225219727e-01
1.062266230583190918e-01
1.062189936637878418e-01
1.062106639146804810e-01
1.061996221542358398e-01
1.061946898698806763e-01
1.061852574348449707e-01
1.061771064996719360e-01
1.061698794364929199e-01
1.061596125364303589e-01
1.061524823307991028e-01
1.061447188258171082e-01
1.061352714896202087e-01
1.061284318566322327e-01
1.061194390058517456e-01
1.061117574572563171e-01
1.061036586761474609e-01
1.060942336916923523e-01
1.060861200094223022e-01
1.060773134231567383e-01
1.060710176825523376e-01
1.060612723231315613e-01
1.060531884431838989e-01
1.060447469353675842e-01
1.060367822647094727e-01
1.060293838381767273e-01
1.060202792286872864e-01
1.060114949941635132e-01
1.060043796896934509e-01
1.059947684407234192e-01
1.059881597757339478e-01
1.059773713350296021e-01
1.059713065624237061e-01
1.059632226824760437e-01
1.059532985091209412e-01
1.059459820389747620e-01
1.059388890862464905e-01
1.059297844767570496e-01
1.059197783470153809e-01
1.059133112430572510e-01
1.059042364358901978e-01
1.058956086635589600e-01
1.058878973126411438e-01
1.058803498744964600e-01
1.058714762330055237e-01
1.058616340160369873e-01
1.058528125286102295e-01
1.058464869856834412e-01
1.058377325534820557e-01
1.058284938335418701e-01
1.058203428983688354e-01
1.058131903409957886e-01
1.058040410280227661e-01
1.057949811220169067e-01
1.057878136634826660e-01
1.057789400219917297e-01
1.057711765170097351e-01
1.057620570063591003e-01
1.057550609111785889e-01
1.057451069355010986e-01
1.057369038462638855e-01
1.057288274168968201e-01
1.057199314236640930e-01
1.057116091251373291e-01
1.057042106986045837e-01
1.056966111063957214e-01
1.056867614388465881e-01
1.056783422827720642e-01
1.056697145104408264e-01
1.056618914008140564e-01
1.056536510586738586e-01
1.056442037224769592e-01
1.056371480226516724e-01
1.056273579597473145e-01
1.056200712919235229e-01
1.056110486388206482e-01
1.056024655699729919e-01
1.055956855416297913e-01
1.055871993303298950e-01
1.055780425667762756e-01
1.055705770850181580e-01
1.055608168244361877e-01
1.055538952350616455e-01
1.055444404482841492e-01
1.055366769433021545e-01
1.055276989936828613e-01
1.055199354887008667e-01
1.055121943354606628e-01
1.055030375719070435e-01
1.054943650960922241e-01
1.054855361580848694e-01
1.054771766066551208e-01
1.054699122905731201e-01
1.054598540067672729e-01
1.054511666297912598e-01
1.054431721568107605e-01
1.054355949163436890e-01
1.054258123040199280e-01
1.054182276129722595e-01
1.054104715585708618e-01
1.054016798734664917e-01
1.053916215896606445e-01
1.053843945264816284e-01
1.053765490651130676e-01
1.053676605224609375e-01
1.053596436977386475e-01
1.053516343235969543e-01
1.053428351879119873e-01
1.053342670202255249e-01
1.053253859281539917e-01
1.053159534931182861e-01
1.053070947527885437e-01
1.053000241518020630e-01
1.052912026643753052e-01
1.052846312522888184e-01
1.052749678492546082e-01
1.052655428647994995e-01
1.052573174238204956e-01
1.052493527531623840e-01
1.052410751581192017e-01
1.052321046590805054e-01
1.052233725786209106e-01
1.052153930068016052e-01
1.052072271704673767e-01
1.051988005638122559e-01
1.051892489194869995e-01
1.051806360483169556e-01
1.051728203892707825e-01
1.051644012331962585e-01
1.051566228270530701e-01
1.051476448774337769e-01
1.051380410790443420e-01
1.051307916641235352e-01
1.051219850778579712e-01
1.051125600934028625e-01
1.051040738821029663e-01
1.050955131649971008e-01
1.050871759653091431e-01
1.050785556435585022e-01
1.050706282258033752e-01
1.050627678632736206e-01
1.050536856055259705e-01
1.050463244318962097e-01
1.050371900200843811e-01
1.050279960036277771e-01
1.050195842981338501e-01
1.050110906362533569e-01
1.050020605325698853e-01
1.049952358007431030e-01
1.049861237406730652e-01
1.049776002764701843e-01
1.049694418907165527e-01
1.049602553248405457e-01
1.049516722559928894e-01
1.049424707889556885e-01
1.049347221851348877e-01
1.049259826540946960e-01
1.049173474311828613e-01
1.049076691269874573e-01
1.048992797732353210e-01
1.048921644687652588e-01
1.048836335539817810e-01
1.048739254474639893e-01
1.048657000064849854e-01
1.048572435975074768e-01
1.048489362001419067e-01
1.048406064510345459e-01
1.048300340771675110e-01
1.048231944441795349e-01
1.048139557242393494e-01
1.048057973384857178e-01
1.047971472144126892e-01
1.047893837094306946e-01
1.047786921262741089e-01
1.047722622752189636e-01
1.047630012035369873e-01
1.047547161579132080e-01
1.047462671995162964e-01
1.047369986772537231e-01
1.047275811433792114e-01
1.047194376587867737e-01
1.047123745083808899e-01
1.047031134366989136e-01
1.046939119696617126e-01
1.046856641769409180e-01
1.046765521168708801e-01
1.046674922108650208e-01
1.046604365110397339e-01
1.046512275934219360e-01
1.046421229839324951e-01
1.046341806650161743e-01
1.046247631311416626e-01
1.046164631843566895e-01
1.046086400747299194e-01
1.045992597937583923e-01
1.045910492539405823e-01
1.045821830630302429e-01
1.045731678605079651e-01
1.045654341578483582e-01
1.045567691326141357e-01
1.045485734939575195e-01
1.045392379164695740e-01
1.045308560132980347e-01
1.045214086771011353e-01
1.045113354921340942e-01
1.045045033097267151e-01
1.044956967234611511e-01
1.044869273900985718e-01
1.044798195362091064e-01
1.044713631272315979e-01
1.044613793492317200e-01
1.044522672891616821e-01
1.044443920254707336e-01
1.044359058141708374e-01
1.044266447424888611e-01
1.044174581766128540e-01
1.044081747531890869e-01
1.044012010097503662e-01
1.043920218944549561e-01
1.043828502297401428e-01
1.043760702013969421e-01
1.043662428855895996e-01
1.043568402528762817e-01
1.043489798903465271e-01
1.043407171964645386e-01
1.043308079242706299e-01
1.043220013380050659e-01
1.043150499463081360e-01
1.043058335781097412e-01
1.042953282594680786e-01
1.042887419462203979e-01
1.042795702815055847e-01
1.042705401778221130e-01
1.042635142803192139e-01
1.042535752058029175e-01
1.042447537183761597e-01
1.042351350188255310e-01
1.042272597551345825e-01
1.042194515466690063e-01
1.042098402976989746e-01
1.042011603713035583e-01
1.041918918490409851e-01
1.041842699050903320e-01
1.041744649410247803e-01
1.041666045784950256e-01
1.041575893759727478e-01
1.041497290134429932e-01
1.041407361626625061e-01
1.041311547160148621e-01
1.041227579116821289e-01
1.041134372353553772e-01
1.041056215763092041e-01
1.040959656238555908e-01
1.040868237614631653e-01
1.040794998407363892e-01
1.040698885917663574e-01
1.040632054209709167e-01
1.040526777505874634e-01
1.040448099374771118e-01
1.040347144007682800e-01
1.040265187621116638e-01
1.040174067020416260e-01
1.040092557668685913e-01
1.040004789829254150e-01
1.039912253618240356e-01
1.039839237928390503e-01
1.039742156863212585e-01
1.039651855826377869e-01
1.039566770195960999e-01
1.039483398199081421e-01
1.039399132132530212e-01
1.039303615689277649e-01
1.039213538169860840e-01
1.039133220911026001e-01
1.039052605628967285e-01
1.038951277732849121e-01
1.038860306143760681e-01
1.038793250918388367e-01
1.038699820637702942e-01
1.038610711693763733e-01
1.038513258099555969e-01
1.038426011800765991e-01
1.038350462913513184e-01
1.038244292140007019e-01
1.038155183196067810e-01
1.038070991635322571e-01
1.037994250655174255e-01
1.037911176681518555e-01
1.037812158465385437e-01
1.037728413939476013e-01
1.037630140781402588e-01
1.037548184394836426e-01
1.037444174289703369e-01
1.037362143397331238e-01
1.037287563085556030e-01
1.037195697426795959e-01
1.037107184529304504e-01
1.037026569247245789e-01
1.036925166845321655e-01
1.036846786737442017e-01
1.036756038665771484e-01
1.036670282483100891e-01
1.036569848656654358e-01
1.036490127444267273e-01
1.036410108208656311e-01
1.036305651068687439e-01
1.036222726106643677e-01
1.036143228411674500e-01
1.036060824990272522e-01
1.035965308547019958e-01
1.035876497626304626e-01
1.035784333944320679e-01
1.035696193575859070e-01
1.035601645708084106e-01
1.035513654351234436e-01
1.035423502326011658e-01
1.035349667072296143e-01
1.035267710685729980e-01
1.035174131393432617e-01
1.035073772072792053e-01
1.034999117255210876e-01
1.034901961684226990e-01
1.034815907478332520e-01
1.034727096557617188e-01
1.034633964300155640e-01
1.034540534019470215e-01
1.034457534551620483e-01
1.034371554851531982e-01
1.034290790557861328e-01
1.034187600016593933e-01
1.034112870693206787e-01
1.034010350704193115e-01
1.033926457166671753e-01
1.033845543861389160e-01
1.033756658434867859e-01
1.033663079142570496e-01
1.033563017845153809e-01
1.033462807536125183e-01
1.033388003706932068e-01
1.033291071653366089e-01
1.033209711313247681e-01
1.033134609460830688e-01
1.033035814762115479e-01
1.032931804656982422e-01
1.032859385013580322e-01
1.032775864005088806e-01
1.032675281167030334e-01
1.032596603035926819e-01
1.032513007521629333e-01
1.032417193055152893e-01
1.032331734895706177e-01
1.032241508364677429e-01
1.032147854566574097e-01
1.032060682773590088e-01
1.031980440020561218e-01
1.031879261136054993e-01
1.031794399023056030e-01
1.031698584556579590e-01
1.031608805060386658e-01
1.031515374779701233e-01
1.031429171562194824e-01
1.031329184770584106e-01
1.031244173645973206e-01
1.031161472201347351e-01
1.031067669391632080e-01
1.030980870127677917e-01
1.030885502696037292e-01
1.030802503228187561e-01
1.030726507306098938e-01
1.030634120106697083e-01
1.030537858605384827e-01
1.030448377132415771e-01
1.030357033014297485e-01
1.030265912413597107e-01
1.030183658003807068e-01
1.030084341764450073e-01
1.029997766017913818e-01
1.029923185706138611e-01
1.029829531908035278e-01
1.029735729098320007e-01
1.029632985591888428e-01
1.029549539089202881e-01
1.029451638460159302e-01
1.029377505183219910e-01
1.029289141297340393e-01
1.029197871685028076e-01
1.029112711548805237e-01
1.029015779495239258e-01
1.028922572731971741e-01
1.028826534748077393e-01
1.028762832283973694e-01
1.028661802411079407e-01
1.028571128845214844e-01
1.028487086296081543e-01
1.028383523225784302e-01
1.028305664658546448e-01
1.028211489319801331e-01
1.028112098574638367e-01
1.028036773204803467e-01
1.027930900454521179e-01
1.027838140726089478e-01
1.027762070298194885e-01
1.027661263942718506e-01
1.027573868632316589e-01
1.027491316199302673e-01
1.027404442429542542e-01
1.027307808399200439e-01
1.027202084660530090e-01
1.027129590511322021e-01
1.027038395404815674e-01
1.026941090822219849e-01
1.026868298649787903e-01
1.026778593659400940e-01
1.026674509048461914e-01
1.026585847139358521e-01
1.026502251625061035e-01
1.026416718959808350e-01
1.026314571499824524e-01
1.026230230927467346e-01
1.026130393147468567e-01
1.026043146848678589e-01
1.025962084531784058e-01
1.025870740413665771e-01
1.025783866643905640e-01
1.025673002004623413e-01
1.025589331984519958e-01
1.025502234697341919e-01
1.025400161743164062e-01
1.025329232215881348e-01
1.025231704115867615e-01
1.025132909417152405e-01
1.025056168437004089e-01
1.024957150220870972e-01
1.024860441684722900e-01
1.024787500500679016e-01
1.024686247110366821e-01
1.024600788950920105e-01
1.024504154920578003e-01
1.024407967925071716e-01
1.024322882294654846e-01
1.024225205183029175e-01
1.024146154522895813e-01
1.024043560028076172e-01
1.023953333497047424e-01
1.023881658911705017e-01
1.023785024881362915e-01
1.023691892623901367e-01
1.023589298129081726e-01
1.023501381278038025e-01
1.023424789309501648e-01
1.023323461413383484e-01
1.023233234882354736e-01
1.023144647479057312e-01
1.023056656122207642e-01
1.022971197962760925e-01
1.022881418466567993e-01
1.022775694727897644e-01
1.022691279649734497e-01
1.022603362798690796e-01
1.022504419088363647e-01
1.022428050637245178e-01
1.022333353757858276e-01
1.022239401936531067e-01
1.022148355841636658e-01
1.022064611315727234e-01
1.021979525685310364e-01
1.021877229213714600e-01
1.021789610385894775e-01
1.021684333682060242e-01
1.021597012877464294e-01
1.021502166986465454e-01
1.021415516734123230e-01
1.021334677934646606e-01
1.021234616637229919e-01
1.021155491471290588e-01
1.021053791046142578e-01
1.020950376987457275e-01
1.020881086587905884e-01
1.020785346627235413e-01
1.020686775445938110e-01
1.020596176385879517e-01
1.020502075552940369e-01
1.020413711667060852e-01
1.020337417721748352e-01
1.020239219069480896e-01
1.020142734050750732e-01
1.020061299204826355e-01
1.019952744245529175e-01
1.019872725009918213e-01
1.019763574004173279e-01
1.019672080874443054e-01
1.019591540098190308e-01
1.019511744379997253e-01
1.019413173198699951e-01
1.019322723150253296e-01
1.019223332405090332e-01
1.019125655293464661e-01
1.019052714109420776e-01
1.018942445516586304e-01
1.018855348229408264e-01
1.018770560622215271e-01
1.018672510981559753e-01
1.018587350845336914e-01
1.018493250012397766e-01
1.018415763974189758e-01
1.018310412764549255e-01
1.018226817250251770e-01
1.018120050430297852e-01
1.018028929829597473e-01
1.017959043383598328e-01
1.017850786447525024e-01
1.017752140760421753e-01
1.017662361264228821e-01
1.017584800720214844e-01
1.017476469278335571e-01
1.017386391758918762e-01
1.017304211854934692e-01
1.017197072505950928e-01
1.017111316323280334e-01
1.017022430896759033e-01
1.016938090324401855e-01
1.016836091876029968e-01
1.016743555665016174e-01
1.016656383872032166e-01
1.016563698649406433e-01
1.016468927264213562e-01
1.016380861401557922e-01
1.016285642981529236e-01
1.016203686594963074e-01
1.016106829047203064e-01
1.016002446413040161e-01
1.015923023223876953e-01
1.015832498669624329e-01
1.015737727284431458e-01
1.015643179416656494e-01
1.015555784106254578e-01
1.015466228127479553e-01
1.015369519591331482e-01
1.015281975269317627e-01
1.015183627605438232e-01
1.015090718865394592e-01
1.014995723962783813e-01
1.014918461441993713e-01
1.014812663197517395e-01
1.014728471636772156e-01
1.014637500047683716e-01
1.014530658721923828e-01
1.014450639486312866e-01
1.014365032315254211e-01
1.014253571629524231e-01
1.014158427715301514e-01
1.014069914817810059e-01
1.013980656862258911e-01
1.013887971639633179e-01
1.013789921998977661e-01
1.013707146048545837e-01
1.013612598180770874e-01
1.013531610369682312e-01
1.013420894742012024e-01
1.013339981436729431e-01
1.013248413801193237e-01
1.013150513172149658e-01
1.013059616088867188e-01
1.012955904006958008e-01
1.012869402766227722e-01
1.012778580188751221e-01
1.012682467699050903e-01
1.012594103813171387e-01
1.012498661875724792e-01
1.012419834733009338e-01
1.012315303087234497e-01
1.012229174375534058e-01
1.012139767408370972e-01
1.012039184570312500e-01
1.011931747198104858e-01
1.011854931712150574e-01
1.011763811111450195e-01
1.011669337749481201e-01
1.011571809649467468e-01
1.011477187275886536e-01
1.011380329728126526e-01
1.011298820376396179e-01
1.011203750967979431e-01
1.011107861995697021e-01
1.011003404855728149e-01
1.010916903614997864e-01
1.010839790105819702e-01
1.010738015174865723e-01
1.010650768876075745e-01
1.010552644729614258e-01
1.010463461279869080e-01
1.010374352335929871e-01
1.010269522666931152e-01
1.010185331106185913e-01
1.010083779692649841e-01
1.010001003742218018e-01
1.009905263781547546e-01
1.009823530912399292e-01
1.009712517261505127e-01
1.009627133607864380e-01
1.009530276060104370e-01
1.009437665343284607e-01
1.009338125586509705e-01
1.009247004985809326e-01
1.009150594472885132e-01
1.009078696370124817e-01
1.008956432342529297e-01
1.008862704038619995e-01
1.008785665035247803e-01
1.008698865771293640e-01
1.008589044213294983e-01
1.008500978350639343e-01
1.008402928709983826e-01
1.008317545056343079e-01
1.008232682943344116e-01
1.008129864931106567e-01
1.008025333285331726e-01
1.007943227887153625e-01
1.007850021123886108e-01
1.007762476801872253e-01
1.007663980126380920e-01
1.007557958364486694e-01
1.007465645670890808e-01
1.007395461201667786e-01
1.007272005081176758e-01
1.007197871804237366e-01
1.007090732455253601e-01
1.007006987929344177e-01
1.006918549537658691e-01
1.006820425391197205e-01
1.006715446710586548e-01
1.006620526313781738e-01
1.006541997194290161e-01
1.006449684500694275e-01
1.006336957216262817e-01
1.006268411874771118e-01
1.006152182817459106e-01
1.006062701344490051e-01
1.005979552865028381e-01
1.005877554416656494e-01
1.005794107913970947e-01
1.005702018737792969e-01
1.005589216947555542e-01
1.005492135882377625e-01
1.005411520600318909e-01
1.005323082208633423e-01
1.005234271287918091e-01
1.005122512578964233e-01
1.005033627152442932e-01
1.004934236407279968e-01
1.004858016967773438e-01
1.004760563373565674e-01
1.004665121436119080e-01
1.004563868045806885e-01
1.004468426108360291e-01
1.004373729228973389e-01
1.004287004470825195e-01
1.004188731312751770e-01
1.004111766815185547e-01
1.004019603133201599e-01
1.003921478986740112e-01
1.003825142979621887e-01
1.003710925579071045e-01
1.003635227680206299e-01
1.003534495830535889e-01
1.003453135490417480e-01
1.003355905413627625e-01
1.003275364637374878e-01
1.003177389502525330e-01
1.003081426024436951e-01
1.002981960773468018e-01
1.002885401248931885e-01
1.002790257334709167e-01
1.002684906125068665e-01
1.002596318721771240e-01
1.002500504255294800e-01
1.002422794699668884e-01
1.002322435379028320e-01
1.002226173877716064e-01
1.002112329006195068e-01
1.002053469419479370e-01
1.001929044723510742e-01
1.001855954527854919e-01
1.001753807067871094e-01
1.001656875014305115e-01
1.001554951071739197e-01
1.001491993665695190e-01
1.001362502574920654e-01
1.001281440258026123e-01
1.001178771257400513e-01
1.001092270016670227e-01
1.001002192497253418e-01
1.000904366374015808e-01
1.000797674059867859e-01
1.000718250870704651e-01
1.000623404979705811e-01
1.000525951385498047e-01
1.000440046191215515e-01
1.000342294573783875e-01
1.000242680311203003e-01
1.000155434012413025e-01
1.000052765011787415e-01
9.999544918537139893e-02
9.998685866594314575e-02
9.997672587633132935e-02
9.996642917394638062e-02
9.995710849761962891e-02
9.994806349277496338e-02
9.993924200534820557e-02
9.992843866348266602e-02
9.992152452468872070e-02
9.991063177585601807e-02
9.990228712558746338e-02
9.989144653081893921e-02
9.988360852003097534e-02
9.987194091081619263e-02
9.986370801925659180e-02
9.985385090112686157e-02
9.984359145164489746e-02
9.983484447002410889e-02
9.982471168041229248e-02
9.981646388769149780e-02
9.980498999357223511e-02
9.979636222124099731e-02
9.978755563497543335e-02
9.977682679891586304e-02
9.976773709058761597e-02
9.975952655076980591e-02
9.975097328424453735e-02
9.974036365747451782e-02
9.972976148128509521e-02
9.972092509269714355e-02
9.971172362565994263e-02
9.970248490571975708e-02
9.969181567430496216e-02
9.968347102403640747e-02
9.967268258333206177e-02
9.966258704662322998e-02
9.965298324823379517e-02
9.964478015899658203e-02
9.963361918926239014e-02
9.962444752454757690e-02
9.961517900228500366e-02
9.960693120956420898e-02
9.959909319877624512e-02
9.958905726671218872e-02
9.957861900329589844e-02
9.956931322813034058e-02
9.955886751413345337e-02
9.954886138439178467e-02
9.954173862934112549e-02
9.953095763921737671e-02
9.952155500650405884e-02
9.951142966747283936e-02
9.950009733438491821e-02
9.949210286140441895e-02
9.948235750198364258e-02
9.947481751441955566e-02
9.946411103010177612e-02
9.945381432771682739e-02
9.944632649421691895e-02
9.943381696939468384e-02
9.942504763603210449e-02
9.941647201776504517e-02
9.940732270479202271e-02
9.939599037170410156e-02
9.938764572143554688e-02
9.937652945518493652e-02
9.936781972646713257e-02
9.935880452394485474e-02
9.934931248426437378e-02
9.933903068304061890e-02
9.932867437601089478e-02
9.931910783052444458e-02
9.930925071239471436e-02
9.930107742547988892e-02
9.929040074348449707e-02
9.928227961063385010e-02
9.927221387624740601e-02
9.926238656044006348e-02
9.925449639558792114e-02
9.924317896366119385e-02
9.923318773508071899e-02
9.922472387552261353e-02
9.921406209468841553e-02
9.920395165681838989e-02
9.919551759958267212e-02
9.918664395809173584e-02
9.917613863945007324e-02
9.916574507951736450e-02
9.915614128112792969e-02
9.914848953485488892e-02
9.913828223943710327e-02
9.912777692079544067e-02
9.911923110485076904e-02
9.910984337329864502e-02
9.909973293542861938e-02
9.909005463123321533e-02
9.908051043748855591e-02
9.907089173793792725e-02
9.906296432018280029e-02
9.905266016721725464e-02
9.904158860445022583e-02
9.903239458799362183e-02
9.902337938547134399e-02
9.901398420333862305e-02
9.900412708520889282e-02
9.899297356605529785e-02
9.898606687784194946e-02
9.897543489933013916e-02
9.896546602249145508e-02
9.895675629377365112e-02
9.894634038209915161e-02
9.893488138914108276e-02
9.892486035823822021e-02
9.891723096370697021e-02
9.890636056661605835e-02
9.889593720436096191e-02
9.888935834169387817e-02
9.887775778770446777e-02
9.887130558490753174e-02
9.885994344949722290e-02
9.885106235742568970e-02
9.884066134691238403e-02
9.882973879575729370e-02
9.882317483425140381e-02
9.881015121936798096e-02
9.880144149065017700e-02
9.879300743341445923e-02
9.878282994031906128e-02
9.877212345600128174e-02
9.876208752393722534e-02
9.875500947237014771e-02
9.874263405799865723e-02
9.873461723327636719e-02
9.872585535049438477e-02
9.871772676706314087e-02
9.870742261409759521e-02
9.869632124900817871e-02
9.868641197681427002e-02
9.867578744888305664e-02
9.866776317358016968e-02
9.865772724151611328e-02
9.864722937345504761e-02
9.863829612731933594e-02
9.862839430570602417e-02
9.861815720796585083e-02
9.861069172620773315e-02
9.859962761402130127e-02
9.858936816453933716e-02
9.858157485723495483e-02
9.857092052698135376e-02
9.856193512678146362e-02
9.855259209871292114e-02
9.854101389646530151e-02
9.853188693523406982e-02
9.852267056703567505e-02
9.851317852735519409e-02
9.850320965051651001e-02
9.849251061677932739e-02
9.848536550998687744e-02
9.847413003444671631e-02
9.846335649490356445e-02
9.845317155122756958e-02
9.844487160444259644e-02
9.843440353870391846e-02
9.842363744974136353e-02
9.841570258140563965e-02
9.840504080057144165e-02
9.839744120836257935e-02
9.838653355836868286e-02
9.837693721055984497e-02
9.836728870868682861e-02
9.835696220397949219e-02
9.834837168455123901e-02
9.833823144435882568e-02
9.832877665758132935e-02
9.831853210926055908e-02
9.830918908119201660e-02
9.829916805028915405e-02
9.829083085060119629e-02
9.828027337789535522e-02
9.827213734388351440e-02
9.826127439737319946e-02
9.825105220079421997e-02
9.824080765247344971e-02
9.823230654001235962e-02
9.822147339582443237e-02
9.821297973394393921e-02
9.820184111595153809e-02
9.819408506155014038e-02
9.818436950445175171e-02
9.817378968000411987e-02
9.816349297761917114e-02
9.815468639135360718e-02
9.814513474702835083e-02
9.813552349805831909e-02
9.812488406896591187e-02
9.811519086360931396e-02
9.810720384120941162e-02
9.809648245573043823e-02
9.808500856161117554e-02
9.807746112346649170e-02
9.806786477565765381e-02
9.805615991353988647e-02
9.804708510637283325e-02
9.803693741559982300e-02
9.802640229463577271e-02
9.801905602216720581e-02
9.800828248262405396e-02
9.799935668706893921e-02
9.798989444971084595e-02
9.797759354114532471e-02
9.797010570764541626e-02
9.796028584241867065e-02
9.795132279396057129e-02
9.794007241725921631e-02
9.793031960725784302e-02
9.792319685220718384e-02
9.791201353073120117e-02
9.790152311325073242e-02
9.789349138736724854e-02
9.788140654563903809e-02
9.787170588970184326e-02
9.786432236433029175e-02
9.785182774066925049e-02
9.784439206123352051e-02
9.783382713794708252e-02
9.782354533672332764e-02
9.781403839588165283e-02
9.780458360910415649e-02
9.779413789510726929e-02
9.778455644845962524e-02
9.777425974607467651e-02
9.776569902896881104e-02
9.775647521018981934e-02
9.774567186832427979e-02
9.773591905832290649e-02
9.772618860006332397e-02
9.771716594696044922e-02
9.770634770393371582e-02
9.769720584154129028e-02
9.768874943256378174e-02
9.767856448888778687e-02
9.766770154237747192e-02
9.765724837779998779e-02
9.764818102121353149e-02
9.763827919960021973e-02
9.763056039810180664e-02
9.762027114629745483e-02
9.760882705450057983e-02
9.760122001171112061e-02
9.759017080068588257e-02
9.758274257183074951e-02
9.757034480571746826e-02
9.756135195493698120e-02
9.755117446184158325e-02
9.754077345132827759e-02
9.753215312957763672e-02
9.752178937196731567e-02
9.751376509666442871e-02
9.750344604253768921e-02
9.749221801757812500e-02
9.748435765504837036e-02
9.747363626956939697e-02
9.746427834033966064e-02
9.745449572801589966e-02
9.744267165660858154e-02
9.743612259626388550e-02
9.742322564125061035e-02
9.741345047950744629e-02
9.740613400936126709e-02
9.739515930414199829e-02
9.738518297672271729e-02
9.737613797187805176e-02
9.736519306898117065e-02
9.735604375600814819e-02
9.734502434730529785e-02
9.733566641807556152e-02
9.732613712549209595e-02
9.731556475162506104e-02
9.730606526136398315e-02
9.729685634374618530e-02
9.728764742612838745e-02
9.727622568607330322e-02
9.726772457361221313e-02
9.725774079561233521e-02
9.724638611078262329e-02
9.723706543445587158e-02
9.722656756639480591e-02
9.721906483173370361e-02
9.720976650714874268e-02
9.719845652580261230e-02
9.718960523605346680e-02
9.717877209186553955e-02
9.716943651437759399e-02
9.715941548347473145e-02
9.714897722005844116e-02
9.713938087224960327e-02
9.712908416986465454e-02
9.711932390928268433e-02
9.710967540740966797e-02
9.709899127483367920e-02
9.709119796752929688e-02
9.708104282617568970e-02
9.707226604223251343e-02
9.706191718578338623e-02
9.705097973346710205e-02
9.704224765300750732e-02
9.703134000301361084e-02
9.702232480049133301e-02
9.701267629861831665e-02
9.700311720371246338e-02
9.699319303035736084e-02
9.698374569416046143e-02
9.697326272726058960e-02
9.696253389120101929e-02
9.695346653461456299e-02
9.694479405879974365e-02
9.693495184183120728e-02
9.692413359880447388e-02
9.691356867551803589e-02
9.690435230731964111e-02
9.689430892467498779e-02
9.688454121351242065e-02
9.687461704015731812e-02
9.686473757028579712e-02
9.685403853654861450e-02
9.684411436319351196e-02
9.683610498905181885e-02
9.682605415582656860e-02
9.681613743305206299e-02
9.680545330047607422e-02
9.679649025201797485e-02
9.678589552640914917e-02
9.677585959434509277e-02
9.676474332809448242e-02
9.675677865743637085e-02
9.674634784460067749e-02
9.673595428466796875e-02
9.672480076551437378e-02
9.671766310930252075e-02
9.670596569776535034e-02
9.669581800699234009e-02
9.668748825788497925e-02
9.667716175317764282e-02
9.666649997234344482e-02
9.665675461292266846e-02
9.664798527956008911e-02
9.663715213537216187e-02
9.662806242704391479e-02
9.661875665187835693e-02
9.660772979259490967e-02
9.659750014543533325e-02
9.658947587013244629e-02
9.657944738864898682e-02
9.656866639852523804e-02
9.655895829200744629e-02
9.654959291219711304e-02
9.654039144515991211e-02
9.652861952781677246e-02
9.651883691549301147e-02
9.651131927967071533e-02
9.649957716464996338e-02
9.649027138948440552e-02
9.647861868143081665e-02
9.647013992071151733e-02
9.646117687225341797e-02
9.645079821348190308e-02
1.284736785888671875e+02
9.713304787874221802e-02
9.782853722572326660e-02
9.738031774759292603e-02
9.671299904584884644e-02
9.692791849374771118e-02
9.749905019998550415e-02
9.744364768266677856e-02
9.695824235677719116e-02
9.689473360776901245e-02
9.726920723915100098e-02
9.739021956920623779e-02
9.710049629211425781e-02
9.693840146064758301e-02
9.712652862071990967e-02
9.728638082742691040e-02
9.715345501899719238e-02
9.698306769132614136e-02
9.704039245843887329e-02
9.717617928981781006e-02
9.713809192180633545e-02
9.700442105531692505e-02
9.699144959449768066e-02
9.707890450954437256e-02
9.708677977323532104e-02
9.700135886669158936e-02
9.695336222648620605e-02
9.699641168117523193e-02
9.701917320489883423e-02
9.696927666664123535e-02
9.691844135522842407e-02
9.692904353141784668e-02
9.694812446832656860e-02
9.692256152629852295e-02
9.688049554824829102e-02
9.686825424432754517e-02
9.688135981559753418e-02
9.686796367168426514e-02
9.683398157358169556e-02
9.681545943021774292e-02
9.681681543588638306e-02
9.681189060211181641e-02
9.678590297698974609e-02
9.676499664783477783e-02
9.676044434309005737e-02
9.675491601228713989e-02
9.673627465963363647e-02
9.671603888273239136e-02
9.670441597700119019e-02
9.669833630323410034e-02
9.668405354022979736e-02
9.666685014963150024e-02
9.665334224700927734e-02
9.664551913738250732e-02
9.663471579551696777e-02
9.661743044853210449e-02
9.660433232784271240e-02
9.659586846828460693e-02
9.658580273389816284e-02
9.657027572393417358e-02
9.655741602182388306e-02
9.654600173234939575e-02
9.653650969266891479e-02
9.652358293533325195e-02
9.651061892509460449e-02
9.649774432182312012e-02
9.648933261632919312e-02
9.647680073976516724e-02
9.646531194448471069e-02
9.645403176546096802e-02
9.644348174333572388e-02
9.643273800611495972e-02
9.642000496387481689e-02
9.640935063362121582e-02
9.639887511730194092e-02
9.638729691505432129e-02
9.637730568647384644e-02
9.636594355106353760e-02
9.635335206985473633e-02
9.634294360876083374e-02
9.633249044418334961e-02
9.631962329149246216e-02
9.631095826625823975e-02
9.630063176155090332e-02
9.628751128911972046e-02
9.627672284841537476e-02
9.626591205596923828e-02
1.284045410156250000e+02
9.741431474685668945e-02
9.847576171159744263e-02
9.758223593235015869e-02
9.652876853942871094e-02
9.703403711318969727e-02
9.789559245109558105e-02
9.757152199745178223e-02
9.677182137966156006e-02
9.686541557312011719e-02
9.749205410480499268e-02
9.745661914348602295e-02
9.690660983324050903e-02
9.682459384202957153e-02
9.722170978784561157e-02
9.731197357177734375e-02
9.696900099515914917e-02
9.681326150894165039e-02
9.703582525253295898e-02
9.715945273637771606e-02
9.696368873119354248e-02
9.680465608835220337e-02
9.691013395786285400e-02
9.702050685882568359e-02
9.691847115755081177e-02
9.678293764591217041e-02
9.681472182273864746e-02
9.689775854349136353e-02
9.685208648443222046e-02
9.674704074859619141e-02
9.674148261547088623e-02
9.679464995861053467e-02
9.677666425704956055e-02
9.669957309961318970e-02
9.667512029409408569e-02
9.670452028512954712e-02
9.669989347457885742e-02
9.664584696292877197e-02
9.661718457937240601e-02
9.662862867116928101e-02
9.662584960460662842e-02
9.659095853567123413e-02
9.655960649251937866e-02
9.655942022800445557e-02
9.655757993459701538e-02
9.653269499540328979e-02
9.650595486164093018e-02
9.649845212697982788e-02
9.649201482534408569e-02
9.647343307733535767e-02
9.645139425992965698e-02
9.643977880477905273e-02
9.643207490444183350e-02
9.641844779253005981e-02
9.639651328325271606e-02
9.638493508100509644e-02
9.637599438428878784e-02
9.636343270540237427e-02
9.634580463171005249e-02
9.633275121450424194e-02
9.632219374179840088e-02
9.631202369928359985e-02
9.629527479410171509e-02
9.628148376941680908e-02
9.627055376768112183e-02
9.626109153032302856e-02
9.624712169170379639e-02
9.623219817876815796e-02
9.622079879045486450e-02
9.621080756187438965e-02
9.619744122028350830e-02
9.618459641933441162e-02
9.617213159799575806e-02
9.616349637508392334e-02
9.614895284175872803e-02
9.613759815692901611e-02
9.612622857093811035e-02
9.611527621746063232e-02
9.610296040773391724e-02
9.609083086252212524e-02
9.607971459627151489e-02
1.283106994628906250e+02
9.794366359710693359e-02
9.967032074928283691e-02
9.802522510290145874e-02
9.631570428609848022e-02
9.732040762901306152e-02
9.861990809440612793e-02
9.780284762382507324e-02
9.652615338563919067e-02
9.694901108741760254e-02
9.792001545429229736e-02
9.754087775945663452e-02
9.663368016481399536e-02
9.678603708744049072e-02
9.744461625814437866e-02
9.730768203735351562e-02
9.668806195259094238e-02
9.667550772428512573e-02
9.711564332246780396e-02
9.709504246711730957e-02
9.667807817459106445e-02
9.660655260086059570e-02
9.688532352447509766e-02
9.691235423088073730e-02
9.663797914981842041e-02
9.654510766267776489e-02
9.671402722597122192e-02
9.675519913434982300e-02
9.657575190067291260e-02
9.649007022380828857e-02
9.658477455377578735e-02
9.662147611379623413e-02
9.650704264640808105e-02
9.642965346574783325e-02
9.647941589355468750e-02
9.650894999504089355e-02
9.643469750881195068e-02
9.637021273374557495e-02
9.639244526624679565e-02
9.641288965940475464e-02
9.636112302541732788e-02
9.631027281284332275e-02
9.631636738777160645e-02
9.632662683725357056e-02
9.629344940185546875e-02
9.625311940908432007e-02
9.624806791543960571e-02
9.625212103128433228e-02
9.622835367918014526e-02
9.619446098804473877e-02
9.618666768074035645e-02
9.618522226810455322e-02
9.616378694772720337e-02
9.613975137472152710e-02
9.612666070461273193e-02
9.612232446670532227e-02
9.610661864280700684e-02
9.608369320631027222e-02
9.607204794883728027e-02
9.606477618217468262e-02
9.604858607053756714e-02
9.603117406368255615e-02
9.601742774248123169e-02
9.601055830717086792e-02
9.599582850933074951e-02
9.597973525524139404e-02
9.596764296293258667e-02
9.595680236816406250e-02
9.594478458166122437e-02
9.592864662408828735e-02
9.591669589281082153e-02
9.590782225131988525e-02
9.589245915412902832e-02
9.588073194026947021e-02
9.586788713932037354e-02
9.585852921009063721e-02
9.584615379571914673e-02
9.583131968975067139e-02
1.281696319580078125e+02
9.965072572231292725e-02
1.028236150741577148e-01
9.909219294786453247e-02
9.600253403186798096e-02
9.844412654638290405e-02
1.005896031856536865e-01
9.836775809526443481e-02
9.614603221416473389e-02
9.756439179182052612e-02
9.913151711225509644e-02
9.772511571645736694e-02
9.621397405862808228e-02
9.710064530372619629e-02
9.814452379941940308e-02
9.729448705911636353e-02
9.624424576759338379e-02
9.675101190805435181e-02
9.747748076915740967e-02
9.694002568721771240e-02
9.622362256050109863e-02
9.653444588184356689e-02
9.701482951641082764e-02
9.667987376451492310e-02
9.618724137544631958e-02
9.635929018259048462e-02
9.668287634849548340e-02
9.646613150835037231e-02
9.613164514303207397e-02
9.623245149850845337e-02
9.644142538309097290e-02
9.629904478788375854e-02
9.606945514678955078e-02
9.612429887056350708e-02
9.625755995512008667e-02
9.616211801767349243e-02
9.600351750850677490e-02
9.603362530469894409e-02
9.611617028713226318e-02
9.604967385530471802e-02
9.593965113162994385e-02
9.595067054033279419e-02
9.600121527910232544e-02
9.595206379890441895e-02
9.587522596120834351e-02
9.587911516427993774e-02
9.590479731559753418e-02
9.587026387453079224e-02
9.581606090068817139e-02
9.581214189529418945e-02
9.582364559173583984e-02
9.579606354236602783e-02
9.575586020946502686e-02
9.574918448925018311e-02
9.575384855270385742e-02
9.572910517454147339e-02
9.569700062274932861e-02
9.569024294614791870e-02
9.568653255701065063e-02
9.566603600978851318e-02
9.564122557640075684e-02
9.563498198986053467e-02
9.562852233648300171e-02
9.561072289943695068e-02
9.559162706136703491e-02
9.557819366455078125e-02
9.557111561298370361e-02
9.555494785308837891e-02
9.553708136081695557e-02
9.552676230669021606e-02
9.551736712455749512e-02
9.550207853317260742e-02
9.548693150281906128e-02
9.547550231218338013e-02
9.546666592359542847e-02
9.544984996318817139e-02
1.279194641113281250e+02
1.054552420973777771e-01
1.129252985119819641e-01
1.023914515972137451e-01
9.558976441621780396e-02
1.027724072337150574e-01
1.069216653704643250e-01
1.001391112804412842e-01
9.560187906026840210e-02
1.003391146659851074e-01
1.030558869242668152e-01
9.826635569334030151e-02
9.567444771528244019e-02
9.896804392337799072e-02
1.004543602466583252e-01
9.730663895606994629e-02
9.563799947500228882e-02
9.784528613090515137e-02
9.874177724123001099e-02
9.655093401670455933e-02
9.562595188617706299e-02
9.712892770767211914e-02
9.758440405130386353e-02
9.612540900707244873e-02
9.556067734956741333e-02
9.656905382871627808e-02
9.680259227752685547e-02
9.579880535602569580e-02
9.550543129444122314e-02
9.617851674556732178e-02
9.626514464616775513e-02
9.559495747089385986e-02
9.542885422706604004e-02
9.587665647268295288e-02
9.589266777038574219e-02
9.543642401695251465e-02
9.536062180995941162e-02
9.565392881631851196e-02
9.562738984823226929e-02
9.532191604375839233e-02
9.528960287570953369e-02
9.547603130340576172e-02
9.543253481388092041e-02
9.522845596075057983e-02
9.522110968828201294e-02
9.533552080392837524e-02
9.528926014900207520e-02
9.515154361724853516e-02
9.515053033828735352e-02
9.522241353988647461e-02
9.517813473939895630e-02
9.508386254310607910e-02
9.508782625198364258e-02
9.512683004140853882e-02
9.508655965328216553e-02
9.502184391021728516e-02
9.502545744180679321e-02
9.504413604736328125e-02
9.500872343778610229e-02
9.496519714593887329e-02
9.496740251779556274e-02
9.497373551130294800e-02
9.494330734014511108e-02
9.491158276796340942e-02
9.491061419248580933e-02
9.490836411714553833e-02
9.488286823034286499e-02
9.485774487257003784e-02
9.485404193401336670e-02
9.484781324863433838e-02
9.482584893703460693e-02
9.480751305818557739e-02
9.480167180299758911e-02
9.479302912950515747e-02
9.317452460527420044e-02
9.475569427013397217e-02
9.475208073854446411e-02
9.473906457424163818e-02
9.472179412841796875e-02
9.470932930707931519e-02
9.470205008983612061e-02
9.468809515237808228e-02
9.467472881078720093e-02
9.466080367565155029e-02
9.465053677558898926e-02
9.463915228843688965e-02
9.462495148181915283e-02
9.461117535829544067e-02
9.460281580686569214e-02
9.459044039249420166e-02
9.457556903362274170e-02
9.456348419189453125e-02
9.455277025699615479e-02
9.454144537448883057e-02
9.452728182077407837e-02
9.451662003993988037e-02
9.450570493936538696e-02
9.449225664138793945e-02
9.447905421257019043e-02
9.446626156568527222e-02
9.445534646511077881e-02
9.444423764944076538e-02
9.443100541830062866e-02
9.441975504159927368e-02
9.440734237432479858e-02
9.439739584922790527e-02
9.438344836235046387e-02
9.437204152345657349e-02
9.435988962650299072e-02
9.434890002012252808e-02
9.433797001838684082e-02
9.432605654001235962e-02
9.431453794240951538e-02
9.430184960365295410e-02
9.428919851779937744e-02
9.427717328071594238e-02
9.426504373550415039e-02
9.425356984138488770e-02
9.424167126417160034e-02
9.423042833805084229e-02
9.421700239181518555e-02
9.420541673898696899e-02
9.419391304254531860e-02
9.418325871229171753e-02
9.417001903057098389e-02
9.415950626134872437e-02
9.414500743150711060e-02
9.413583576679229736e-02
9.412311017513275146e-02
9.411070495843887329e-02
9.410004317760467529e-02
9.408722072839736938e-02
9.407511353492736816e-02
9.406373649835586548e-02
9.405138343572616577e-02
9.404005855321884155e-02
9.402804821729660034e-02
9.401855617761611938e-02
9.400553256273269653e-02
9.399388730525970459e-02
9.398170560598373413e-02
1.272568817138671875e+02
1.499007791280746460e-01
1.838830113410949707e-01
1.194034144282341003e-01
9.738449007272720337e-02
1.413840353488922119e-01
1.498677283525466919e-01
1.085437163710594177e-01
9.640994668006896973e-02
1.275040209293365479e-01
1.278836727142333984e-01
9.822054207324981689e-02
9.881907701492309570e-02
1.184469088912010193e-01
1.141182631254196167e-01
9.561507403850555420e-02
9.775502979755401611e-02
1.107743084430694580e-01
1.049768999218940735e-01
9.353988617658615112e-02
9.797855466604232788e-02
1.051400601863861084e-01
9.985132515430450439e-02
9.311972558498382568e-02
9.696059674024581909e-02
1.010876521468162537e-01
9.645356237888336182e-02
9.297676384449005127e-02
9.634882956743240356e-02
9.816561639308929443e-02
9.472092241048812866e-02
9.297929704189300537e-02
9.550423920154571533e-02
9.617228060960769653e-02
9.362638741731643677e-02
9.305436164140701294e-02
9.483294934034347534e-02
9.482063353061676025e-02
9.311193972826004028e-02
9.304495900869369507e-02
9.422482550144195557e-02
9.392055124044418335e-02
9.281656146049499512e-02
9.303140640258789062e-02
9.373752772808074951e-02
9.334671497344970703e-02
9.268212318420410156e-02
9.295531362295150757e-02
9.335270524024963379e-02
9.297472983598709106e-02
9.260829538106918335e-02
9.287191927433013916e-02
9.305573999881744385e-02
9.274364262819290161e-02
9.256340563297271729e-02
9.276822209358215332e-02
9.274981915950775146e-02
9.258216619491577148e-02
9.251797944307327271e-02
9.261725097894668579e-02
9.261520951986312866e-02
9.249460697174072266e-02
9.246407449245452881e-02
9.246549755334854126e-02
9.246370196342468262e-02
9.244685620069503784e-02
1.226545562744140625e+02
9.241010248661041260e-02
9.240176528692245483e-02
9.239674359560012817e-02
9.238845854997634888e-02
9.237625449895858765e-02
9.236570447683334351e-02
9.235152602195739746e-02
9.234447032213211060e-02
9.233946353197097778e-02
9.232847392559051514e-02
9.231691062450408936e-02
9.230700135231018066e-02
9.229554235935211182e-02
9.228645265102386475e-02
9.227844327688217163e-02
9.226560592651367188e-02
9.225255995988845825e-02
9.224499017000198364e-02
9.223508834838867188e-02
9.222446382045745850e-02
9.221472591161727905e-02
9.220388531684875488e-02
9.219318628311157227e-02
9.218331426382064819e-02
9.217341989278793335e-02
9.216223657131195068e-02
9.215125441551208496e-02
9.214298427104949951e-02
9.213183820247650146e-02
9.212071448564529419e-02
9.211154282093048096e-02
9.210284799337387085e-02
9.209105372428894043e-02
9.207967668771743774e-02
9.206944704055786133e-02
9.205948561429977417e-02
9.204959869384765625e-02
9.204019606113433838e-02
9.203020483255386353e-02
9.201832860708236694e-02
9.200836718082427979e-02
9.199861437082290649e-02
9.198836982250213623e-02
9.197849035263061523e-02
9.196716547012329102e-02
9.195685386657714844e-02
9.194687753915786743e-02
9.193730354309082031e-02
9.192509949207305908e-02
9.191504865884780884e-02
9.190692752599716187e-02
9.189440310001373291e-02
9.188469499349594116e-02
9.187465906143188477e-02
9.186361730098724365e-02
9.185354411602020264e-02
9.184345602989196777e-02
9.183419495820999146e-02
9.182253479957580566e-02
9.181208163499832153e-02
9.180213510990142822e-02
9.179250150918960571e-02
9.178151190280914307e-02
9.176997840404510498e-02
9.176086634397506714e-02
9.174961596727371216e-02
1.226550369262695312e+02
9.173192083835601807e-02
9.172281622886657715e-02
9.171421080827713013e-02
9.170491993427276611e-02
9.169521182775497437e-02
9.168566018342971802e-02
9.167657792568206787e-02
9.166611731052398682e-02
9.165801852941513062e-02
9.164847433567047119e-02
9.163890779018402100e-02
9.162887930870056152e-02
9.162005782127380371e-02
9.160856902599334717e-02
9.159924089908599854e-02
9.158967435359954834e-02
9.157981723546981812e-02
9.156895428895950317e-02
9.155890345573425293e-02
9.154888242483139038e-02
9.153918176889419556e-02
9.152744710445404053e-02
9.151786565780639648e-02
9.150693565607070923e-02
9.149812161922454834e-02
9.148802608251571655e-02
9.147715568542480469e-02
9.146762639284133911e-02
9.145847707986831665e-02
9.144719690084457397e-02
9.143806993961334229e-02
9.142562747001647949e-02
9.141563624143600464e-02
9.140639007091522217e-02
9.139525890350341797e-02
9.138508886098861694e-02
9.137427061796188354e-02
9.136482328176498413e-02
9.135569632053375244e-02
9.134348481893539429e-02
9.133464843034744263e-02
9.132425487041473389e-02
9.131313115358352661e-02
9.130259603261947632e-02
9.129317849874496460e-02
9.128307551145553589e-02
9.127322584390640259e-02
9.126327186822891235e-02
9.125271439552307129e-02
9.124205261468887329e-02
9.123262763023376465e-02
9.122066944837570190e-02
9.121059626340866089e-02
9.120076894760131836e-02
9.119085222482681274e-02
9.118036180734634399e-02
9.117037802934646606e-02
9.116068482398986816e-02
9.115038067102432251e-02
9.113840013742446899e-02
9.112846106290817261e-02
9.111873805522918701e-02
9.110870957374572754e-02
9.109709411859512329e-02
9.108787029981613159e-02
9.107761830091476440e-02
9.106746315956115723e-02
9.105697274208068848e-02
9.104668349027633667e-02
9.103579074144363403e-02
9.102599322795867920e-02
9.101575613021850586e-02
9.100486338138580322e-02
9.099532663822174072e-02
9.098621457815170288e-02
9.097446501255035400e-02
9.096476435661315918e-02
9.095537662506103516e-02
9.094366431236267090e-02
9.093318134546279907e-02
9.092342853546142578e-02
9.091412276029586792e-02
9.090241789817810059e-02
9.089292585849761963e-02
9.088189899921417236e-02
9.087166190147399902e-02
9.086211025714874268e-02
9.085159003734588623e-02
9.084229171276092529e-02
9.083155542612075806e-02
9.081995487213134766e-02
9.080995619297027588e-02
9.080241620540618896e-02
9.079048037528991699e-02
9.077920019626617432e-02
9.076888859272003174e-02
9.075900912284851074e-02
9.074848890304565430e-02
9.073789417743682861e-02
9.072740375995635986e-02
9.071645885705947876e-02
9.070705622434616089e-02
9.069702029228210449e-02
9.068745374679565430e-02
9.067732095718383789e-02
9.066615253686904907e-02
9.065635502338409424e-02
9.064592421054840088e-02
9.063597768545150757e-02
9.062619507312774658e-02
9.061601012945175171e-02
9.060572087764739990e-02
9.059470146894454956e-02
9.058374166488647461e-02
9.057431668043136597e-02
9.056469798088073730e-02


==> graphs/mat11/Eichinger2020_02_DATA_UNIAXIAL-L2-2024-06-12_TrainPredict.txt <==
0.0000e+00 -2.9802e-08 0.0000e+00 -2.9802e-08
3.2778e-01 8.6594e-02 4.1111e-01 1.0987e-01
1.2750e+00 4.1248e-01 1.1778e+00 3.7232e-01
1.7556e+00 6.4905e-01 1.7750e+00 6.6013e-01
2.5389e+00 1.1874e+00 2.5861e+00 1.2271e+00
3.5361e+00 2.2314e+00 4.5389e+00 3.5145e+00
6.8111e+00 6.6036e+00 6.7694e+00 6.9618e+00
7.5250e+00 7.8848e+00 8.0472e+00 8.8670e+00
8.2417e+00 8.9841e+00 9.1028e+00 1.0048e+01
8.8417e+00 9.7493e+00 1.0006e+01 1.0760e+01
1.0228e+01 1.0798e+01 1.1228e+01 1.1328e+01
1.2214e+01 1.1501e+01 1.1414e+01 1.1407e+01
1.2575e+01 1.1607e+01 1.2872e+01 1.1722e+01
1.3178e+01 1.1734e+01 1.4972e+01 1.1909e+01
1.4181e+01 1.1858e+01 1.5869e+01 1.1958e+01
1.5061e+01 1.1926e+01 1.6997e+01 1.1992e+01
1.5325e+01 1.1943e+01 1.7003e+01 1.2009e+01
1.5469e+01 1.1952e+01 1.7047e+01 1.2009e+01
1.5750e+01 1.1966e+01 1.7206e+01 1.2007e+01
1.5878e+01 1.1972e+01 1.7592e+01 1.2004e+01
1.6100e+01 1.1980e+01 1.7847e+01 1.2002e+01
1.6500e+01 1.1993e+01 1.8042e+01 1.2001e+01
1.6992e+01 1.2004e+01 1.8172e+01 1.2000e+01
1.7003e+01 1.1982e+01 1.8272e+01 1.1999e+01
1.7064e+01 1.1986e+01 1.8969e+01 1.1997e+01
1.7253e+01 1.1999e+01 1.9275e+01 1.1996e+01
1.7972e+01 1.2031e+01 1.9744e+01 1.1995e+01
1.8200e+01 1.2040e+01 1.9867e+01 1.1994e+01
1.8453e+01 1.2048e+01 2.0200e+01 1.1994e+01
1.9306e+01 1.2066e+01 2.0425e+01 1.1994e+01
1.9769e+01 1.2073e+01 2.0611e+01 1.1993e+01
2.0494e+01 1.2080e+01 2.1111e+01 1.1993e+01
2.1006e+01 1.2084e+01 2.1289e+01 1.1993e+01
2.1792e+01 1.2088e+01 2.1608e+01 1.1993e+01
2.2028e+01 1.2089e+01 2.1850e+01 1.1992e+01
2.2231e+01 1.2089e+01 2.2075e+01 1.1992e+01
2.2392e+01 1.2090e+01 2.2433e+01 1.1992e+01
2.3053e+01 1.2091e+01 2.3122e+01 1.1992e+01
2.3275e+01 1.2092e+01 2.3211e+01 1.1992e+01
2.3381e+01 1.2092e+01 2.3700e+01 1.1992e+01
2.3731e+01 1.2092e+01 2.3789e+01 1.1992e+01
2.4017e+01 1.2093e+01 2.4078e+01 1.1992e+01
2.4494e+01 1.2093e+01 2.4383e+01 1.1992e+01
2.4725e+01 1.2093e+01 2.4581e+01 1.1992e+01
2.4933e+01 1.2094e+01 2.4753e+01 1.1992e+01
2.5408e+01 1.2094e+01 2.4961e+01 1.1992e+01
2.5533e+01 1.2094e+01 2.5167e+01 1.1992e+01
2.5656e+01 1.2094e+01 2.5228e+01 1.1992e+01
2.5878e+01 1.2094e+01 2.5536e+01 1.1992e+01
2.6033e+01 1.2094e+01 2.5708e+01 1.1992e+01
2.6214e+01 1.2094e+01 2.6025e+01 1.1992e+01
2.6364e+01 1.2094e+01 2.6311e+01 1.1992e+01
2.6478e+01 1.2094e+01 2.6542e+01 1.1992e+01
2.6800e+01 1.2094e+01 2.6800e+01 1.1992e+01


==> graphs/mat11/Eichinger2020_02_DATA_UNIAXIAL-L2-2024-06-12_loss_history.txt <==
1.226183395385742188e+02
1.224265823364257812e+02
1.214155654907226562e+02
1.171187515258789062e+02
1.025550994873046875e+02
6.935381317138671875e+01
5.390644454956054688e+01
6.978100585937500000e+01
7.368578338623046875e+01
6.984948730468750000e+01
5.901132583618164062e+01
5.099095153808593750e+01
5.929913330078125000e+01
6.403020477294921875e+01
5.893376159667968750e+01
5.151477432250976562e+01
5.227307891845703125e+01
5.706598281860351562e+01
5.807455062866210938e+01
5.471166610717773438e+01
5.063831710815429688e+01
5.113880157470703125e+01
5.427430343627929688e+01
5.441354751586914062e+01
5.149387359619140625e+01
4.970902633666992188e+01
5.105973434448242188e+01
5.250207901000976562e+01
5.173156738281250000e+01
4.979113388061523438e+01
4.931251907348632812e+01
5.050954055786132812e+01
5.090948867797851562e+01
4.973611831665039062e+01
4.876585388183593750e+01
4.920441055297851562e+01
4.980930709838867188e+01
4.934529876708984375e+01
4.845660018920898438e+01
4.840658950805664062e+01
4.890215682983398438e+01
4.877598571777343750e+01
4.811208343505859375e+01
4.790439224243164062e+01
4.820434570312500000e+01
4.817912292480468750e+01
4.771370697021484375e+01
4.749727630615234375e+01
4.767597579956054688e+01
4.765435028076171875e+01
4.730722427368164062e+01
4.713665008544921875e+01
4.723661422729492188e+01
4.717843246459960938e+01
4.691225433349609375e+01
4.680282974243164062e+01
4.685585403442382812e+01
4.675964355468750000e+01
4.655280303955078125e+01
4.649154281616210938e+01
4.649897384643554688e+01
4.637487030029296875e+01
4.622686767578125000e+01
4.619817733764648438e+01
4.616186141967773438e+01
4.603092193603515625e+01
4.593548583984375000e+01
4.591055679321289062e+01
4.583578872680664062e+01
4.572268676757812500e+01
4.566759872436523438e+01
4.562520599365234375e+01
4.553176879882812500e+01
4.545024871826171875e+01
4.540793609619140625e+01
4.534083938598632812e+01
4.525485229492187500e+01
4.520058822631835938e+01
4.514854049682617188e+01
4.507087326049804688e+01
4.500599288940429688e+01
4.495741271972656250e+01
4.489105606079101562e+01
4.482324981689453125e+01
4.477258682250976562e+01
4.471473693847656250e+01
4.464851379394531250e+01
4.459471511840820312e+01
4.454165267944335938e+01
4.447932052612304688e+01
4.442401885986328125e+01
4.437311553955078125e+01
4.431480026245117188e+01
4.425924301147460938e+01
4.420911788940429688e+01
4.415418624877929688e+01
4.409959030151367188e+01
4.405004119873046875e+01
4.399762344360351562e+01
4.394445419311523438e+01
4.389538955688476562e+01
4.384477996826171875e+01
4.379323196411132812e+01
4.374481582641601562e+01
4.369585418701171875e+01
4.364578247070312500e+01
4.359813690185546875e+01
4.355025482177734375e+01
4.350176239013671875e+01
4.345502471923828125e+01
4.340824508666992188e+01
4.336095428466796875e+01
4.331517410278320312e+01
4.326934432983398438e+01
4.322336196899414062e+01
1.238500061035156250e+02
4.314025115966796875e+01
1.237529373168945312e+02
1.233789215087890625e+02
1.208488464355468750e+02
1.070190505981445312e+02
7.636854553222656250e+01
4.572018051147460938e+01
4.556550598144531250e+01
4.556771469116210938e+01
4.340383529663085938e+01
3.859860610961914062e+01
3.187612724304199219e+01
2.443122291564941406e+01
1.741403388977050781e+01
1.132612609863281250e+01
6.927052021026611328e+00
3.866833209991455078e+00
2.201748371124267578e+00
1.399705410003662109e+00
1.228233575820922852e+00
1.445725202560424805e+00
1.877478003501892090e+00
2.404835939407348633e+00
2.950815677642822266e+00
3.466939449310302734e+00
3.925386428833007812e+00
4.310735702514648438e+00
4.612758159637451172e+00
4.837424755096435547e+00
4.999407768249511719e+00
5.050337314605712891e+00
5.048464298248291016e+00
4.982792377471923828e+00
4.876695632934570312e+00
4.687951564788818359e+00
4.488656997680664062e+00
4.223950862884521484e+00
3.961006641387939453e+00
3.663555383682250977e+00
3.341466188430786133e+00
3.038461446762084961e+00
2.714892148971557617e+00
2.420821666717529297e+00
2.131461381912231445e+00
1.855266332626342773e+00
1.613683462142944336e+00
1.402184963226318359e+00
1.223738312721252441e+00
1.084587812423706055e+00
9.710214138031005859e-01
8.956823945045471191e-01
8.511901497840881348e-01
8.334769010543823242e-01
8.374276757240295410e-01
8.572351932525634766e-01
8.868368864059448242e-01
9.203740358352661133e-01
9.533060789108276367e-01
9.798918366432189941e-01
9.975948929786682129e-01
1.005959033966064453e+00
1.002974629402160645e+00
9.903590083122253418e-01
9.696630835533142090e-01
9.422808885574340820e-01
9.108490943908691406e-01
8.776430487632751465e-01
8.446967005729675293e-01
8.126941323280334473e-01
7.857678532600402832e-01
7.617622613906860352e-01
7.405251860618591309e-01
7.263761162757873535e-01
7.128654718399047852e-01
7.062248587608337402e-01
7.005175948143005371e-01
6.968277096748352051e-01
6.944800019264221191e-01
6.928607821464538574e-01
6.914474964141845703e-01
6.873509287834167480e-01
6.876903176307678223e-01
6.848490834236145020e-01
6.786603331565856934e-01
6.767534017562866211e-01
6.690399646759033203e-01
6.632472872734069824e-01
6.594333648681640625e-01
6.504132747650146484e-01
6.460442543029785156e-01
6.392825841903686523e-01
6.304397583007812500e-01
6.263051629066467285e-01
6.202831268310546875e-01
6.126203536987304688e-01
6.074584126472473145e-01
6.026905179023742676e-01
6.001288294792175293e-01
5.941869616508483887e-01
5.920836329460144043e-01
5.866864323616027832e-01
5.848125219345092773e-01
5.813188552856445312e-01
5.778543949127197266e-01
5.728129744529724121e-01
5.708769559860229492e-01
5.673264861106872559e-01
5.637264251708984375e-01
5.600818991661071777e-01
5.564069747924804688e-01
5.511938929557800293e-01
5.490267872810363770e-01
5.453552007675170898e-01
5.401795506477355957e-01
5.365859270095825195e-01
5.346132516860961914e-01
5.311589241027832031e-01
5.277736186981201172e-01
5.228682756423950195e-01
5.212121009826660156e-01
5.180268883705139160e-01
5.148944854736328125e-01
5.101884603500366211e-01
5.071405768394470215e-01
5.057536363601684570e-01
5.011458396911621094e-01
4.981896281242370605e-01
4.952563345432281494e-01
4.939622879028320312e-01
4.894555509090423584e-01
4.865837693214416504e-01
4.853265881538391113e-01
4.824891686439514160e-01
4.796730577945709229e-01
4.768812656402587891e-01
4.741147458553314209e-01
4.713758528232574463e-01
4.686658382415771484e-01
4.644720256328582764e-01
4.633351266384124756e-01
4.607130587100982666e-01
4.566451907157897949e-01
4.540919065475463867e-01
4.515655636787414551e-01
4.490626752376556396e-01
4.480185806751251221e-01
4.455549716949462891e-01
4.416931867599487305e-01
4.406912028789520264e-01
4.368869662284851074e-01
4.345160126686096191e-01
4.321639239788055420e-01
4.298312962055206299e-01
4.275223016738891602e-01
4.252307415008544922e-01
4.229619503021240234e-01
4.220870435237884521e-01
4.184831678867340088e-01
4.162758290767669678e-01
4.140891432762145996e-01
4.119219183921813965e-01
4.111335575580596924e-01
4.076471328735351562e-01
4.055379629135131836e-01
4.034486413002014160e-01
4.027223289012908936e-01
4.006662070751190186e-01
3.972901999950408936e-01
3.952736556529998779e-01
3.932744264602661133e-01
3.912915885448455811e-01
3.893283903598785400e-01
3.873810172080993652e-01
3.854500055313110352e-01
3.835360705852508545e-01
3.816389441490173340e-01
3.797563314437866211e-01
3.791762590408325195e-01
3.760452866554260254e-01
3.742119967937469482e-01
3.723939061164855957e-01
3.705945312976837158e-01
3.700624406337738037e-01
3.670375347137451172e-01
3.665240406990051270e-01
3.647771775722503662e-01
3.618124723434448242e-01
3.601003885269165039e-01
3.584017753601074219e-01
3.567188084125518799e-01
3.550497293472290039e-01
3.546024262905120850e-01
3.517526388168334961e-01
3.501245677471160889e-01
3.485102951526641846e-01
3.469094336032867432e-01
3.453220129013061523e-01
3.437460064888000488e-01
3.433647453784942627e-01
3.406378626823425293e-01
3.391002416610717773e-01
3.375769555568695068e-01
3.360664546489715576e-01
3.345680832862854004e-01
3.330835998058319092e-01
3.316094875335693359e-01
3.301483988761901855e-01
3.286993503570556641e-01
3.272607922554016113e-01
3.258350491523742676e-01
3.244208991527557373e-01
3.230190575122833252e-01
3.216270208358764648e-01
3.202465772628784180e-01
3.188773095607757568e-01
3.175189793109893799e-01
3.161719739437103271e-01
3.148351907730102539e-01
3.135098516941070557e-01
3.121962845325469971e-01
3.108902573585510254e-01
3.095969855785369873e-01
3.083132207393646240e-01
3.070388734340667725e-01
3.057749867439270020e-01
3.045227825641632080e-01
3.032786250114440918e-01
3.020450174808502197e-01
3.008211255073547363e-01
2.996067106723785400e-01
2.994561195373535156e-01
2.972077429294586182e-01
2.960219383239746094e-01
2.948443293571472168e-01
2.947154045104980469e-01
2.925184369087219238e-01
2.913689911365509033e-01
2.912547290325164795e-01
2.890956997871398926e-01
2.889912128448486328e-01
2.878744900226593018e-01
2.857525348663330078e-01
2.856625616550445557e-01
2.845695912837982178e-01
2.824862003326416016e-01
2.814150452613830566e-01
2.803499400615692139e-01
2.792948484420776367e-01
2.792326807975769043e-01
2.772075235843658447e-01
2.761759459972381592e-01
2.751518785953521729e-01
2.741381227970123291e-01
2.731291353702545166e-01
2.730970382690429688e-01
2.711369693279266357e-01
2.701527476310729980e-01
2.701342105865478516e-01
2.682054638862609863e-01
2.681957483291625977e-01
2.662879228591918945e-01
2.653398513793945312e-01
2.643997073173522949e-01
2.634661793708801270e-01
2.625401020050048828e-01
2.616218924522399902e-01
2.616406679153442383e-01
2.607320547103881836e-01
2.589056491851806641e-01
2.589346468448638916e-01
2.571286261081695557e-01
2.562502324581146240e-01
2.553790807723999023e-01
2.554209828376770020e-01
2.536539733409881592e-01
2.528015673160552979e-01
2.519567608833312988e-01
2.511171698570251465e-01
2.502835392951965332e-01
2.494572550058364868e-01
2.495234310626983643e-01
2.478229254484176636e-01
2.470139861106872559e-01
2.470889240503311157e-01
2.454152703285217285e-01
2.454966157674789429e-01
2.438389509916305542e-01
2.430601119995117188e-01
2.422877252101898193e-01
2.415199577808380127e-01
2.407588064670562744e-01
2.400030046701431274e-01
2.392525374889373779e-01
2.385082095861434937e-01
2.377685308456420898e-01
2.378818839788436890e-01
2.371504902839660645e-01
2.355838418006896973e-01
2.348661720752716064e-01
2.341543734073638916e-01
2.342796921730041504e-01
2.327435016632080078e-01
2.328745126724243164e-01
2.313559651374816895e-01
2.314898520708084106e-01
2.308060377836227417e-01
2.293096780776977539e-01
2.286377847194671631e-01
2.279721945524215698e-01
2.273097336292266846e-01
2.266527563333511353e-01
2.259998768568038940e-01
2.253525704145431519e-01
2.255069464445114136e-01
2.240708917379379272e-01
2.234380096197128296e-01
2.228092104196548462e-01
2.221836000680923462e-01
2.215660214424133301e-01
2.209499180316925049e-01
2.203387469053268433e-01
2.197330594062805176e-01
2.191317975521087646e-01
2.185344398021697998e-01
2.179420888423919678e-01
2.181261032819747925e-01
2.167695462703704834e-01
2.161890119314193726e-01
2.163774818181991577e-01
2.150404751300811768e-01
2.144733816385269165e-01
2.146669030189514160e-01
2.133500277996063232e-01
2.127941697835922241e-01
2.122432142496109009e-01
2.124413102865219116e-01
2.111506611108779907e-01
2.113518714904785156e-01
2.100750505924224854e-01
2.095437645912170410e-01
2.090141624212265015e-01
2.084907442331314087e-01
2.086986303329467773e-01
2.074530720710754395e-01
2.076637893915176392e-01
2.064309120178222656e-01
2.059238702058792114e-01
2.061393409967422485e-01
2.049218118190765381e-01
2.044265866279602051e-01
2.046462446451187134e-01
2.034457474946975708e-01
2.029618918895721436e-01
2.031855285167694092e-01
2.020018398761749268e-01
2.015274614095687866e-01
2.010564208030700684e-01
2.005885243415832520e-01
2.001239061355590820e-01
1.996622681617736816e-01
1.992055773735046387e-01
1.994419395923614502e-01
1.982993036508560181e-01
1.978511810302734375e-01
1.974068135023117065e-01
1.969656795263290405e-01
1.965268701314926147e-01
1.960909217596054077e-01
1.956589818000793457e-01
1.952299624681472778e-01
1.948039084672927856e-01
1.943803131580352783e-01
1.939611136913299561e-01
1.935432106256484985e-01
1.931292712688446045e-01
1.927189230918884277e-01
1.923100501298904419e-01
1.919041275978088379e-01
1.915018558502197266e-01
1.911022514104843140e-01
1.907048374414443970e-01
1.903114914894104004e-01
1.905724555253982544e-01
1.895325034856796265e-01
1.891463249921798706e-01
1.887626200914382935e-01
1.883831173181533813e-01
1.880040466785430908e-01
1.876292377710342407e-01
1.872576922178268433e-01
1.868870258331298828e-01
1.865197867155075073e-01
1.867872327566146851e-01
1.864234805107116699e-01
1.854339689016342163e-01
1.850769817829132080e-01
1.847212165594100952e-01
1.843693256378173828e-01
1.840192973613739014e-01
1.836717724800109863e-01
1.833269000053405762e-01
1.829849928617477417e-01
1.826447099447250366e-01
1.823071390390396118e-01
1.819718927145004272e-01
1.816390454769134521e-01
1.813089549541473389e-01
1.809803992509841919e-01
1.806551367044448853e-01
1.803311556577682495e-01
1.800094842910766602e-01
1.796907037496566772e-01
1.793735325336456299e-01
1.796572357416152954e-01
1.787464916706085205e-01
1.784363538026809692e-01
1.787202209234237671e-01
1.778212636709213257e-01
1.775184869766235352e-01
1.778015792369842529e-01
1.769163459539413452e-01
1.766185015439987183e-01
1.763222366571426392e-01
1.766063570976257324e-01
1.757369339466094971e-01
1.760211735963821411e-01
1.757314950227737427e-01
1.748746186494827271e-01
1.745906621217727661e-01
1.743091195821762085e-01
1.740284264087677002e-01
1.737505197525024414e-01
1.734741330146789551e-01
1.731995195150375366e-01
1.729277819395065308e-01
1.726578623056411743e-01
1.723888069391250610e-01
1.721231192350387573e-01
1.718575805425643921e-01
1.715947240591049194e-01
1.713341772556304932e-01
1.710752695798873901e-01
1.708188056945800781e-01
1.711154878139495850e-01
1.703096777200698853e-01
1.700564026832580566e-01
1.703541576862335205e-01
1.695581078529357910e-01
1.693122684955596924e-01
1.690670549869537354e-01
1.693618446588516235e-01
1.685816943645477295e-01
1.683410406112670898e-01
1.681025028228759766e-01
1.678653508424758911e-01
1.676308959722518921e-01
1.679266542196273804e-01
1.671655625104904175e-01
1.674604415893554688e-01
1.667062044143676758e-01
1.664790362119674683e-01
1.662527769804000854e-01
1.660288870334625244e-01
1.658057868480682373e-01
1.661035120487213135e-01
1.653651893138885498e-01
1.651471853256225586e-01
1.649302989244461060e-01
1.647155135869979858e-01
1.650146842002868652e-01
1.642896085977554321e-01
1.640789806842803955e-01
1.643792837858200073e-01
1.636622995138168335e-01
1.634548604488372803e-01
1.632500439882278442e-01
1.635496467351913452e-01
1.628448963165283203e-01
1.631451249122619629e-01
1.624441295862197876e-01
1.622464507818222046e-01
1.620500832796096802e-01
1.618549078702926636e-01
1.616608649492263794e-01
1.614675819873809814e-01
1.612756848335266113e-01
1.610866189002990723e-01
1.613881736993789673e-01
1.607101559638977051e-01
1.610104292631149292e-01
1.603396832942962646e-01
1.601554900407791138e-01
1.599737852811813354e-01
1.597926616668701172e-01
1.600933372974395752e-01
1.594337224960327148e-01
1.592566668987274170e-01
1.590800285339355469e-01
1.589049696922302246e-01
1.587310880422592163e-01
1.585585772991180420e-01
1.583873778581619263e-01
1.582165658473968506e-01
1.580476611852645874e-01
1.578793227672576904e-01
1.577137857675552368e-01
1.575472801923751831e-01
1.578503102064132690e-01
1.572197973728179932e-01
1.570582836866378784e-01
1.568966209888458252e-01
1.567368805408477783e-01
1.565774083137512207e-01
1.564196795225143433e-01
1.562630385160446167e-01
1.561073064804077148e-01
1.559521853923797607e-01
1.557981669902801514e-01
1.561003923416137695e-01
1.554945111274719238e-01
1.553440839052200317e-01
1.551941782236099243e-01
1.554951816797256470e-01
1.548980921506881714e-01
1.547520458698272705e-01
1.546068489551544189e-01
1.544613987207412720e-01
1.543176025152206421e-01
1.546177119016647339e-01
1.544754058122634888e-01
1.543320417404174805e-01
1.537537127733230591e-01
1.536148637533187866e-01
1.539118289947509766e-01
1.533404886722564697e-01
1.536371111869812012e-01
1.530695855617523193e-01
1.529353559017181396e-01
1.528018414974212646e-01
1.526690870523452759e-01
1.525384038686752319e-01
1.524067819118499756e-01
1.522770375013351440e-01
1.521474272012710571e-01
1.520196050405502319e-01
1.518920212984085083e-01
1.517665386199951172e-01
1.516406983137130737e-01
1.515165716409683228e-01
1.513931602239608765e-01
1.512690633535385132e-01
1.511484384536743164e-01
1.510273814201354980e-01
1.509059816598892212e-01
1.507871448993682861e-01
1.506689190864562988e-01
1.505503952503204346e-01
1.504331082105636597e-01
1.503173559904098511e-01
1.506149619817733765e-01
1.500869691371917725e-01
1.499725282192230225e-01
1.498602032661437988e-01
1.497479528188705444e-01
1.496355980634689331e-01
1.495246887207031250e-01
1.498185694217681885e-01
1.493057459592819214e-01
1.495982110500335693e-01
1.494885385036468506e-01
1.493801474571228027e-01
1.488740444183349609e-01
1.491642445325851440e-01
1.486644297838211060e-01
1.485591828823089600e-01
1.484543979167938232e-01
1.487422436475753784e-01
1.486388891935348511e-01
1.481471806764602661e-01
1.484353393316268921e-01
1.483333408832550049e-01
1.482326835393905640e-01
1.477464139461517334e-01
1.480326652526855469e-01
1.479326486587524414e-01
1.474522352218627930e-01
1.473550945520401001e-01
1.472590267658233643e-01
1.471625417470932007e-01
1.470669060945510864e-01
1.473550647497177124e-01
1.472610086202621460e-01
1.467867344617843628e-01
1.466946601867675781e-01
1.469816714525222778e-01
1.465125530958175659e-01
1.464205682277679443e-01
1.463317275047302246e-01
1.462421417236328125e-01
1.465300768613815308e-01
1.464415639638900757e-01
1.463525593280792236e-01
1.462644934654235840e-01
1.461764574050903320e-01
1.460891664028167725e-01
1.456352174282073975e-01
1.455513238906860352e-01
1.458319872617721558e-01
1.453843861818313599e-01
1.453016847372055054e-01
1.452182978391647339e-01
1.454983651638031006e-01
1.450557857751846313e-01
1.453347951173782349e-01
1.452529281377792358e-01
1.451731175184249878e-01
1.450939029455184937e-01
1.450142860412597656e-01
1.445770114660263062e-01
1.445004492998123169e-01
1.447784453630447388e-01
1.443460732698440552e-01
1.446239799261093140e-01
1.445471048355102539e-01
1.444717198610305786e-01
1.440442800521850586e-01
1.443215310573577881e-01
1.442461311817169189e-01
1.441724598407745361e-01
1.440975666046142578e-01
1.436787694692611694e-01
1.436065584421157837e-01
1.438804566860198975e-01
1.434652060270309448e-01
1.433935314416885376e-01
1.436670869588851929e-01
1.432537883520126343e-01
1.435275524854660034e-01
1.431155949831008911e-01
1.430474817752838135e-01
1.429792642593383789e-01
1.429117172956466675e-01
1.428445875644683838e-01
1.431223303079605103e-01
1.427129805088043213e-01
1.426473855972290039e-01
1.429243534803390503e-01
1.425190418958663940e-01
1.427946090698242188e-01
1.423901170492172241e-01
1.423269361257553101e-01
1.426011472940444946e-01
1.422013193368911743e-01
1.424744129180908203e-01
1.420783400535583496e-01
1.423489004373550415e-01
1.419566273689270020e-01
1.418963074684143066e-01
1.418358236551284790e-01
1.421054452657699585e-01
1.417172998189926147e-01
1.419844925403594971e-01
1.415996402502059937e-01
1.418676227331161499e-01
1.414829492568969727e-01
1.417502909898757935e-01
1.413685828447341919e-01
1.416357457637786865e-01
1.412558108568191528e-01
1.415224969387054443e-01
1.414652615785598755e-01
1.410878747701644897e-01
1.413537710905075073e-01
1.409788280725479126e-01
1.412434428930282593e-01
1.408707648515701294e-01
1.408170014619827271e-01
1.410798132419586182e-01
1.410275399684906006e-01
1.409735381603240967e-01
1.406052112579345703e-01
1.403836756944656372e-01
1.405019611120223999e-01
1.404511779546737671e-01
1.407125592231750488e-01
1.403484195470809937e-01
1.406117677688598633e-01
1.405610740184783936e-01
1.405100673437118530e-01
1.404608786106109619e-01
1.404098868370056152e-01
1.400511562824249268e-01
1.403102874755859375e-01
1.399555355310440063e-01
1.402129530906677246e-01
1.398608088493347168e-01
1.398140639066696167e-01
1.400696039199829102e-01
1.397204995155334473e-01
1.396728157997131348e-01
1.399288624525070190e-01
1.398827582597732544e-01
1.398365050554275513e-01
1.397907435894012451e-01
1.394446492195129395e-01
1.393995881080627441e-01
1.396542191505432129e-01
1.396102011203765869e-01
1.395658403635025024e-01
1.392235904932022095e-01
1.394767016172409058e-01
1.391376852989196777e-01
1.393903940916061401e-01
1.390523016452789307e-01
1.393039226531982422e-01
1.388091295957565308e-01
1.389256417751312256e-01
1.391773670911788940e-01
1.388419568538665771e-01
1.390942931175231934e-01
1.390533447265625000e-01
1.390124112367630005e-01
1.386793851852416992e-01
1.389311254024505615e-01
1.388902217149734497e-01
1.385603696107864380e-01
1.385213732719421387e-01
1.387700736522674561e-01
1.384442001581192017e-01
1.386917084455490112e-01
1.386526525020599365e-01
1.386138498783111572e-01
1.385747939348220825e-01
1.385372281074523926e-01
1.382166445255279541e-01
1.384601742029190063e-01
1.381427198648452759e-01
1.383863836526870728e-01
1.383487880229949951e-01
1.378812789916992188e-01
1.379950195550918579e-01
1.379585713148117065e-01
1.377714872360229492e-01
1.378861963748931885e-01
1.381341516971588135e-01
1.378157138824462891e-01
1.377806216478347778e-01
1.377458572387695312e-01
1.379958987236022949e-01
1.376777738332748413e-01
1.376429349184036255e-01
1.378924995660781860e-01
1.375763118267059326e-01
1.375429928302764893e-01
1.375100910663604736e-01
1.377543061971664429e-01
1.374432593584060669e-01
1.376868933439254761e-01
1.373785734176635742e-01
1.376205235719680786e-01
1.375874876976013184e-01
1.372826993465423584e-01
1.375222355127334595e-01
1.374899148941040039e-01
1.374573260545730591e-01
1.371594369411468506e-01
1.373943686485290527e-01
1.373626887798309326e-01
1.373324543237686157e-01
1.370368003845214844e-01
1.370056271553039551e-01
1.372391134500503540e-01
1.372081786394119263e-01
1.369134336709976196e-01
1.371479779481887817e-01
1.368529200553894043e-01
1.370893120765686035e-01
1.370594799518585205e-01
1.367644220590591431e-01
1.370003074407577515e-01
1.369710266590118408e-01
1.369422525167465210e-01
1.369130164384841919e-01
1.368841826915740967e-01
1.365945488214492798e-01
1.365671753883361816e-01
1.367986202239990234e-01
1.367697566747665405e-01
1.364838182926177979e-01
1.364556998014450073e-01
1.366863697767257690e-01
1.364007741212844849e-01
1.362369209527969360e-01
1.363462507724761963e-01
1.361827254295349121e-01
1.365539282560348511e-01
1.365269273519515991e-01
1.362400650978088379e-01
1.364749819040298462e-01
1.364483088254928589e-01
1.361625492572784424e-01
1.363940238952636719e-01
1.361118406057357788e-01
1.360859274864196777e-01
1.363169848918914795e-01
1.359011381864547729e-01
1.360117197036743164e-01
1.359869837760925293e-01
1.362151354551315308e-01
1.359375715255737305e-01
1.361640244722366333e-01
1.358880549669265747e-01
1.361158788204193115e-01
1.358390003442764282e-01
1.360660791397094727e-01
1.360425651073455811e-01
1.360173225402832031e-01
1.359925717115402222e-01
1.359692513942718506e-01
1.356995999813079834e-01
1.356771290302276611e-01
1.356533467769622803e-01
1.356298625469207764e-01
1.356063634157180786e-01
1.358283460140228271e-01
1.358058899641036987e-01
1.355380564928054810e-01
1.357595920562744141e-01
1.354921609163284302e-01
1.357154995203018188e-01
1.354468464851379395e-01
1.356711089611053467e-01
1.354034543037414551e-01
1.356260031461715698e-01
1.356032639741897583e-01
1.355814188718795776e-01
1.355585306882858276e-01
1.352963596582412720e-01
1.351487189531326294e-01
1.354926526546478271e-01
1.352334171533584595e-01
1.354505568742752075e-01
1.354289650917053223e-01
1.354081630706787109e-01
1.353867799043655396e-01
1.353656053543090820e-01
1.353441327810287476e-01
1.353231966495513916e-01
1.353029757738113403e-01
1.350487470626831055e-01
1.350286155939102173e-01
1.350077539682388306e-01
1.352202147245407104e-01
1.352000832557678223e-01
1.351802498102188110e-01
1.351606100797653198e-01
1.351401209831237793e-01
1.348862648010253906e-01
1.351005882024765015e-01
1.350806355476379395e-01
1.348285228013992310e-01
1.346873790025711060e-01
1.347897350788116455e-01
1.350034326314926147e-01
1.347511857748031616e-01
1.346086710691452026e-01
1.349477916955947876e-01
1.346946656703948975e-01
1.346755921840667725e-01
1.348927766084671021e-01
1.346384435892105103e-01
1.348550021648406982e-01
1.348368823528289795e-01
1.345833986997604370e-01
1.347965300083160400e-01
1.345480978488922119e-01
1.345301419496536255e-01
1.347410827875137329e-01
1.344949454069137573e-01
1.347035914659500122e-01
1.346854418516159058e-01
1.344433426856994629e-01
1.346498578786849976e-01
1.342909932136535645e-01
1.343893110752105713e-01
1.343722790479660034e-01
1.343547850847244263e-01
1.343370378017425537e-01
1.343184858560562134e-01
1.345308870077133179e-01
1.345136910676956177e-01
1.344961524009704590e-01
1.342506110668182373e-01
1.342344582080841064e-01
1.342172622680664062e-01
1.342007964849472046e-01
1.344099640846252441e-01
1.341677755117416382e-01
1.341508179903030396e-01
1.341341584920883179e-01
1.343425214290618896e-01
1.343254595994949341e-01
1.343085318803787231e-01
1.342918425798416138e-01
1.340548694133758545e-01
1.340393126010894775e-01
1.342419683933258057e-01
1.342258006334304810e-01
1.339920610189437866e-01
1.341927945613861084e-01
1.341765969991683960e-01
1.339446157217025757e-01
1.341445297002792358e-01
1.341283172369003296e-01
1.338969469070434570e-01
1.338817775249481201e-01
1.340807229280471802e-01
1.340661644935607910e-01
1.340506076812744141e-01
1.340343505144119263e-01
1.338031142950057983e-01
1.337879151105880737e-01
1.339882314205169678e-01
1.337570995092391968e-01
1.339580565690994263e-01
1.339422762393951416e-01
1.337119191884994507e-01
1.339125782251358032e-01
1.336826533079147339e-01
1.336672902107238770e-01
1.336521357297897339e-01
1.336373090744018555e-01
1.338369697332382202e-01
1.336070150136947632e-01
1.338075846433639526e-01
1.337932497262954712e-01
1.337787806987762451e-01
1.337628960609436035e-01
1.335357427597045898e-01
1.337331384420394897e-01
1.337184607982635498e-01
1.337035149335861206e-01
1.334799826145172119e-01
1.334665119647979736e-01
1.336597949266433716e-01
1.336451768875122070e-01
1.334236562252044678e-01
1.334100514650344849e-01
1.336028277873992920e-01
1.333800554275512695e-01
1.333652734756469727e-01
1.335610300302505493e-01
1.333373934030532837e-01
1.333234161138534546e-01
1.333086639642715454e-01
1.335074901580810547e-01
1.332822889089584351e-01
1.334796100854873657e-01
1.334659159183502197e-01
1.332415044307708740e-01
1.332266926765441895e-01
1.334231495857238770e-01
1.332010626792907715e-01
1.331884413957595825e-01
1.331740170717239380e-01
1.331610083580017090e-01
1.333538591861724854e-01
1.331340819597244263e-01
1.333276480436325073e-01
1.331077814102172852e-01
1.330938637256622314e-01
1.332859992980957031e-01
1.332732141017913818e-01
1.332596838474273682e-01
1.332462430000305176e-01
1.332327872514724731e-01
1.330170780420303345e-01
1.330047696828842163e-01
1.331932693719863892e-01
1.329782754182815552e-01
1.331670880317687988e-01
1.331532597541809082e-01
1.331392228603363037e-01
1.331270784139633179e-01
1.329140514135360718e-01
1.329020112752914429e-01
1.328887343406677246e-01
1.330762207508087158e-01
1.330628693103790283e-01
1.328485608100891113e-01
1.328366249799728394e-01
1.330258399248123169e-01
1.330133378505706787e-01
1.329994797706604004e-01
1.329866200685501099e-01
1.329737156629562378e-01
1.329603940248489380e-01
1.326482743024826050e-01
1.326359212398529053e-01
1.329231262207031250e-01
1.329108327627182007e-01
1.328979432582855225e-01
1.325857639312744141e-01
1.328716576099395752e-01
1.326621025800704956e-01
1.326502710580825806e-01
1.326374411582946777e-01
1.325216740369796753e-01
1.326129287481307983e-01
1.326002329587936401e-01
1.325884759426116943e-01
1.325766891241073608e-01
1.327681839466094971e-01
1.325524896383285522e-01
1.325411349534988403e-01
1.327310949563980103e-01
1.325171440839767456e-01
1.327050924301147461e-01
1.324924379587173462e-01
1.324814409017562866e-01
1.326659172773361206e-01
1.324587166309356689e-01
1.324469894170761108e-01
1.324355602264404297e-01
1.326162070035934448e-01
1.324123740196228027e-01
1.325926184654235840e-01
1.325807422399520874e-01
1.323767006397247314e-01
1.323649287223815918e-01
1.322525888681411743e-01
1.323398202657699585e-01
1.325229704380035400e-01
1.325120776891708374e-01
1.324995309114456177e-01
1.324881762266159058e-01
1.324760019779205322e-01
1.322711855173110962e-01
1.324506849050521851e-01
1.324391812086105347e-01
1.322375833988189697e-01
1.324150264263153076e-01
1.322153806686401367e-01
1.323913782835006714e-01
1.323796361684799194e-01
1.323675364255905151e-01
1.320730298757553101e-01
1.321580111980438232e-01
1.321459561586380005e-01
1.323226839303970337e-01
1.321206241846084595e-01
1.323004215955734253e-01
1.322886943817138672e-01
1.322775930166244507e-01
1.322659552097320557e-01
1.320632994174957275e-01
1.322425454854965210e-01
1.320407688617706299e-01
1.322188973426818848e-01
1.322078257799148560e-01
1.320088207721710205e-01
1.321843117475509644e-01
1.319870501756668091e-01
1.319753229618072510e-01
1.321497410535812378e-01
1.321384906768798828e-01
1.319411993026733398e-01
1.321167498826980591e-01
1.321041435003280640e-01
1.320935934782028198e-01
1.320820450782775879e-01
1.320708990097045898e-01
1.318751871585845947e-01
1.318642944097518921e-01
1.320366859436035156e-01
1.320260912179946899e-01
1.318303048610687256e-01
1.318186819553375244e-01
1.319922506809234619e-01
1.317958533763885498e-01
1.317846775054931641e-01
1.317724585533142090e-01
1.317619085311889648e-01
1.319396048784255981e-01
1.317403912544250488e-01
1.317289918661117554e-01
1.319075822830200195e-01
1.318962275981903076e-01
1.316965818405151367e-01
1.318727135658264160e-01
1.318611651659011841e-01
1.315707117319107056e-01
1.318380981683731079e-01
1.316433548927307129e-01
1.318144649267196655e-01
1.318037211894989014e-01
1.317927241325378418e-01
1.315102726221084595e-01
1.317705512046813965e-01
1.315803974866867065e-01
1.317481398582458496e-01
1.315576881170272827e-01
1.315459012985229492e-01
1.317167282104492188e-01
1.317060887813568115e-01
1.315120458602905273e-01
1.316844224929809570e-01
1.316739022731781006e-01
1.316629201173782349e-01
1.314693242311477661e-01
1.314588338136672974e-01
1.316295862197875977e-01
1.314371228218078613e-01
1.316066086292266846e-01
1.315959393978118896e-01
1.314055621623992920e-01
1.315747052431106567e-01
1.315634399652481079e-01
1.313737332820892334e-01
1.313634365797042847e-01
1.315313130617141724e-01
1.315201222896575928e-01
1.313302069902420044e-01
1.314985603094100952e-01
1.313092410564422607e-01
1.312981694936752319e-01
1.314665973186492920e-01
1.314561218023300171e-01
1.314459145069122314e-01
1.312554478645324707e-01
1.312444061040878296e-01
1.311427354812622070e-01
1.314030438661575317e-01
1.313927620649337769e-01
1.313822120428085327e-01
1.311901956796646118e-01
1.313597410917282104e-01
1.311693638563156128e-01
1.311595439910888672e-01
1.311492025852203369e-01
1.313166320323944092e-01
1.311277449131011963e-01
1.312956064939498901e-01
1.312846094369888306e-01
1.312731802463531494e-01
1.312627941370010376e-01
1.312519609928131104e-01
1.312400549650192261e-01
1.309684514999389648e-01
1.310456991195678711e-01
1.310351341962814331e-01
1.311971843242645264e-01
1.311878710985183716e-01
1.311767250299453735e-01
1.309909969568252563e-01
1.309803277254104614e-01
1.309692263603210449e-01
1.308691203594207764e-01
1.311255991458892822e-01
1.309369355440139771e-01
1.311065703630447388e-01
1.309162378311157227e-01
1.309061050415039062e-01
1.308951377868652344e-01
1.310644447803497314e-01
1.310531198978424072e-01
1.308628469705581665e-01
1.310291886329650879e-01
1.308417022228240967e-01
1.308337748050689697e-01
1.308224797248840332e-01
1.308126449584960938e-01
1.309758126735687256e-01
1.307912468910217285e-01
1.307802796363830566e-01
1.309432238340377808e-01
1.307585984468460083e-01
1.307487040758132935e-01
1.307377815246582031e-01
1.306393742561340332e-01
1.308932304382324219e-01
1.307059675455093384e-01
1.308733522891998291e-01
1.306848526000976562e-01
1.306743472814559937e-01
1.306647956371307373e-01
1.306540220975875854e-01
1.306436210870742798e-01
1.308082193136215210e-01
1.307973712682723999e-01
1.307866871356964111e-01
1.306027770042419434e-01
1.307638436555862427e-01
1.307539641857147217e-01
1.305733025074005127e-01
1.305635571479797363e-01
1.305541098117828369e-01
1.307106912136077881e-01
1.307006925344467163e-01
1.306894123554229736e-01
1.305098235607147217e-01
1.304993331432342529e-01
1.306583583354949951e-01
1.306480318307876587e-01
1.306375861167907715e-01
1.304566711187362671e-01
1.304457485675811768e-01
1.304347217082977295e-01
1.304242461919784546e-01
1.305859386920928955e-01
1.305758357048034668e-01
1.305654346942901611e-01
1.303831636905670166e-01
1.305446475744247437e-01
1.305324882268905640e-01
1.303524672985076904e-01
1.305112689733505249e-01
1.304993629455566406e-01
1.304893791675567627e-01
1.304787397384643555e-01
1.303031444549560547e-01
1.304572075605392456e-01
1.302823871374130249e-01
1.302720606327056885e-01
1.304251700639724731e-01
1.302486062049865723e-01
1.304055303335189819e-01
1.303960680961608887e-01
1.303845345973968506e-01
1.303743720054626465e-01
1.301948875188827515e-01
1.303529590368270874e-01
1.301745027303695679e-01
1.301632523536682129e-01
1.301531642675399780e-01
1.301432251930236816e-01
1.303016990423202515e-01
1.301215440034866333e-01
1.300252079963684082e-01
1.301003247499465942e-01
1.302611827850341797e-01
1.302506476640701294e-01
1.302393972873687744e-01
1.302280873060226440e-01
1.300484538078308105e-01
1.302057355642318726e-01
1.300280988216400146e-01
1.301840692758560181e-01
1.300087571144104004e-01
1.301627010107040405e-01
1.299886852502822876e-01
1.299778670072555542e-01
1.301315128803253174e-01
1.301210820674896240e-01
1.299450248479843140e-01
1.300999671220779419e-01
1.300898492336273193e-01
1.299128979444503784e-01
1.300686746835708618e-01
1.300574243068695068e-01
1.300471723079681396e-01
1.300367563962936401e-01
1.300256699323654175e-01
1.297692358493804932e-01
1.300041973590850830e-01
1.298305839300155640e-01
1.298204958438873291e-01
1.299730539321899414e-01
1.299630552530288696e-01
1.299516707658767700e-01
1.297770887613296509e-01
1.299317330121994019e-01
1.299204826354980469e-01
1.299099326133728027e-01
1.298997849225997925e-01
1.298881322145462036e-01
1.297157108783721924e-01
1.297055780887603760e-01
1.298565864562988281e-01
1.296850293874740601e-01
1.298357993364334106e-01
1.298253834247589111e-01
1.298141032457351685e-01
1.298041641712188721e-01
1.297928839921951294e-01
1.296196877956390381e-01
1.297724395990371704e-01
1.297608762979507446e-01
1.297501474618911743e-01
1.295783370733261108e-01
1.297287046909332275e-01
1.297183334827423096e-01
1.295473873615264893e-01
1.296972185373306274e-01
1.296864002943038940e-01
1.296766847372055054e-01
1.295043379068374634e-01
1.294941902160644531e-01
1.296445876359939575e-01
1.294721513986587524e-01
1.296244561672210693e-01
1.296134442090988159e-01
1.296031475067138672e-01
1.294291466474533081e-01
1.294189840555191040e-01
1.294081360101699829e-01
1.295606940984725952e-01
1.293050795793533325e-01
1.295392960309982300e-01
1.293652057647705078e-01
1.295183151960372925e-01
1.293438524007797241e-01
1.293339729309082031e-01
1.294870376586914062e-01
1.294761896133422852e-01
1.294650286436080933e-01
1.294531971216201782e-01
1.294431984424591064e-01
1.294312179088592529e-01
1.292635947465896606e-01
1.294097900390625000e-01
1.293996721506118774e-01
1.293897032737731934e-01
1.291449517011642456e-01
1.293671280145645142e-01
1.293571144342422485e-01
1.291086822748184204e-01
1.293359696865081787e-01
1.291652023792266846e-01
1.291546821594238281e-01
1.291429400444030762e-01
1.291313469409942627e-01
1.291204541921615601e-01
1.292783915996551514e-01
1.292676180601119995e-01
1.290906220674514771e-01
1.292437016963958740e-01
1.290685683488845825e-01
1.290577054023742676e-01
1.290481239557266235e-01
1.291978359222412109e-01
1.291869729757308960e-01
1.290175765752792358e-01
1.290074288845062256e-01
1.289966106414794922e-01
1.291438937187194824e-01
1.289749890565872192e-01
1.289635449647903442e-01
1.289520114660263062e-01
1.289418190717697144e-01
1.289301663637161255e-01
1.290825158357620239e-01
1.289088577032089233e-01
1.288983523845672607e-01
1.290517300367355347e-01
1.290408372879028320e-01
1.288661509752273560e-01
1.288554072380065918e-01
1.290055662393569946e-01
1.289949119091033936e-01
1.288251578807830811e-01
1.288147866725921631e-01
1.289613693952560425e-01
1.287943869829177856e-01
1.287843137979507446e-01
1.287727952003479004e-01
1.287614852190017700e-01
1.287496685981750488e-01
1.288984268903732300e-01
1.287282109260559082e-01
1.287166029214859009e-01
1.287065148353576660e-01
1.288593709468841553e-01
1.286029964685440063e-01
1.286735683679580688e-01
1.288268268108367920e-01
1.288148760795593262e-01
1.286420226097106934e-01
1.287916302680969238e-01
1.287787854671478271e-01
1.287683993577957153e-01
1.287565380334854126e-01
1.285930871963500977e-01
1.287348568439483643e-01
1.285722553730010986e-01
1.287133991718292236e-01
1.285504698753356934e-01
1.286922097206115723e-01
1.285272687673568726e-01
1.285150051116943359e-01
1.285027265548706055e-01
1.286509186029434204e-01
1.286409795284271240e-01
1.286308765411376953e-01
1.284587681293487549e-01
1.284480988979339600e-01
1.285979896783828735e-01
1.285862177610397339e-01
1.284161955118179321e-01
1.285633146762847900e-01
1.283955127000808716e-01
1.283849924802780151e-01
1.285299360752105713e-01
1.285185664892196655e-01
1.285070925951004028e-01
1.284969598054885864e-01
1.284852027893066406e-01
1.283229887485504150e-01
1.284634321928024292e-01
1.283008307218551636e-01
1.284420043230056763e-01
1.284319758415222168e-01
1.284206807613372803e-01
1.284098029136657715e-01
1.282442361116409302e-01
1.283875852823257446e-01
1.282220631837844849e-01
1.283660978078842163e-01
1.281998753547668457e-01
1.281894594430923462e-01
1.281787902116775513e-01
1.283237487077713013e-01
1.283130943775177002e-01
1.283027231693267822e-01
1.282910406589508057e-01
1.282791048288345337e-01
1.281131207942962646e-01
1.282569468021392822e-01
1.280928105115890503e-01
1.280832588672637939e-01
1.282240301370620728e-01
1.282126605510711670e-01
1.282020509243011475e-01
1.280383765697479248e-01
1.280264407396316528e-01
1.281688213348388672e-01
1.281582266092300415e-01
1.281468272209167480e-01
1.279828399419784546e-01
1.281257122755050659e-01
1.281147450208663940e-01
1.281031519174575806e-01
1.279389858245849609e-01
1.279284805059432983e-01
1.280709952116012573e-01
1.279060840606689453e-01
1.278946995735168457e-01
1.278838813304901123e-01
1.280278265476226807e-01
1.278615295886993408e-01
1.277735233306884766e-01
1.278391182422637939e-01
1.279862821102142334e-01
1.279757171869277954e-01
1.279634684324264526e-01
1.279513090848922729e-01
1.279390752315521240e-01
1.279266476631164551e-01
1.279169172048568726e-01
1.277561187744140625e-01
1.278938055038452148e-01
1.276634782552719116e-01
1.277245730161666870e-01
1.276392638683319092e-01
1.278499513864517212e-01
1.276862621307373047e-01
1.278296858072280884e-01
1.276633590459823608e-01
1.276517808437347412e-01
1.276409327983856201e-01
1.277910023927688599e-01
1.277790963649749756e-01
1.277666836977005005e-01
1.275977790355682373e-01
1.275867372751235962e-01
1.275755912065505981e-01
1.277180910110473633e-01
1.277065724134445190e-01
1.276947408914566040e-01
1.275349855422973633e-01
1.275246143341064453e-01
1.275132894515991211e-01
1.275015026330947876e-01
1.276395320892333984e-01
1.274776607751846313e-01
1.274655312299728394e-01
1.274545937776565552e-01
1.275987327098846436e-01
1.274322569370269775e-01
1.274220496416091919e-01
1.275666803121566772e-01
1.275550723075866699e-01
1.275434494018554688e-01
1.273768246173858643e-01
1.273665726184844971e-01
1.273561269044876099e-01
1.274950802326202393e-01
1.273346245288848877e-01
1.274728477001190186e-01
1.274617761373519897e-01
1.273009777069091797e-01
1.274395138025283813e-01
1.272784620523452759e-01
1.274163275957107544e-01
1.274060308933258057e-01
1.273946762084960938e-01
1.273837536573410034e-01
1.272228956222534180e-01
1.272117048501968384e-01
1.273511946201324463e-01
1.271891146898269653e-01
1.271773725748062134e-01
1.273169219493865967e-01
1.271546483039855957e-01
1.271433532238006592e-01
1.271319687366485596e-01
1.271209269762039185e-01
1.272649616003036499e-01
1.272537857294082642e-01
1.272407323122024536e-01
1.270762532949447632e-01
1.270655095577239990e-01
1.269803494215011597e-01
1.271944046020507812e-01
1.270329207181930542e-01
1.270217299461364746e-01
1.271602511405944824e-01
1.271488368511199951e-01
1.269876658916473389e-01
1.269762814044952393e-01
1.269651651382446289e-01
1.269531846046447754e-01
1.269419342279434204e-01
1.270831078290939331e-01
1.270728558301925659e-01
1.269083619117736816e-01
1.268969029188156128e-01
1.270381212234497070e-01
1.270261406898498535e-01
1.268640309572219849e-01
1.268521398305892944e-01
1.268417686223983765e-01
1.268308460712432861e-01
1.269695907831192017e-01
1.268074959516525269e-01
1.269465535879135132e-01
1.269354671239852905e-01
1.269236356019973755e-01
1.269119679927825928e-01
1.267524510622024536e-01
1.267422437667846680e-01
1.268779039382934570e-01
1.268662512302398682e-01
1.267076730728149414e-01
1.266244053840637207e-01
1.266849488019943237e-01
1.268219649791717529e-01
1.266608685255050659e-01
1.266501247882843018e-01
1.267915964126586914e-01
1.267790198326110840e-01
1.267677098512649536e-01
1.267555058002471924e-01
1.265932917594909668e-01
1.267308294773101807e-01
1.267186850309371948e-01
1.267078369855880737e-01
1.266968846321105957e-01
1.266849637031555176e-01
1.265319436788558960e-01
1.266628950834274292e-01
1.266508400440216064e-01
1.266395598649978638e-01
1.264847218990325928e-01
1.266167014837265015e-01
1.266054660081863403e-01
1.265943646430969238e-01
1.264358162879943848e-01
1.264238804578781128e-01
1.265612542629241943e-01
1.264006048440933228e-01
1.265392303466796875e-01
1.265279352664947510e-01
1.265156418085098267e-01
1.265033781528472900e-01
1.264918148517608643e-01
1.263335198163986206e-01
1.263240575790405273e-01
1.264571100473403931e-01
1.263017952442169189e-01
1.262895166873931885e-01
1.264227479696273804e-01
1.264114081859588623e-01
1.262540966272354126e-01
1.262425631284713745e-01
1.262303739786148071e-01
1.262186616659164429e-01
1.262074857950210571e-01
1.263477355241775513e-01
1.263364106416702271e-01
1.260983496904373169e-01
1.261611133813858032e-01
1.263008713722229004e-01
1.262883245944976807e-01
1.262754648923873901e-01
1.262632608413696289e-01
1.261067688465118408e-01
1.260277628898620605e-01
1.262274384498596191e-01
1.262162476778030396e-01
1.262048780918121338e-01
1.261933743953704834e-01
1.261814087629318237e-01
1.260272860527038574e-01
1.261591613292694092e-01
1.260037422180175781e-01
1.261360794305801392e-01
1.261249035596847534e-01
1.259677559137344360e-01
1.259551495313644409e-01
1.260915845632553101e-01
1.260802745819091797e-01
1.259214133024215698e-01
1.260573416948318481e-01
1.258977651596069336e-01
1.258876621723175049e-01
1.258755475282669067e-01
1.260111480951309204e-01
1.258527040481567383e-01
1.257689297199249268e-01
1.258288472890853882e-01
1.259660869836807251e-01
1.259539127349853516e-01
1.259417980909347534e-01
1.259302347898483276e-01
1.259180307388305664e-01
1.259057819843292236e-01
1.258945763111114502e-01
1.257421970367431641e-01
1.257313489913940430e-01
1.257195919752120972e-01
1.258478462696075439e-01
1.256935894489288330e-01
1.256812214851379395e-01
1.256688833236694336e-01
1.256555169820785522e-01
1.256443709135055542e-01
1.256340742111206055e-01
1.256220191717147827e-01
1.257643699645996094e-01
1.257523894309997559e-01
1.255877017974853516e-01
1.257248669862747192e-01
1.257101744413375854e-01
1.255532354116439819e-01
1.256860494613647461e-01
1.256737411022186279e-01
1.256616413593292236e-01
1.255145072937011719e-01
1.256389915943145752e-01
1.256285756826400757e-01
1.254778057336807251e-01
1.256041377782821655e-01
1.254507601261138916e-01
1.255803406238555908e-01
1.255699098110198975e-01
1.255594342947006226e-01
1.255472749471664429e-01
1.253901124000549316e-01
1.253790706396102905e-01
1.255134344100952148e-01
1.253558397293090820e-01
1.253442615270614624e-01
1.253309696912765503e-01
1.253196895122528076e-01
1.254554241895675659e-01
1.254430860280990601e-01
1.254302263259887695e-01
1.252746134996414185e-01
1.254064142704010010e-01
1.253953427076339722e-01
1.252413541078567505e-01
1.252304017543792725e-01
1.253588348627090454e-01
1.252068132162094116e-01
1.251935809850692749e-01
1.251809597015380859e-01
1.251693665981292725e-01
1.250865310430526733e-01
1.252924501895904541e-01
1.252828836441040039e-01
1.252713203430175781e-01
1.252578943967819214e-01
1.252442598342895508e-01
1.250882297754287720e-01
1.250767558813095093e-01
1.250649243593215942e-01
1.251942962408065796e-01
1.251829266548156738e-01
1.251720339059829712e-01
1.250201016664505005e-01
1.251482516527175903e-01
1.249957829713821411e-01
1.251245886087417603e-01
1.249710097908973694e-01
1.249589994549751282e-01
1.250908225774765015e-01
1.249347776174545288e-01
1.250685006380081177e-01
1.250567138195037842e-01
1.250439435243606567e-01
1.250319927930831909e-01
1.250190436840057373e-01
1.250069290399551392e-01
1.248554140329360962e-01
1.249834597110748291e-01
1.249719709157943726e-01
1.248227730393409729e-01
1.249474287033081055e-01
1.247984915971755981e-01
1.249238923192024231e-01
1.247726753354072571e-01
1.247598975896835327e-01
1.247465163469314575e-01
1.247354969382286072e-01
1.247233524918556213e-01
1.248600408434867859e-01
1.247001662850379944e-01
1.246879547834396362e-01
1.248242706060409546e-01
1.248112544417381287e-01
1.246519461274147034e-01
1.247840225696563721e-01
1.246311515569686890e-01
1.246193349361419678e-01
1.245418861508369446e-01
1.247350499033927917e-01
1.247229352593421936e-01
1.245724260807037354e-01
1.246998533606529236e-01
1.244805082678794861e-01
1.246771663427352905e-01
1.245221197605133057e-01
1.245101466774940491e-01
1.246425211429595947e-01
1.246313899755477905e-01
1.246192455291748047e-01
1.246062591671943665e-01
1.244531571865081787e-01
1.245812103152275085e-01
1.245687827467918396e-01
1.245568320155143738e-01
1.244085356593132019e-01
1.245330423116683960e-01
1.243853271007537842e-01
1.243719086050987244e-01
1.244980394840240479e-01
1.243469193577766418e-01
1.243333294987678528e-01
1.243215352296829224e-01
1.243093162775039673e-01
1.242976412177085876e-01
1.244333386421203613e-01
1.244213655591011047e-01
1.244085058569908142e-01
1.242497116327285767e-01
1.243806108832359314e-01
1.243676841259002686e-01
1.243543848395347595e-01
1.242067217826843262e-01
1.243311837315559387e-01
1.243199184536933899e-01
1.241735816001892090e-01
1.241607740521430969e-01
1.242829710245132446e-01
1.242714449763298035e-01
1.242598369717597961e-01
1.241080760955810547e-01
1.242370530962944031e-01
1.240832358598709106e-01
1.242139041423797607e-01
1.240596249699592590e-01
1.241901740431785583e-01
1.241775080561637878e-01
1.240246593952178955e-01
1.240127980709075928e-01
1.240005642175674438e-01
1.239889264106750488e-01
1.239764541387557983e-01
1.241053268313407898e-01
1.239533424377441406e-01
1.240817755460739136e-01
1.240703836083412170e-01
1.240572184324264526e-01
1.240438818931579590e-01
1.238951012492179871e-01
1.240193694829940796e-01
1.240069493651390076e-01
1.239948645234107971e-01
1.238489598035812378e-01
1.239709928631782532e-01
1.239593252539634705e-01
1.239473223686218262e-01
1.239353343844413757e-01
1.237230375409126282e-01
1.239118352532386780e-01
1.239006817340850830e-01
1.238878518342971802e-01
1.237379014492034912e-01
1.238649040460586548e-01
1.238525658845901489e-01
1.237022653222084045e-01
1.238280758261680603e-01
1.238163560628890991e-01
1.238040998578071594e-01
1.236546412110328674e-01
1.237798482179641724e-01
1.235671862959861755e-01
1.236181482672691345e-01
1.237426698207855225e-01
1.235933676362037659e-01
1.235809922218322754e-01
1.235684528946876526e-01
1.235573515295982361e-01
1.234768033027648926e-01
1.236768290400505066e-01
1.236645504832267761e-01
1.236513108015060425e-01
1.236369609832763672e-01
1.236237436532974243e-01
1.236099824309349060e-01
1.234640479087829590e-01
1.234542876482009888e-01
1.235742643475532532e-01
1.235619336366653442e-01
1.234176680445671082e-01
1.234040334820747375e-01
1.235262006521224976e-01
1.235143169760704041e-01
1.233635991811752319e-01
1.233521997928619385e-01
1.234801784157752991e-01
1.233274787664413452e-01
1.233152449131011963e-01
1.233034804463386536e-01
1.232913359999656677e-01
1.232787445187568665e-01
1.232662647962570190e-01
1.233962923288345337e-01
1.232432946562767029e-01
1.232298985123634338e-01
1.233575195074081421e-01
1.233449205756187439e-01
1.231957823038101196e-01
1.233195289969444275e-01
1.231721043586730957e-01
1.232950463891029358e-01
1.232833713293075562e-01
1.231377124786376953e-01
1.232593730092048645e-01
1.231127083301544189e-01
1.232354491949081421e-01
1.230869069695472717e-01
1.232113093137741089e-01
1.231989860534667969e-01
1.231871768832206726e-01
1.230376288294792175e-01
1.230250522494316101e-01
1.230133920907974243e-01
1.230016946792602539e-01
1.231263726949691772e-01
1.231145411729812622e-01
1.231022626161575317e-01
1.229529604315757751e-01
1.230770722031593323e-01
1.229294687509536743e-01
1.230516433715820312e-01
1.229062601923942566e-01
1.228935420513153076e-01
1.228806003928184509e-01
1.230033785104751587e-01
1.229920536279678345e-01
1.229796037077903748e-01
1.228306964039802551e-01
1.228189840912818909e-01
1.229428648948669434e-01
1.227946206927299500e-01
1.227821037173271179e-01
1.229060068726539612e-01
1.227570325136184692e-01
1.227456033229827881e-01
1.227324455976486206e-01
1.227213293313980103e-01
1.228465735912322998e-01
1.228350326418876648e-01
1.228208988904953003e-01
1.226720213890075684e-01
1.227953583002090454e-01
1.226487085223197937e-01
1.225736290216445923e-01
1.226249188184738159e-01
1.227470785379409790e-01
1.225989237427711487e-01
1.227220743894577026e-01
1.227109208703041077e-01
1.226983740925788879e-01
1.226849406957626343e-01
1.226725727319717407e-01
1.225272864103317261e-01
1.226482093334197998e-01
1.225044801831245422e-01
1.226227357983589172e-01
1.224789395928382874e-01
1.225994452834129333e-01
1.224533244967460632e-01
1.224399879574775696e-01
1.225637421011924744e-01
1.225514858961105347e-01
1.225390136241912842e-01
1.223908290266990662e-01
1.225136220455169678e-01
1.223672702908515930e-01
1.223544329404830933e-01
1.223421245813369751e-01
1.222663074731826782e-01
1.222530305385589600e-01
1.224420666694641113e-01
1.224307343363761902e-01
1.222789809107780457e-01
1.222677081823348999e-01
1.223933622241020203e-01
1.221804767847061157e-01
1.223670616745948792e-01
1.223539561033248901e-01
1.222077384591102600e-01
1.223287209868431091e-01
1.223157420754432678e-01
1.221724823117256165e-01
1.221604570746421814e-01
1.222783997654914856e-01
1.220735013484954834e-01
1.221217364072799683e-01
1.221079677343368530e-01
1.222319900989532471e-01
1.220834031701087952e-01
1.220710277557373047e-01
1.221973299980163574e-01
1.221840232610702515e-01
1.221704706549644470e-01
1.220219060778617859e-01
1.221430748701095581e-01
1.219992339611053467e-01
1.219880357384681702e-01
1.219752728939056396e-01
1.220925599336624146e-01
1.220801919698715210e-01
1.219365447759628296e-01
1.220566555857658386e-01
1.219111382961273193e-01
1.220318600535392761e-01
1.220193132758140564e-01
1.220079734921455383e-01
1.219955086708068848e-01
1.219817325472831726e-01
1.219690293073654175e-01
1.218276396393775940e-01
1.218156665563583374e-01
1.219324842095375061e-01
1.217894852161407471e-01
1.217761114239692688e-01
1.218948066234588623e-01
1.217501163482666016e-01
1.218730583786964417e-01
1.218598410487174988e-01
1.217126622796058655e-01
1.218352988362312317e-01
1.216880977153778076e-01
1.216770112514495850e-01
1.216640248894691467e-01
1.217833906412124634e-01
1.217716261744499207e-01
1.217589750885963440e-01
1.217462047934532166e-01
1.216038912534713745e-01
1.217208877205848694e-01
1.217082366347312927e-01
1.215680018067359924e-01
1.216831058263778687e-01
1.215418204665184021e-01
1.215291842818260193e-01
1.215159222483634949e-01
1.215018257498741150e-01
1.216246485710144043e-01
1.214774101972579956e-01
1.216014474630355835e-01
1.214520484209060669e-01
1.213783025741577148e-01
1.214280351996421814e-01
1.213528513908386230e-01
1.215375289320945740e-01
1.213898882269859314e-01
1.213773861527442932e-01
1.213657185435295105e-01
1.214852929115295410e-01
1.213410049676895142e-01
1.213286668062210083e-01
1.213167235255241394e-01
1.213030144572257996e-01
1.212921142578125000e-01
1.212790235877037048e-01
1.212660670280456543e-01
1.212543696165084839e-01
1.212411746382713318e-01
1.213639080524444580e-01
1.213513091206550598e-01
1.212033629417419434e-01
1.213244199752807617e-01
1.213098168373107910e-01
1.211685389280319214e-01
1.212838664650917053e-01
1.211460232734680176e-01
1.211334913969039917e-01
1.211198493838310242e-01
1.211061552166938782e-01
1.210925355553627014e-01
1.210788860917091370e-01
1.212012097239494324e-01
1.211900860071182251e-01
1.210415512323379517e-01
1.211637184023857117e-01
1.210158020257949829e-01
1.210043802857398987e-01
1.211225688457489014e-01
1.211089789867401123e-01
1.209690421819686890e-01
1.209566071629524231e-01
1.209438964724540710e-01
1.209308728575706482e-01
1.210471019148826599e-01
1.209050714969635010e-01
1.208911836147308350e-01
1.208783239126205444e-01
1.208666637539863586e-01
1.209877580404281616e-01
1.209753975272178650e-01
1.208288297057151794e-01
1.208171024918556213e-01
1.208037808537483215e-01
1.207910478115081787e-01
1.207787394523620605e-01
1.207668036222457886e-01
1.207534894347190857e-01
1.207417845726013184e-01
1.207283735275268555e-01
1.207164004445075989e-01
1.207038462162017822e-01
1.206909045577049255e-01
1.206785887479782104e-01
1.206659153103828430e-01
1.206528842449188232e-01
1.206405386328697205e-01
1.207608878612518311e-01
1.206152364611625671e-01
1.206030175089836121e-01
1.205904036760330200e-01
1.205778867006301880e-01
1.205658838152885437e-01
1.205525696277618408e-01
1.205401271581649780e-01
1.205273941159248352e-01
1.205149218440055847e-01
1.205019503831863403e-01
1.204901859164237976e-01
1.206101626157760620e-01
1.205976232886314392e-01
1.204518526792526245e-01
1.204399019479751587e-01
1.204278841614723206e-01
1.204157471656799316e-01
1.204033121466636658e-01
1.203901320695877075e-01
1.203764528036117554e-01
1.203643754124641418e-01
1.203525364398956299e-01
1.203397214412689209e-01
1.203263327479362488e-01
1.203152313828468323e-01
1.203021854162216187e-01
1.202888041734695435e-01
1.202769279479980469e-01
1.202631220221519470e-01
1.202514097094535828e-01
1.203695163130760193e-01
1.202260926365852356e-01
1.202140599489212036e-01
1.202011033892631531e-01
1.203160211443901062e-01
1.201763451099395752e-01
1.201643124222755432e-01
1.201509088277816772e-01
1.201379373669624329e-01
1.201251149177551270e-01
1.201127767562866211e-01
1.201008036732673645e-01
1.200870648026466370e-01
1.200751662254333496e-01
1.201946064829826355e-01
1.200495958328247070e-01
1.200367063283920288e-01
1.200236007571220398e-01
1.200118437409400940e-01
1.199992001056671143e-01
1.199866458773612976e-01
1.199739947915077209e-01
1.200891733169555664e-01
1.199477910995483398e-01
1.200637817382812500e-01
1.199232116341590881e-01
1.199102923274040222e-01
1.198972463607788086e-01
1.198842972517013550e-01
1.198727488517761230e-01
1.199885010719299316e-01
1.198472231626510620e-01
1.198344007134437561e-01
1.198217794299125671e-01
1.198091134428977966e-01
1.197961419820785522e-01
1.197830289602279663e-01
1.197712048888206482e-01
1.197576746344566345e-01
1.197454631328582764e-01
1.197332069277763367e-01
1.197192817926406860e-01
1.197073087096214294e-01
1.196945980191230774e-01
1.198109090328216553e-01
1.196696683764457703e-01
1.196567341685295105e-01
1.197700202465057373e-01
1.196328625082969666e-01
1.196200028061866760e-01
1.196058467030525208e-01
1.195937916636466980e-01
1.195807009935379028e-01
1.195676177740097046e-01
1.195554882287979126e-01
1.195419877767562866e-01
1.195300593972206116e-01
1.196478828787803650e-01
1.196344867348670959e-01
1.194910034537315369e-01
1.194788217544555664e-01
1.194674298167228699e-01
1.194544062018394470e-01
1.194413378834724426e-01
1.194282621145248413e-01
1.194156184792518616e-01
1.194026544690132141e-01
1.193893849849700928e-01
1.193767189979553223e-01
1.193641573190689087e-01
1.193514838814735413e-01
1.193382814526557922e-01
1.194569393992424011e-01
1.193136274814605713e-01
1.193014234304428101e-01
1.192878335714340210e-01
1.192755997180938721e-01
1.192628517746925354e-01
1.192508414387702942e-01
1.192371472716331482e-01
1.192244291305541992e-01
1.192113310098648071e-01
1.193258985877037048e-01
1.191859841346740723e-01
1.191727519035339355e-01
1.192872449755668640e-01
1.191472858190536499e-01
1.191352531313896179e-01
1.192475408315658569e-01
1.191102787852287292e-01
1.190968826413154602e-01
1.190842315554618835e-01
1.190710067749023438e-01
1.190585717558860779e-01
1.191709488630294800e-01
1.190326586365699768e-01
1.191453337669372559e-01
1.190063059329986572e-01
1.189940124750137329e-01
1.189815104007720947e-01
1.190934404730796814e-01
1.189556866884231567e-01
1.189433857798576355e-01
1.189304888248443604e-01
1.190422549843788147e-01
1.189048588275909424e-01
1.188913956284523010e-01
1.188795417547225952e-01
1.188662052154541016e-01
1.188536807894706726e-01
1.188408359885215759e-01
1.188272535800933838e-01
1.188147962093353271e-01
1.188019663095474243e-01
1.189168021082878113e-01
1.189028918743133545e-01
1.187644749879837036e-01
1.187510937452316284e-01
1.187383607029914856e-01
1.188487634062767029e-01
1.187137216329574585e-01
1.186999529600143433e-01
1.186871752142906189e-01
1.186741217970848083e-01
1.186608970165252686e-01
1.186480596661567688e-01
1.186356246471405029e-01
1.186231151223182678e-01
1.186100542545318604e-01
1.185972020030021667e-01
1.185849457979202271e-01
1.185709908604621887e-01
1.186841130256652832e-01
1.185458451509475708e-01
1.185324117541313171e-01
1.185207664966583252e-01
1.185089275240898132e-01
1.184948310256004333e-01
1.184819340705871582e-01
1.184685528278350830e-01
1.184560284018516541e-01
1.184430569410324097e-01
1.184311434626579285e-01
1.185441464185714722e-01
1.184041500091552734e-01
1.183921694755554199e-01
1.185033246874809265e-01
1.183653697371482849e-01
1.183527931571006775e-01
1.184628009796142578e-01
1.183276772499084473e-01
1.183157637715339661e-01
1.183028817176818848e-01
1.182894557714462280e-01
1.182757988572120667e-01
1.182630732655525208e-01
1.182501688599586487e-01
1.182367354631423950e-01
1.182247251272201538e-01
1.182120889425277710e-01
1.181990951299667358e-01
1.181864961981773376e-01
1.181740090250968933e-01
1.181599944829940796e-01
1.182715818285942078e-01
1.181346029043197632e-01
1.181222423911094666e-01
1.181098222732543945e-01
1.180961728096008301e-01
1.180830746889114380e-01
1.180700436234474182e-01
1.180567964911460876e-01
1.180442646145820618e-01
1.180306449532508850e-01
1.180183067917823792e-01
1.180054843425750732e-01
1.179930940270423889e-01
1.179801672697067261e-01
1.179665476083755493e-01
1.179534047842025757e-01
1.179399043321609497e-01
1.180508583784103394e-01
1.179153397679328918e-01
1.179032549262046814e-01
1.178902015089988708e-01
1.178772225975990295e-01
1.178644523024559021e-01
1.179726868867874146e-01
1.178377643227577209e-01
1.179461777210235596e-01
1.178117543458938599e-01
1.177991181612014771e-01
1.177852749824523926e-01
1.177736818790435791e-01
1.177594587206840515e-01
1.177468448877334595e-01
1.177343800663948059e-01
1.177208647131919861e-01
1.177085787057876587e-01
1.176949590444564819e-01
1.176820322871208191e-01
1.176688373088836670e-01
1.176554560661315918e-01
1.176439896225929260e-01
1.176312565803527832e-01
1.177390590310096741e-01
1.177252307534217834e-01
1.175920218229293823e-01
1.175801828503608704e-01
1.175672858953475952e-01
1.175540462136268616e-01
1.176606118679046631e-01
1.176472082734107971e-01
1.175147220492362976e-01
1.175016611814498901e-01
1.174877732992172241e-01
1.175957843661308289e-01
1.175822466611862183e-01
1.174498200416564941e-01
1.175564974546432495e-01
1.174238249659538269e-01
1.174114421010017395e-01
1.173979043960571289e-01
1.173846125602722168e-01
1.173714250326156616e-01
1.173579320311546326e-01
1.174671426415443420e-01
1.174535453319549561e-01
1.173187866806983948e-01
1.173065006732940674e-01
1.172935739159584045e-01
1.172807067632675171e-01
1.173868775367736816e-01
1.172542497515678406e-01
1.172417625784873962e-01
1.172290667891502380e-01
1.173346787691116333e-01
1.173215731978416443e-01
1.171904802322387695e-01
1.171759292483329773e-01
1.172816976904869080e-01
1.171508729457855225e-01
1.171381548047065735e-01
1.172427237033843994e-01
1.171116456389427185e-01
1.170978173613548279e-01
1.170850098133087158e-01
1.170722991228103638e-01
1.170592010021209717e-01
1.170462146401405334e-01
1.170337945222854614e-01
1.170202270150184631e-01
1.170069277286529541e-01
1.171155869960784912e-01
1.169804409146308899e-01
1.169678345322608948e-01
1.169551014900207520e-01
1.169425398111343384e-01
1.169289574027061462e-01
1.169161647558212280e-01
1.169029399752616882e-01
1.168902441859245300e-01
1.168765649199485779e-01
1.169839575886726379e-01
1.168515011668205261e-01
1.168373525142669678e-01
1.168245598673820496e-01
1.168113350868225098e-01
1.167992800474166870e-01
1.167851313948631287e-01
1.168923527002334595e-01
1.167595386505126953e-01
1.168646886944770813e-01
1.167333945631980896e-01
1.167213991284370422e-01
1.167080849409103394e-01
1.166945770382881165e-01
1.166817024350166321e-01
1.166683137416839600e-01
1.166548728942871094e-01
1.166424304246902466e-01
1.166292950510978699e-01
1.166170164942741394e-01
1.167249232530593872e-01
1.165896505117416382e-01
1.165767088532447815e-01
1.166818886995315552e-01
1.166685447096824646e-01
1.165398657321929932e-01
1.165277436375617981e-01
1.165141910314559937e-01
1.166148632764816284e-01
1.164865866303443909e-01
1.164733469486236572e-01
1.164602413773536682e-01
1.164462864398956299e-01
1.164327412843704224e-01
1.165423765778541565e-01
1.164068207144737244e-01
1.165147423744201660e-01
1.164988055825233459e-01
1.163683310151100159e-01
1.163554638624191284e-01
1.163444668054580688e-01
1.163307428359985352e-01
1.163171157240867615e-01
1.163031235337257385e-01
1.162890344858169556e-01
1.162760108709335327e-01
1.162632107734680176e-01
1.163712069392204285e-01
1.162375509738922119e-01
1.162245050072669983e-01
1.162113249301910400e-01
1.163156256079673767e-01
1.161839589476585388e-01
1.161720678210258484e-01
1.161596477031707764e-01
1.161457821726799011e-01
1.161334663629531860e-01
1.161189600825309753e-01
1.162222176790237427e-01
1.160927489399909973e-01
1.160790771245956421e-01
1.160658672451972961e-01
1.161708533763885498e-01
1.160402595996856689e-01
1.160275340080261230e-01
1.160143762826919556e-01
1.160011291503906250e-01
1.159878373146057129e-01
1.159749552607536316e-01
1.159614771604537964e-01
1.159480959177017212e-01
1.159356981515884399e-01
1.159217581152915955e-01
1.160267964005470276e-01
1.158960610628128052e-01
1.158828958868980408e-01
1.158700585365295410e-01
1.158567145466804504e-01
1.158435493707656860e-01
1.158306747674942017e-01
1.158174276351928711e-01
1.158049777150154114e-01
1.157915294170379639e-01
1.157785579562187195e-01
1.157646477222442627e-01
1.157521679997444153e-01
1.157385930418968201e-01
1.157255247235298157e-01
1.157122850418090820e-01
1.157001778483390808e-01
1.156861335039138794e-01
1.156736388802528381e-01
1.156595572829246521e-01
1.156469583511352539e-01
1.156338378787040710e-01
1.156204864382743835e-01
1.156061291694641113e-01
1.155946776270866394e-01
1.155812665820121765e-01
1.155678555369377136e-01
1.155548319220542908e-01
1.155418828129768372e-01
1.155290678143501282e-01
1.155151352286338806e-01
1.155014038085937500e-01
1.154890581965446472e-01
1.154757142066955566e-01
1.154629141092300415e-01
1.154495328664779663e-01
1.154365837574005127e-01
1.154233664274215698e-01
1.154106482863426208e-01
1.153973042964935303e-01
1.153840050101280212e-01
1.153701841831207275e-01
1.153573319315910339e-01
1.153443381190299988e-01
1.153311058878898621e-01
1.154327392578125000e-01
1.154188662767410278e-01
1.152921020984649658e-01
1.152798905968666077e-01
1.153773888945579529e-01
1.152539774775505066e-01
1.153507158160209656e-01
1.152271255850791931e-01
1.152139380574226379e-01
1.152000650763511658e-01
1.151860654354095459e-01
1.151734367012977600e-01
1.151597499847412109e-01
1.151464655995368958e-01
1.151339262723922729e-01
1.151210516691207886e-01
1.151085346937179565e-01
1.150940954685211182e-01
1.150813549757003784e-01
1.150682419538497925e-01
1.150548011064529419e-01
1.150415167212486267e-01
1.150281652808189392e-01
1.150154620409011841e-01
1.150023117661476135e-01
1.149887889623641968e-01
1.149752661585807800e-01
1.149625331163406372e-01
1.149497106671333313e-01
1.150507777929306030e-01
1.149231195449829102e-01
1.149102300405502319e-01
1.148964166641235352e-01
1.148831620812416077e-01
1.149812266230583191e-01
1.149674803018569946e-01
1.148454248905181885e-01
1.148316338658332825e-01
1.148179173469543457e-01
1.148047968745231628e-01
1.149019226431846619e-01
1.147773638367652893e-01
1.147639229893684387e-01
1.147510334849357605e-01
1.147372350096702576e-01
1.147251576185226440e-01
1.147114783525466919e-01
1.146983653306961060e-01
1.146848425269126892e-01
1.146709248423576355e-01
1.146582365036010742e-01
1.146448403596878052e-01
1.146313101053237915e-01
1.146192848682403564e-01
1.147173345088958740e-01
1.145931929349899292e-01
1.145786941051483154e-01
1.145661547780036926e-01
1.145524084568023682e-01
1.145400330424308777e-01
1.145272031426429749e-01
1.145130470395088196e-01
1.144995242357254028e-01
1.144873201847076416e-01
1.145866736769676208e-01
1.144608780741691589e-01
1.144473180174827576e-01
1.144333779811859131e-01
1.144204363226890564e-01
1.144075840711593628e-01
1.145042628049850464e-01
1.143813654780387878e-01
1.143680587410926819e-01
1.144640371203422546e-01
1.143409758806228638e-01
1.143286973237991333e-01
1.143145710229873657e-01
1.143008768558502197e-01
1.142877042293548584e-01
1.142755448818206787e-01
1.143736913800239563e-01
1.142485812306404114e-01
1.142352744936943054e-01
1.142220497131347656e-01
1.142080798745155334e-01
1.141944006085395813e-01
1.141821742057800293e-01
1.141692772507667542e-01
1.141555085778236389e-01
1.142526939511299133e-01
1.141284704208374023e-01
1.141156554222106934e-01
1.141026020050048828e-01
1.140891909599304199e-01
1.140756905078887939e-01
1.141726672649383545e-01
1.141590774059295654e-01
1.140365898609161377e-01
1.140230447053909302e-01
1.141176596283912659e-01
1.139981523156166077e-01
1.139841526746749878e-01
1.139701381325721741e-01
1.139562204480171204e-01
1.139429733157157898e-01
1.140408366918563843e-01
1.139171570539474487e-01
1.139038950204849243e-01
1.138904169201850891e-01
1.138772889971733093e-01
1.138638556003570557e-01
1.138505265116691589e-01
1.138374060392379761e-01
1.138234734535217285e-01
1.138104051351547241e-01
1.137978285551071167e-01
1.137843728065490723e-01
1.138803213834762573e-01
1.138662993907928467e-01
1.137450784444808960e-01
1.137320697307586670e-01
1.137187629938125610e-01
1.137052923440933228e-01
1.136911660432815552e-01
1.137858182191848755e-01
1.136645227670669556e-01
1.136511415243148804e-01
1.136380657553672791e-01
1.136254817247390747e-01
1.136116087436676025e-01
1.135980263352394104e-01
1.136940568685531616e-01
1.135716512799263000e-01
1.135580241680145264e-01
1.135448440909385681e-01
1.135326474905014038e-01
1.136258691549301147e-01
1.135058999061584473e-01
1.134925261139869690e-01
1.134791970252990723e-01
1.134644150733947754e-01
1.134511455893516541e-01
1.134377419948577881e-01
1.135346144437789917e-01
1.135209649801254272e-01
1.133990883827209473e-01
1.133856326341629028e-01
1.133731603622436523e-01
1.134649515151977539e-01
1.133459955453872681e-01
1.133333817124366760e-01
1.133194789290428162e-01
1.133056655526161194e-01
1.132929474115371704e-01
1.133873537182807922e-01
1.132653728127479553e-01
1.132527813315391541e-01
1.132387593388557434e-01
1.132264062762260437e-01
1.132120043039321899e-01
1.131990402936935425e-01
1.131856665015220642e-01
1.131728887557983398e-01
1.131596788763999939e-01
1.132526844739913940e-01
1.131323873996734619e-01
1.131186634302139282e-01
1.132118105888366699e-01
1.130931377410888672e-01
1.130798533558845520e-01
1.131717190146446228e-01
1.131574064493179321e-01
1.130406633019447327e-01
1.130274683237075806e-01
1.130134984850883484e-01
1.129989400506019592e-01
1.129858195781707764e-01
1.129721850156784058e-01
1.129602417349815369e-01
1.129460707306861877e-01
1.129330694675445557e-01
1.129198968410491943e-01
1.129056960344314575e-01
1.128926500678062439e-01
1.128791943192481995e-01
1.128657832741737366e-01
1.128533333539962769e-01
1.128395795822143555e-01
1.128258258104324341e-01
1.129181087017059326e-01
1.128001585602760315e-01
1.127867251634597778e-01
1.127731129527091980e-01
1.127599030733108521e-01
1.127464994788169861e-01
1.128395795822143555e-01
1.127194315195083618e-01
1.127063035964965820e-01
1.126930862665176392e-01
1.127845570445060730e-01
1.126665621995925903e-01
1.126523911952972412e-01
1.127435937523841858e-01
1.126276627182960510e-01
1.126137077808380127e-01
1.125997602939605713e-01
1.125857904553413391e-01
1.125725805759429932e-01
1.125601008534431458e-01
1.125470995903015137e-01
1.126399114727973938e-01
1.125195175409317017e-01
1.125060170888900757e-01
1.124923750758171082e-01
1.124795675277709961e-01
1.124657467007637024e-01
1.124528050422668457e-01
1.124383881688117981e-01
1.124262958765029907e-01
1.124119237065315247e-01
1.123988777399063110e-01
1.123856380581855774e-01
1.124788448214530945e-01
1.123588010668754578e-01
1.123460605740547180e-01
1.123328432440757751e-01
1.123200953006744385e-01
1.123060509562492371e-01
1.122931763529777527e-01
1.122795641422271729e-01
1.122659072279930115e-01
1.122526675462722778e-01
1.123436018824577332e-01
1.122256293892860413e-01
1.122123599052429199e-01
1.121986284852027893e-01
1.121860072016716003e-01
1.121736392378807068e-01
1.122621670365333557e-01
1.121462285518646240e-01
1.122349202632904053e-01
1.121191829442977905e-01
1.121060028672218323e-01
1.120931059122085571e-01
1.120794191956520081e-01
1.121675670146942139e-01
1.120518594980239868e-01
1.120386943221092224e-01
1.120253652334213257e-01
1.120121404528617859e-01
1.119978800415992737e-01
1.119847074151039124e-01
1.119719669222831726e-01
1.119583398103713989e-01
1.119445487856864929e-01
1.119318082928657532e-01
1.120209172368049622e-01
1.119048967957496643e-01
1.118921339511871338e-01
1.119795367121696472e-01
1.118655577301979065e-01
1.118522658944129944e-01
1.118388697504997253e-01
1.118253394961357117e-01
1.119130030274391174e-01
1.117977499961853027e-01
1.117835640907287598e-01
1.118739396333694458e-01
1.117571443319320679e-01
1.117442101240158081e-01
1.117310523986816406e-01
1.117179915308952332e-01
1.117041930556297302e-01
1.117920875549316406e-01
1.116776615381240845e-01
1.116637885570526123e-01
1.116508394479751587e-01
1.116368621587753296e-01
1.116242930293083191e-01
1.117135211825370789e-01
1.115974485874176025e-01
1.115841045975685120e-01
1.116713583469390869e-01
1.115572229027748108e-01
1.115449145436286926e-01
1.115308552980422974e-01
1.115172058343887329e-01
1.115036830306053162e-01
1.115911081433296204e-01
1.114770025014877319e-01
1.114635840058326721e-01
1.115509644150733948e-01
1.114360019564628601e-01
1.114240586757659912e-01
1.115104854106903076e-01
1.113969236612319946e-01
1.113837435841560364e-01
1.113702878355979919e-01
1.113560795783996582e-01
1.114436462521553040e-01
1.113285645842552185e-01
1.114167794585227966e-01
1.114031895995140076e-01
1.112894117832183838e-01
1.112764328718185425e-01
1.112635359168052673e-01
1.112504452466964722e-01
1.113350465893745422e-01
1.112224757671356201e-01
1.112090796232223511e-01
1.111960336565971375e-01
1.111826598644256592e-01
1.112699136137962341e-01
1.112559735774993896e-01
1.111421808600425720e-01
1.111294999718666077e-01
1.111161261796951294e-01
1.112003773450851440e-01
1.110898479819297791e-01
1.110763475298881531e-01
1.110627502202987671e-01
1.110481545329093933e-01
1.110348403453826904e-01
1.111229509115219116e-01
1.110086143016815186e-01
1.109945550560951233e-01
1.110815554857254028e-01
1.110666170716285706e-01
1.109556481242179871e-01
1.110383868217468262e-01
1.110244914889335632e-01
1.109180524945259094e-01
1.109048426151275635e-01
1.108896210789680481e-01
1.108752340078353882e-01
1.108610183000564575e-01
1.108475476503372192e-01
1.108353585004806519e-01
1.108220070600509644e-01
1.108087003231048584e-01
1.107945963740348816e-01
1.107799857854843140e-01
1.107671111822128296e-01
1.107540652155876160e-01
1.107407063245773315e-01
1.108234673738479614e-01
1.107145100831985474e-01
1.107011064887046814e-01
1.107823476195335388e-01
1.106736958026885986e-01
1.106599047780036926e-01
1.107444241642951965e-01
1.106327772140502930e-01
1.106198802590370178e-01
1.106057614088058472e-01
1.105924695730209351e-01
1.105793714523315430e-01
1.106647327542304993e-01
1.105524078011512756e-01
1.105383858084678650e-01
1.106224209070205688e-01
1.105120033025741577e-01
1.104998812079429626e-01
1.104863882064819336e-01
1.105680912733078003e-01
1.104586794972419739e-01
1.104451939463615417e-01
1.104316040873527527e-01
1.105158850550651550e-01
1.104047298431396484e-01
1.103907823562622070e-01
1.103780493140220642e-01
1.103640124201774597e-01
1.103513538837432861e-01
1.103372275829315186e-01
1.103244945406913757e-01
1.103108599781990051e-01
1.102971285581588745e-01
1.103813946247100830e-01
1.102707087993621826e-01
1.103534474968910217e-01
1.102442815899848938e-01
1.103253737092018127e-01
1.102177575230598450e-01
1.102052927017211914e-01
1.102846488356590271e-01
1.101772934198379517e-01
1.101632863283157349e-01
1.101501137018203735e-01
1.101357862353324890e-01
1.101227924227714539e-01
1.101097315549850464e-01
1.100964620709419250e-01
1.100821942090988159e-01
1.100689321756362915e-01
1.100556105375289917e-01
1.101382523775100708e-01
1.100294664502143860e-01
1.100170388817787170e-01
1.100037768483161926e-01
1.100821346044540405e-01
1.099754646420478821e-01
1.100563257932662964e-01
1.099497079849243164e-01
1.099348142743110657e-01
1.099207699298858643e-01
1.099082827568054199e-01
1.098944917321205139e-01
1.099790036678314209e-01
1.098666414618492126e-01
1.098545044660568237e-01
1.098409518599510193e-01
1.099229529500007629e-01
1.098142862319946289e-01
1.098006442189216614e-01
1.097879260778427124e-01
1.098670810461044312e-01
1.097607687115669250e-01
1.097465977072715759e-01
1.097326427698135376e-01
1.097198650240898132e-01
1.098024249076843262e-01
1.096927449107170105e-01
1.096800863742828369e-01
1.096666455268859863e-01
1.096529886126518250e-01
1.096394434571266174e-01
1.096266359090805054e-01
1.096132174134254456e-01
1.095997989177703857e-01
1.095861122012138367e-01
1.095727756619453430e-01
1.095593422651290894e-01
1.095449104905128479e-01
1.095321401953697205e-01
1.096135154366493225e-01
1.095051914453506470e-01
1.094926893711090088e-01
1.094786748290061951e-01
1.094654276967048645e-01
1.094511896371841431e-01
1.094384938478469849e-01
1.094248890876770020e-01
1.095053851604461670e-01
1.093976274132728577e-01
1.093838140368461609e-01
1.093714088201522827e-01
1.093579083681106567e-01
1.093442216515541077e-01
1.093301102519035339e-01
1.093163713812828064e-01
1.093033254146575928e-01
1.093843057751655579e-01
1.092765778303146362e-01
1.092632785439491272e-01
1.092494428157806396e-01
1.092366501688957214e-01
1.092226579785346985e-01
1.092092841863632202e-01
1.091952100396156311e-01
1.091824546456336975e-01
1.092641949653625488e-01
1.091562509536743164e-01
1.092347577214241028e-01
1.091294437646865845e-01
1.091156750917434692e-01
1.091028079390525818e-01
1.091793477535247803e-01
1.091657206416130066e-01
1.090624108910560608e-01
1.090483069419860840e-01
1.090345457196235657e-01
1.090205460786819458e-01
1.090083122253417969e-01
1.089938357472419739e-01
1.089803129434585571e-01
1.089684367179870605e-01
1.089535877108573914e-01
1.089411303400993347e-01
1.089267730712890625e-01
1.089140698313713074e-01
1.089003756642341614e-01
1.088867112994194031e-01
1.088739335536956787e-01
1.088599562644958496e-01
1.088465899229049683e-01
1.089256107807159424e-01
1.088202744722366333e-01
1.088073775172233582e-01
1.087926700711250305e-01
1.087796017527580261e-01
1.087661981582641602e-01
1.087531670928001404e-01
1.088307946920394897e-01
1.088164374232292175e-01
1.087128147482872009e-01
1.086998581886291504e-01
1.086867302656173706e-01
1.086729764938354492e-01
1.086596846580505371e-01
1.087352856993675232e-01
1.086333096027374268e-01
1.086180210113525391e-01
1.086046993732452393e-01
1.085906177759170532e-01
1.085787862539291382e-01
1.085641458630561829e-01
1.085504218935966492e-01
1.085375696420669556e-01
1.085237711668014526e-01
1.085111424326896667e-01
1.084970757365226746e-01
1.084839478135108948e-01
1.085607260465621948e-01
1.084573268890380859e-01
1.084442809224128723e-01
1.084300950169563293e-01
1.084163784980773926e-01
1.084029078483581543e-01
1.083896607160568237e-01
1.083766445517539978e-01
1.083625182509422302e-01
1.084408387541770935e-01
1.083360239863395691e-01
1.083222553133964539e-01
1.083986908197402954e-01
1.082957983016967773e-01
1.082831248641014099e-01
1.082697734236717224e-01
1.082554385066032410e-01
1.082419306039810181e-01
1.083186864852905273e-01
1.082149222493171692e-01
1.082009449601173401e-01
1.081885471940040588e-01
1.081747263669967651e-01
1.081615686416625977e-01
1.081478744745254517e-01
1.081344783306121826e-01
1.081215217709541321e-01
1.081078574061393738e-01
1.080940291285514832e-01
1.080806851387023926e-01
1.080670505762100220e-01
1.080542132258415222e-01
1.080407574772834778e-01
1.080274805426597595e-01
1.080141887068748474e-01
1.080008819699287415e-01
1.079870909452438354e-01
1.079729124903678894e-01
1.079594269394874573e-01
1.079466491937637329e-01
1.079332381486892700e-01
1.079198420047760010e-01
1.079060062766075134e-01
1.078932359814643860e-01
1.079675555229187012e-01
1.078664809465408325e-01
1.079399138689041138e-01
1.078402027487754822e-01
1.078265160322189331e-01
1.078989952802658081e-01
1.078001633286476135e-01
1.078716218471527100e-01
1.078582555055618286e-01
1.077590137720108032e-01
1.077456474304199219e-01
1.077319607138633728e-01
1.077176406979560852e-01
1.077045053243637085e-01
1.076907441020011902e-01
1.076780632138252258e-01
1.077537387609481812e-01
1.076510176062583923e-01
1.077247560024261475e-01
1.077101528644561768e-01
1.076126918196678162e-01
1.076007783412933350e-01
1.075860559940338135e-01
1.075715124607086182e-01
1.075566783547401428e-01
1.075429692864418030e-01
1.075307056307792664e-01
1.075170561671257019e-01
1.075035780668258667e-01
1.074908897280693054e-01
1.074765026569366455e-01
1.074627190828323364e-01
1.074499040842056274e-01
1.074358373880386353e-01
1.074234321713447571e-01
1.074096709489822388e-01
1.073968335986137390e-01
1.074679791927337646e-01
1.073685288429260254e-01
1.073542907834053040e-01
1.073419898748397827e-01
1.073286160826683044e-01
1.073149815201759338e-01
1.073014512658119202e-01
1.072880700230598450e-01
1.072756648063659668e-01
1.072613224387168884e-01
1.072485521435737610e-01
1.073202341794967651e-01
1.072212755680084229e-01
1.072077751159667969e-01
1.071943044662475586e-01
1.071812957525253296e-01
1.071673035621643066e-01
1.072394624352455139e-01
1.071402132511138916e-01
1.071268245577812195e-01
1.071123927831649780e-01
1.071002259850502014e-01
1.070864796638488770e-01
1.071592345833778381e-01
1.070594936609268188e-01
1.070457920432090759e-01
1.071179360151290894e-01
1.070198640227317810e-01
1.070062667131423950e-01
1.069931834936141968e-01
1.069794744253158569e-01
1.069655492901802063e-01
1.069524735212326050e-01
1.069388389587402344e-01
1.070124134421348572e-01
1.069114208221435547e-01
1.068976745009422302e-01
1.068856641650199890e-01
1.068725287914276123e-01
1.068586558103561401e-01
1.068450585007667542e-01
1.068306490778923035e-01
1.068177968263626099e-01
1.068040952086448669e-01
1.067908778786659241e-01
1.067777946591377258e-01
1.067651361227035522e-01
1.067516133189201355e-01
1.067375987768173218e-01
1.067233011126518250e-01
1.067106425762176514e-01
1.066977605223655701e-01
1.066831499338150024e-01
1.066703945398330688e-01
1.066570058465003967e-01
1.066439449787139893e-01
1.066306084394454956e-01
1.066170409321784973e-01
1.066029742360115051e-01
1.065901592373847961e-01
1.065769642591476440e-01
1.065628156065940857e-01
1.065498888492584229e-01
1.065353602170944214e-01
1.065225824713706970e-01
1.065086498856544495e-01
1.065797805786132812e-01
1.064829900860786438e-01
1.064684689044952393e-01
1.064561381936073303e-01
1.064420565962791443e-01
1.064291372895240784e-01
1.064996048808097839e-01
1.064026281237602234e-01
1.063886284828186035e-01
1.063753888010978699e-01
1.063625067472457886e-01
1.063481643795967102e-01
1.063352599740028381e-01
1.064048409461975098e-01
1.063910648226737976e-01
1.062954887747764587e-01
1.063626185059547424e-01
1.062688007950782776e-01
1.062557771801948547e-01
1.062416285276412964e-01
1.062282919883728027e-01
1.062133088707923889e-01
1.062013134360313416e-01
1.061878651380538940e-01
1.061750948429107666e-01
1.061613336205482483e-01
1.061471477150917053e-01
1.061328053474426270e-01
1.061201244592666626e-01
1.061067432165145874e-01
1.060941144824028015e-01
1.060799732804298401e-01
1.060667410492897034e-01
1.061353608965873718e-01
1.060395836830139160e-01
1.060263663530349731e-01
1.060135364532470703e-01
1.059991940855979919e-01
1.060690656304359436e-01
1.059721931815147400e-01
1.060408502817153931e-01
1.059464290738105774e-01
1.059332489967346191e-01
1.059197559952735901e-01
1.059057265520095825e-01
1.058921217918395996e-01
1.058791354298591614e-01
1.058656126260757446e-01
1.058533340692520142e-01
1.058389246463775635e-01
1.058250814676284790e-01
1.058118417859077454e-01
1.057982519268989563e-01
1.057850718498229980e-01
1.057717204093933105e-01
1.057584062218666077e-01
1.057460233569145203e-01
1.057318449020385742e-01
1.057180166244506836e-01
1.057045757770538330e-01
1.057731956243515015e-01
1.056783720850944519e-01
1.056644394993782043e-01
1.056508794426918030e-01
1.056374311447143555e-01
1.056248769164085388e-01
1.056104451417922974e-01
1.055974140763282776e-01
1.055849939584732056e-01
1.055703163146972656e-01
1.055567935109138489e-01
1.055434420704841614e-01
1.055301651358604431e-01
1.055172383785247803e-01
1.055038124322891235e-01
1.054897904396057129e-01
1.054770126938819885e-01
1.054630130529403687e-01
1.054503023624420166e-01
1.054370030760765076e-01
1.054236367344856262e-01
1.054101884365081787e-01
1.053971350193023682e-01
1.053837686777114868e-01
1.053695902228355408e-01
1.053565070033073425e-01
1.054227277636528015e-01
1.053301319479942322e-01
1.053170710802078247e-01
1.053034886717796326e-01
1.052897796034812927e-01
1.052761524915695190e-01
1.052630841732025146e-01
1.052485406398773193e-01
1.053164005279541016e-01
1.053016111254692078e-01
1.052095815539360046e-01
1.051956266164779663e-01
1.051829308271408081e-01
1.051707118749618530e-01
1.051564887166023254e-01
1.052207201719284058e-01
1.051296740770339966e-01
1.051154658198356628e-01
1.051013544201850891e-01
1.050883159041404724e-01
1.050762906670570374e-01
1.050618737936019897e-01
1.050490364432334900e-01
1.050357520580291748e-01
1.050219684839248657e-01
1.050870567560195923e-01
1.049957349896430969e-01
1.049822941422462463e-01
1.049685776233673096e-01
1.049541234970092773e-01
1.049410998821258545e-01
1.049282774329185486e-01
1.049147769808769226e-01
1.049010306596755981e-01
1.048884019255638123e-01
1.048746109008789062e-01
1.048614084720611572e-01
1.048475280404090881e-01
1.048336029052734375e-01
1.048982068896293640e-01
1.048084199428558350e-01
1.047954782843589783e-01
1.047816574573516846e-01
1.047680154442787170e-01
1.047546714544296265e-01
1.047402471303939819e-01
1.047274544835090637e-01
1.047937497496604919e-01
1.047008782625198364e-01
1.046872511506080627e-01
1.047500893473625183e-01
1.046612337231636047e-01
1.046490967273712158e-01
1.046351939439773560e-01
1.046214625239372253e-01
1.046074777841567993e-01
1.045938581228256226e-01
1.045807898044586182e-01
1.045676320791244507e-01
1.046333461999893188e-01
1.045407280325889587e-01
1.045269370079040527e-01
1.045146510004997253e-01
1.045764982700347900e-01
1.044878661632537842e-01
1.045483201742172241e-01
1.044613495469093323e-01
1.045214086771011353e-01
1.044344380497932434e-01
1.044212877750396729e-01
1.044061705470085144e-01
1.043940410017967224e-01
1.044580861926078796e-01
1.044444292783737183e-01
1.044293493032455444e-01
1.043413132429122925e-01
1.043289676308631897e-01
1.043162271380424500e-01
1.043025329709053040e-01
1.042872071266174316e-01
1.042735502123832703e-01
1.042604520916938782e-01
1.042481511831283569e-01
1.042343601584434509e-01
1.042206436395645142e-01
1.042835488915443420e-01
1.042681187391281128e-01
1.041809692978858948e-01
1.042409762740135193e-01
1.041582003235816956e-01
1.041431799530982971e-01
1.042002812027931213e-01
1.040921211242675781e-01
1.040992513298988342e-01
1.040873900055885315e-01
1.040737405419349670e-01
1.040611639618873596e-01
1.041243895888328552e-01
1.040332391858100891e-01
1.040198653936386108e-01
1.040065884590148926e-01
1.039945930242538452e-01
1.039813831448554993e-01
1.039667204022407532e-01
1.039532572031021118e-01
1.039400398731231689e-01
1.039267778396606445e-01
1.039141640067100525e-01
1.039000600576400757e-01
1.038862988352775574e-01
1.038722246885299683e-01
1.038595065474510193e-01
1.039194911718368530e-01
1.038334891200065613e-01
1.038207188248634338e-01
1.038076654076576233e-01
1.037932485342025757e-01
1.037797704339027405e-01
1.037659794092178345e-01
1.037533134222030640e-01
1.037403792142868042e-01
1.037267223000526428e-01
1.037133187055587769e-01
1.036991775035858154e-01
1.037586182355880737e-01
1.036734208464622498e-01
1.036603897809982300e-01
1.036475896835327148e-01
1.036334037780761719e-01
1.036197319626808167e-01
1.036054566502571106e-01
1.035934612154960632e-01
1.035802513360977173e-01
1.035665869712829590e-01
1.035527959465980530e-01
1.035184860229492188e-01
1.035260334610939026e-01
1.035125106573104858e-01
1.035001426935195923e-01
1.034858673810958862e-01
1.034730896353721619e-01
1.035314872860908508e-01
1.034458279609680176e-01
1.034326776862144470e-01
1.034192442893981934e-01
1.034779176115989685e-01
1.033921316266059875e-01
1.033597216010093689e-01
1.033660098910331726e-01
1.033532992005348206e-01
1.033385321497917175e-01
1.033266857266426086e-01
1.033119931817054749e-01
1.033720746636390686e-01
1.032869219779968262e-01
1.033444106578826904e-01
1.033301204442977905e-01
1.033165231347084045e-01
1.032367050647735596e-01
1.032221391797065735e-01
1.032075211405754089e-01
1.031927093863487244e-01
1.031800806522369385e-01
1.031670868396759033e-01
1.032298356294631958e-01
1.031402051448822021e-01
1.031266152858734131e-01
1.031139343976974487e-01
1.031009107828140259e-01
1.030868962407112122e-01
1.030748635530471802e-01
1.030607372522354126e-01
1.030465885996818542e-01
1.030337885022163391e-01
1.030205488204956055e-01
1.030073240399360657e-01
1.030665561556816101e-01
1.029804125428199768e-01
1.029673889279365540e-01
1.029535681009292603e-01
1.030096113681793213e-01
1.029280945658683777e-01
1.029147505760192871e-01
1.028823330998420715e-01
1.028688475489616394e-01
1.028743460774421692e-01
1.028616502881050110e-01
1.028482168912887573e-01
1.028352007269859314e-01
1.028215140104293823e-01
1.028068661689758301e-01
1.027944833040237427e-01
1.027816981077194214e-01
1.027690619230270386e-01
1.027548015117645264e-01
1.027406677603721619e-01
1.027281805872917175e-01
1.027143448591232300e-01
1.027013361454010010e-01
1.026875451207160950e-01
1.027463898062705994e-01
1.027313843369483948e-01
1.026485040783882141e-01
1.026367545127868652e-01
1.026237383484840393e-01
1.026097312569618225e-01
1.025954484939575195e-01
1.026517301797866821e-01
1.025685518980026245e-01
1.025559902191162109e-01
1.025424227118492126e-01
1.025992929935455322e-01
1.025849878787994385e-01
1.025019958615303040e-01
1.025571301579475403e-01
1.024779453873634338e-01
1.024647876620292664e-01
1.024503707885742188e-01
1.024365946650505066e-01
1.024931669235229492e-01
1.024099811911582947e-01
1.023968011140823364e-01
1.023656055331230164e-01
1.023689582943916321e-01
1.024258583784103394e-01
1.023436486721038818e-01
1.023310646414756775e-01
1.023175939917564392e-01
1.023045554757118225e-01
1.022903546690940857e-01
1.022768616676330566e-01
1.022635921835899353e-01
1.022502705454826355e-01
1.022373512387275696e-01
1.022941097617149353e-01
1.022104024887084961e-01
1.021971702575683594e-01
1.021853461861610413e-01
1.022376492619514465e-01
1.021586060523986816e-01
1.021449416875839233e-01
1.021139323711395264e-01
1.021174862980842590e-01
1.020878776907920837e-01
1.021619215607643127e-01
1.020784676074981689e-01
1.020646691322326660e-01
1.021191850304603577e-01
1.021056696772575378e-01
1.020264774560928345e-01
1.020143702626228333e-01
1.020007282495498657e-01
1.020507290959358215e-01
1.019725725054740906e-01
1.019583195447921753e-01
1.019460335373878479e-01
1.019327864050865173e-01
1.019199937582015991e-01
1.019069924950599670e-01
1.018934473395347595e-01
1.019457653164863586e-01
1.018663570284843445e-01
1.018539443612098694e-01
1.018406823277473450e-01
1.018280386924743652e-01
1.018138080835342407e-01
1.018673554062843323e-01
1.017867624759674072e-01
1.017735823988914490e-01
1.017602533102035522e-01
1.017463803291320801e-01
1.017341390252113342e-01
1.017217412590980530e-01
1.017075479030609131e-01
1.016945168375968933e-01
1.016814708709716797e-01
1.016676053404808044e-01
1.016540825366973877e-01
1.016409173607826233e-01
1.016286164522171021e-01
1.016148328781127930e-01
1.016013547778129578e-01
1.015883535146713257e-01
1.015747115015983582e-01
1.015622541308403015e-01
1.016147360205650330e-01
1.016010046005249023e-01
1.015234738588333130e-01
1.015096157789230347e-01
1.015606820583343506e-01
1.015466153621673584e-01
1.014709696173667908e-01
1.014566570520401001e-01
1.015074700117111206e-01
1.014303639531135559e-01
1.014164462685585022e-01
1.014036610722541809e-01
1.013904213905334473e-01
1.014429926872253418e-01
1.014287248253822327e-01
1.014148890972137451e-01
1.014007031917572021e-01
1.013280302286148071e-01
1.013148128986358643e-01
1.012997403740882874e-01
1.012846753001213074e-01
1.012717112898826599e-01
1.013263165950775146e-01
1.012460440397262573e-01
1.012983992695808411e-01
1.012833192944526672e-01
1.012066528201103210e-01
1.011959090828895569e-01
1.011826023459434509e-01
1.011683046817779541e-01
1.012160629034042358e-01
1.012035310268402100e-01
1.011272594332695007e-01
1.011134237051010132e-01
1.011000871658325195e-01
1.011509969830513000e-01
1.011373996734619141e-01
1.010607928037643433e-01
1.011099517345428467e-01
1.010366156697273254e-01
1.010235399007797241e-01
1.010090261697769165e-01
1.009949892759323120e-01
1.009817719459533691e-01
1.009690240025520325e-01
1.010224223136901855e-01
1.009419858455657959e-01
1.009285897016525269e-01
1.009026691317558289e-01
1.009024754166603088e-01
1.008892431855201721e-01
1.009381264448165894e-01
1.008635163307189941e-01
1.008498221635818481e-01
1.008989587426185608e-01
1.008231565356254578e-01
1.008104830980300903e-01
1.007970348000526428e-01
1.007846593856811523e-01
1.007706820964813232e-01
1.008205562829971313e-01
1.007448732852935791e-01
1.007315441966056824e-01
1.007173880934715271e-01
1.007049232721328735e-01
1.006918251514434814e-01
1.007403507828712463e-01
1.007272303104400635e-01
1.006526127457618713e-01
1.006394326686859131e-01
1.006875485181808472e-01
1.006740853190422058e-01
1.006003171205520630e-01
1.005877256393432617e-01
1.005737632513046265e-01
1.005598083138465881e-01
1.005347073078155518e-01
1.005339920520782471e-01
1.005217656493186951e-01
1.005087792873382568e-01
1.005570441484451294e-01
1.004819422960281372e-01
1.004698202013969421e-01
1.004563048481941223e-01
1.004434451460838318e-01
1.004896387457847595e-01
1.004763394594192505e-01
1.003907173871994019e-01
1.003895476460456848e-01
1.003760397434234619e-01
1.004251837730407715e-01
1.003500148653984070e-01
1.003979966044425964e-01
1.003242284059524536e-01
1.003108769655227661e-01
1.002989113330841064e-01
1.003450080752372742e-01
1.002721786499023438e-01
1.002584323287010193e-01
1.003057658672332764e-01
1.002321317791938782e-01
1.002193391323089600e-01
1.002061218023300171e-01
1.001932621002197266e-01
1.002402678132057190e-01
1.001659631729125977e-01
1.001536399126052856e-01
1.001406759023666382e-01
1.001265197992324829e-01
1.001141890883445740e-01
1.001608073711395264e-01
1.000873148441314697e-01
1.000745072960853577e-01
1.000613793730735779e-01
1.001087054610252380e-01
1.000359132885932922e-01
1.000114902853965759e-01
1.000082865357398987e-01
9.999582916498184204e-02
1.000426784157752991e-01
1.000294610857963562e-01
9.995660930871963501e-02
1.000023558735847473e-01
9.993137419223785400e-02
9.991786628961563110e-02
9.990458935499191284e-02
9.989179670810699463e-02
9.987819939851760864e-02
9.986578673124313354e-02
9.985204786062240601e-02
9.982760250568389893e-02
9.988641738891601562e-02
9.981327503919601440e-02
9.980021417140960693e-02
9.984492510557174683e-02
9.977541118860244751e-02
9.976156055927276611e-02
9.974770247936248779e-02
9.973492473363876343e-02
9.972135722637176514e-02
9.970911592245101929e-02
9.969625622034072876e-02
9.968215972185134888e-02
9.972852468490600586e-02
9.965685755014419556e-02
9.964390844106674194e-02
9.963106364011764526e-02
9.967480599880218506e-02
9.966099262237548828e-02
9.959094971418380737e-02
9.957750141620635986e-02
9.956399351358413696e-02
9.961143136024475098e-02
9.953867644071578979e-02
9.958389401435852051e-02
9.951190650463104248e-02
9.949916601181030273e-02
9.948646277189254761e-02
9.946317225694656372e-02
9.946054220199584961e-02
9.944733232259750366e-02
9.949299693107604980e-02
9.942094981670379639e-02
9.940759092569351196e-02
9.939539432525634766e-02
9.938187152147293091e-02
9.936831146478652954e-02
9.935517609119415283e-02
9.939921647310256958e-02
9.932967275381088257e-02
9.930692613124847412e-02
9.930318593978881836e-02
9.929019957780838013e-02
9.933401644229888916e-02
9.926491975784301758e-02
9.925027191638946533e-02
9.923768788576126099e-02
9.922570735216140747e-02
9.921204298734664917e-02
9.919919818639755249e-02
9.917633980512619019e-02
9.916310012340545654e-02
9.916020929813385010e-02
9.914661943912506104e-02
9.913419187068939209e-02
9.912116825580596924e-02
9.910860657691955566e-02
9.915056079626083374e-02
9.908231347799301147e-02
9.907003492116928101e-02
9.904693812131881714e-02
9.904219955205917358e-02
9.902970492839813232e-02
9.901672601699829102e-02
9.900353103876113892e-02
9.899148344993591309e-02
9.903497993946075439e-02
9.896456450223922729e-02
9.895147383213043213e-02
9.893935173749923706e-02
9.898095577955245972e-02
9.896851330995559692e-02
9.890111535787582397e-02
9.888774156570434570e-02
9.887372702360153198e-02
9.885189682245254517e-02
9.884765744209289551e-02
9.883478283882141113e-02
9.882214665412902832e-02
9.880903363227844238e-02
9.878674149513244629e-02
9.878293424844741821e-02
9.882428497076034546e-02
9.881068021059036255e-02
9.879773855209350586e-02
9.878586977720260620e-02
9.872038662433624268e-02
9.870538115501403809e-02
9.869213402271270752e-02
9.867782890796661377e-02
9.866626560688018799e-02
9.871117770671844482e-02
9.864069521427154541e-02
9.862707555294036865e-02
9.861351549625396729e-02
9.860114753246307373e-02
9.858889132738113403e-02
9.857616573572158813e-02
9.861586987972259521e-02
9.860333055257797241e-02
9.853528439998626709e-02
9.857713431119918823e-02
9.851014614105224609e-02
9.855028986930847168e-02
9.848468005657196045e-02
9.846383333206176758e-02
9.845854341983795166e-02
9.849890321493148804e-02
9.843267500400543213e-02
9.841878712177276611e-02
9.845976531505584717e-02
9.839381277561187744e-02
9.837978333234786987e-02
9.836867451667785645e-02
9.835410863161087036e-02
9.834226965904235840e-02
9.838312864303588867e-02
9.831607341766357422e-02
9.830258041620254517e-02
9.828991442918777466e-02
9.827751666307449341e-02
9.825638681650161743e-02
9.825077652931213379e-02
9.823833405971527100e-02
9.822581708431243896e-02
9.826555848121643066e-02
9.819982200860977173e-02
9.818679094314575195e-02
9.817407280206680298e-02
9.816069155931472778e-02
9.814801812171936035e-02
9.813447296619415283e-02
9.811407327651977539e-02
9.810859709978103638e-02
9.809616208076477051e-02
9.808274358510971069e-02
9.807042777538299561e-02
9.805630147457122803e-02
9.804490953683853149e-02
9.803158789873123169e-02
9.801937639713287354e-02
9.800553321838378906e-02
9.799228608608245850e-02
9.798011928796768188e-02
9.796716272830963135e-02
9.795424342155456543e-02
9.794041514396667480e-02
9.792830049991607666e-02
9.796747565269470215e-02
9.790316224098205566e-02
9.794036298990249634e-02
9.787758439779281616e-02
9.786327928304672241e-02
9.790216386318206787e-02
9.788879752159118652e-02
9.782493859529495239e-02
9.781208634376525879e-02
9.779285639524459839e-02
9.778654575347900391e-02
9.782546758651733398e-02
9.781182557344436646e-02
9.774816781282424927e-02
9.773451089859008789e-02
9.772264957427978516e-02
9.770902991294860840e-02
9.769582748413085938e-02
9.768381714820861816e-02
9.767026454210281372e-02
9.765772521495819092e-02
9.764505177736282349e-02
9.763157367706298828e-02
9.761935472488403320e-02
9.760607779026031494e-02
9.759240597486495972e-02
9.758000075817108154e-02
9.761721640825271606e-02
9.755393117666244507e-02
9.759115427732467651e-02
9.752815961837768555e-02
9.751531481742858887e-02
9.750325232744216919e-02
9.753985702991485596e-02
9.752773493528366089e-02
9.746437519788742065e-02
9.745088964700698853e-02
9.743837267160415649e-02
9.742519259452819824e-02
9.740712493658065796e-02
9.739982336759567261e-02
9.743823856115341187e-02
9.737429767847061157e-02
9.741085767745971680e-02
9.739698469638824463e-02
9.733702242374420166e-02
9.732451289892196655e-02
9.731033444404602051e-02
9.729716926813125610e-02
9.728410840034484863e-02
9.732256829738616943e-02
9.725920855998992920e-02
9.724532812833786011e-02
9.722834825515747070e-02
9.726851433515548706e-02
9.720759838819503784e-02
9.719496965408325195e-02
9.718195348978042603e-02
9.716980159282684326e-02
9.720493108034133911e-02
9.714329242706298828e-02
9.718045592308044434e-02
9.711787104606628418e-02
9.710422158241271973e-02
9.713996946811676025e-02
9.707922488451004028e-02
9.711419790983200073e-02
9.705343842506408691e-02
9.704023599624633789e-02
9.702716767787933350e-02
9.706369787454605103e-02
9.705039858818054199e-02
9.698853641748428345e-02
9.697290509939193726e-02
9.696354717016220093e-02
9.695065766572952271e-02
9.698548167943954468e-02
9.692475944757461548e-02
9.691227227449417114e-02
9.694743901491165161e-02
9.688650816679000854e-02
9.692052006721496582e-02
9.686164557933807373e-02
9.684891253709793091e-02
9.683573246002197266e-02
9.682215005159378052e-02
9.680999815464019775e-02
9.679727256298065186e-02
9.678349643945693970e-02
9.677240997552871704e-02
9.680714458227157593e-02
9.674577414989471436e-02
9.678024053573608398e-02
9.671707451343536377e-02
9.670832753181457520e-02
9.669412672519683838e-02
9.672989696264266968e-02
9.671664983034133911e-02
9.665577858686447144e-02
9.664313495159149170e-02
9.662995487451553345e-02
9.666533768177032471e-02


==> graphs/mat12/Eichinger2020_02_DATA-L1-2024-06-18_TrainPredict.txt <==
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
6.6389e-01 6.7926e-01 6.7926e-01 7.8056e-01 8.2623e-01 8.2623e-01 6.1111e-01 6.1560e-01 6.1560e-01 6.0000e-01 6.0243e-01 6.0243e-01
2.0750e+00 3.1762e+00 3.1762e+00 2.3583e+00 3.8478e+00 3.8478e+00 1.9167e+00 2.8249e+00 2.8249e+00 1.9111e+00 2.8114e+00 2.8114e+00
2.9694e+00 5.7670e+00 5.7670e+00 3.2500e+00 6.6371e+00 6.6371e+00 2.7472e+00 5.1034e+00 5.1034e+00 2.5139e+00 4.4247e+00 4.4247e+00
4.2528e+00 1.0212e+01 1.0212e+01 4.6472e+00 1.1497e+01 1.1497e+01 3.7778e+00 8.6415e+00 8.6415e+00 3.6250e+00 8.0705e+00 8.0705e+00
5.3611e+00 1.4117e+01 1.4117e+01 5.7139e+00 1.5117e+01 1.5117e+01 4.8778e+00 1.2646e+01 1.2646e+01 4.6500e+00 1.1860e+01 1.1860e+01
6.5417e+00 1.7416e+01 1.7416e+01 7.2750e+00 1.8683e+01 1.8683e+01 6.3917e+00 1.6959e+01 1.6959e+01 5.9333e+00 1.5917e+01 1.5917e+01
8.1111e+00 2.0062e+01 2.0062e+01 9.8167e+00 2.1265e+01 2.1265e+01 7.7500e+00 1.9581e+01 1.9581e+01 7.5472e+00 1.9236e+01 1.9236e+01
1.0644e+01 2.1816e+01 2.1816e+01 1.1256e+01 2.2055e+01 2.2055e+01 9.1528e+00 2.1145e+01 2.1145e+01 9.8028e+00 2.1386e+01 2.1386e+01
1.2786e+01 2.2436e+01 2.2436e+01 1.3367e+01 2.2530e+01 2.2530e+01 1.1397e+01 2.2180e+01 2.2180e+01 1.1553e+01 2.2188e+01 2.2188e+01
1.4111e+01 2.2635e+01 2.2635e+01 1.5303e+01 2.2713e+01 2.2713e+01 1.3328e+01 2.2566e+01 2.2566e+01 1.2553e+01 2.2462e+01 2.2462e+01
1.5197e+01 2.2727e+01 2.2727e+01 1.6467e+01 2.2773e+01 2.2773e+01 1.6431e+01 2.2758e+01 2.2758e+01 1.4158e+01 2.2667e+01 2.2667e+01
1.5744e+01 2.2761e+01 2.2761e+01 1.7397e+01 2.2802e+01 2.2802e+01 1.7236e+01 2.2790e+01 2.2790e+01 1.5433e+01 2.2752e+01 2.2752e+01
1.6950e+01 2.2800e+01 2.2800e+01 1.7858e+01 2.2812e+01 2.2812e+01 1.7633e+01 2.2802e+01 2.2802e+01 1.5692e+01 2.2767e+01 2.2767e+01
1.8153e+01 2.2820e+01 2.2820e+01 1.8519e+01 2.2823e+01 2.2823e+01 1.9308e+01 2.2825e+01 2.2825e+01 1.7456e+01 2.2810e+01 2.2810e+01
1.8353e+01 2.2823e+01 2.2823e+01 2.0681e+01 2.2836e+01 2.2836e+01 1.9853e+01 2.2830e+01 2.2830e+01 1.7817e+01 2.2817e+01 2.2817e+01
1.9589e+01 2.2833e+01 2.2833e+01 2.1175e+01 2.2838e+01 2.2838e+01 2.1150e+01 2.2837e+01 2.2837e+01 1.8461e+01 2.2826e+01 2.2826e+01
1.9719e+01 2.2834e+01 2.2834e+01 2.1297e+01 2.2838e+01 2.2838e+01 2.1533e+01 2.2839e+01 2.2839e+01 1.9369e+01 2.2833e+01 2.2833e+01
1.9908e+01 2.2835e+01 2.2835e+01 2.1856e+01 2.2840e+01 2.2840e+01 2.2581e+01 2.2841e+01 2.2841e+01 2.0158e+01 2.2837e+01 2.2837e+01
1.9989e+01 2.2836e+01 2.2836e+01 2.1961e+01 2.2840e+01 2.2840e+01 2.2639e+01 2.2841e+01 2.2841e+01 2.1439e+01 2.2840e+01 2.2840e+01
2.0861e+01 2.2839e+01 2.2839e+01 2.2581e+01 2.2841e+01 2.2841e+01 2.2931e+01 2.2841e+01 2.2841e+01 2.1925e+01 2.2841e+01 2.2841e+01
2.0978e+01 2.2839e+01 2.2839e+01 2.3039e+01 2.2842e+01 2.2842e+01 2.3061e+01 2.2842e+01 2.2842e+01 2.2394e+01 2.2842e+01 2.2842e+01
2.1292e+01 2.2840e+01 2.2840e+01 2.3511e+01 2.2843e+01 2.2843e+01 2.3458e+01 2.2842e+01 2.2842e+01 2.3431e+01 2.2843e+01 2.2843e+01
2.1981e+01 2.2841e+01 2.2841e+01 2.4094e+01 2.2843e+01 2.2843e+01 2.4692e+01 2.2843e+01 2.2843e+01 2.3672e+01 2.2843e+01 2.2843e+01
2.2875e+01 2.2842e+01 2.2842e+01 2.4194e+01 2.2843e+01 2.2843e+01 2.5442e+01 2.2843e+01 2.2843e+01 2.4000e+01 2.2843e+01 2.2843e+01
2.3411e+01 2.2843e+01 2.2843e+01 2.4367e+01 2.2843e+01 2.2843e+01 2.5706e+01 2.2843e+01 2.2843e+01 2.4247e+01 2.2843e+01 2.2843e+01
2.3608e+01 2.2843e+01 2.2843e+01 2.4575e+01 2.2843e+01 2.2843e+01 2.5939e+01 2.2843e+01 2.2843e+01 2.5364e+01 2.2844e+01 2.2844e+01
2.3686e+01 2.2843e+01 2.2843e+01 2.4811e+01 2.2843e+01 2.2843e+01 2.6025e+01 2.2844e+01 2.2844e+01 2.5547e+01 2.2844e+01 2.2844e+01
2.3994e+01 2.2843e+01 2.2843e+01 2.5661e+01 2.2844e+01 2.2844e+01 2.6147e+01 2.2844e+01 2.2844e+01 2.6347e+01 2.2844e+01 2.2844e+01
2.4125e+01 2.2843e+01 2.2843e+01 2.6033e+01 2.2844e+01 2.2844e+01 2.6389e+01 2.2844e+01 2.2844e+01 2.6522e+01 2.2844e+01 2.2844e+01
2.4208e+01 2.2843e+01 2.2843e+01 2.6317e+01 2.2844e+01 2.2844e+01 2.6550e+01 2.2844e+01 2.2844e+01 2.6814e+01 2.2844e+01 2.2844e+01
2.4386e+01 2.2843e+01 2.2843e+01 2.6472e+01 2.2844e+01 2.2844e+01 2.6956e+01 2.2844e+01 2.2844e+01 2.7000e+01 2.2844e+01 2.2844e+01
2.4850e+01 2.2844e+01 2.2844e+01 2.6606e+01 2.2844e+01 2.2844e+01 2.6989e+01 2.2844e+01 2.2844e+01 2.7003e+01 2.2671e+01 2.2537e+01
2.6956e+01 2.2844e+01 2.2844e+01 2.6900e+01 2.2844e+01 2.2844e+01 2.7003e+01 2.2977e+01 2.3083e+01 2.7169e+01 2.2704e+01 2.2570e+01
2.7003e+01 2.3175e+01 2.3183e+01 2.7000e+01 2.2844e+01 2.2844e+01 2.7078e+01 2.2964e+01 2.3071e+01 2.7450e+01 2.2751e+01 2.2616e+01
2.7133e+01 2.3136e+01 2.3144e+01 2.7003e+01 2.2354e+01 2.2362e+01 2.7242e+01 2.2940e+01 2.3046e+01 2.7753e+01 2.2792e+01 2.2657e+01
2.7542e+01 2.3045e+01 2.3053e+01 2.7083e+01 2.2388e+01 2.2396e+01 2.7547e+01 2.2903e+01 2.3009e+01 2.9700e+01 2.2902e+01 2.2767e+01
2.8611e+01 2.2911e+01 2.2919e+01 2.7281e+01 2.2461e+01 2.2469e+01 2.8222e+01 2.2848e+01 2.2954e+01 3.0211e+01 2.2923e+01 2.2788e+01
2.9528e+01 2.2843e+01 2.2851e+01 2.7522e+01 2.2537e+01 2.2545e+01 2.9556e+01 2.2794e+01 2.2900e+01 3.0361e+01 2.2929e+01 2.2793e+01
2.9953e+01 2.2819e+01 2.2827e+01 2.7986e+01 2.2647e+01 2.2656e+01 3.0494e+01 2.2772e+01 2.2877e+01 3.0475e+01 2.2933e+01 2.2797e+01
3.0928e+01 2.2787e+01 2.2795e+01 2.8522e+01 2.2740e+01 2.2748e+01 3.1272e+01 2.2760e+01 2.2865e+01 3.0622e+01 2.2937e+01 2.2802e+01
3.1628e+01 2.2772e+01 2.2780e+01 2.9764e+01 2.2853e+01 2.2861e+01 3.1556e+01 2.2756e+01 2.2861e+01 3.1053e+01 2.2948e+01 2.2812e+01
3.2264e+01 2.2763e+01 2.2771e+01 3.0092e+01 2.2877e+01 2.2885e+01 3.2681e+01 2.2748e+01 2.2853e+01 3.1342e+01 2.2953e+01 2.2817e+01
3.2425e+01 2.2761e+01 2.2769e+01 3.1158e+01 2.2921e+01 2.2930e+01 3.2986e+01 2.2746e+01 2.2852e+01 3.1725e+01 2.2959e+01 2.2823e+01
3.2953e+01 2.2756e+01 2.2764e+01 3.1406e+01 2.2930e+01 2.2938e+01 3.3539e+01 2.2744e+01 2.2849e+01 3.4008e+01 2.2972e+01 2.2836e+01
3.4519e+01 2.2749e+01 2.2757e+01 3.1808e+01 2.2941e+01 2.2949e+01 3.3883e+01 2.2743e+01 2.2848e+01 3.4936e+01 2.2975e+01 2.2839e+01
3.5608e+01 2.2746e+01 2.2754e+01 3.2047e+01 2.2946e+01 2.2955e+01 3.4322e+01 2.2742e+01 2.2847e+01 3.5400e+01 2.2976e+01 2.2840e+01
3.6467e+01 2.2745e+01 2.2753e+01 3.2542e+01 2.2955e+01 2.2963e+01 3.5250e+01 2.2741e+01 2.2846e+01 3.5575e+01 2.2977e+01 2.2841e+01
3.6708e+01 2.2744e+01 2.2752e+01 3.2917e+01 2.2960e+01 2.2968e+01 3.6364e+01 2.2740e+01 2.2845e+01 3.6658e+01 2.2978e+01 2.2842e+01
3.8397e+01 2.2743e+01 2.2751e+01 3.4825e+01 2.2970e+01 2.2979e+01 3.7256e+01 2.2739e+01 2.2845e+01 3.6742e+01 2.2978e+01 2.2842e+01
3.8467e+01 2.2743e+01 2.2751e+01 3.5294e+01 2.2972e+01 2.2981e+01 3.7811e+01 2.2739e+01 2.2844e+01 3.7483e+01 2.2979e+01 2.2843e+01
3.8850e+01 2.2743e+01 2.2751e+01 3.6189e+01 2.2975e+01 2.2983e+01 3.8922e+01 2.2739e+01 2.2844e+01 3.7856e+01 2.2979e+01 2.2843e+01
3.9067e+01 2.2743e+01 2.2751e+01 3.7944e+01 2.2977e+01 2.2985e+01 3.9700e+01 2.2739e+01 2.2844e+01 3.8319e+01 2.2979e+01 2.2843e+01
4.0108e+01 2.2743e+01 2.2751e+01 4.0108e+01 2.2977e+01 2.2986e+01 4.0108e+01 2.2739e+01 2.2844e+01 4.0108e+01 2.2980e+01 2.2844e+01


==> graphs/mat12/Eichinger2020_02_DATA-L1-2024-06-18_loss_history.txt <==
9.271906127929687500e+02
9.262946777343750000e+02
9.208092651367187500e+02
9.003123168945312500e+02
7.865015258789062500e+02
6.012382202148437500e+02
6.197506713867187500e+02
6.762988891601562500e+02
6.904597778320312500e+02
7.404812622070312500e+02
7.315175170898437500e+02
6.565254516601562500e+02
6.271510009765625000e+02
6.760092163085937500e+02
5.833547973632812500e+02
8.773693237304687500e+02
8.948577880859375000e+02
8.964371337890625000e+02
8.884937744140625000e+02
8.791885986328125000e+02
8.777908935546875000e+02
8.770708007812500000e+02
8.762105712890625000e+02
8.899169921875000000e+02
8.912045288085937500e+02
8.917311401367187500e+02
7.614104003906250000e+02
8.889281005859375000e+02
6.004072265625000000e+02
6.105097656250000000e+02
8.795503540039062500e+02
6.341409912109375000e+02
8.773060302734375000e+02
6.317752075195312500e+02
8.789990234375000000e+02
8.797637939453125000e+02
8.787050170898437500e+02
6.039265136718750000e+02
5.832764892578125000e+02
5.435098876953125000e+02
4.849771118164062500e+02
4.138702392578125000e+02
3.361605834960937500e+02
2.584210205078125000e+02
8.698837890625000000e+02
1.365943908691406250e+02
9.696161651611328125e+01
6.926045227050781250e+01
7.145836639404296875e+01
4.124100112915039062e+01
3.624559402465820312e+01
3.477231979370117188e+01
5.035130310058593750e+01
3.760531997680664062e+01
4.037783813476562500e+01
4.342522430419921875e+01
6.094250869750976562e+01
4.933232879638671875e+01
5.190201950073242188e+01
5.411380767822265625e+01
7.028581237792968750e+01
5.735840988159179688e+01
5.838405990600585938e+01
7.333648681640625000e+01
5.930770492553710938e+01
5.925017547607421875e+01
5.888068389892578125e+01
5.822790527343750000e+01
5.732163619995117188e+01
5.619176864624023438e+01
6.696654510498046875e+01
5.338345718383789062e+01
5.176482391357421875e+01
5.004185485839843750e+01
4.824364471435546875e+01
4.639836883544921875e+01
4.453368759155273438e+01
5.481227111816406250e+01
4.085169982910156250e+01
3.908367156982421875e+01
3.739438629150390625e+01
4.792998123168945312e+01
4.644606399536132812e+01
3.298259353637695312e+01
3.177846527099609375e+01
3.072299957275390625e+01
2.981940841674804688e+01
2.906643295288085938e+01
2.845870018005371094e+01
2.798682975769042969e+01
2.763771438598632812e+01
3.932455444335937500e+01
2.723971176147460938e+01
3.902522277832031250e+01
2.711455917358398438e+01
3.892226409912109375e+01
2.710706138610839844e+01
2.710448455810546875e+01
2.708469009399414062e+01
2.703848075866699219e+01
3.867715835571289062e+01
2.685011863708496094e+01
2.670673942565917969e+01
2.653348159790039062e+01
2.633549499511718750e+01
2.611910247802734375e+01
2.589102363586425781e+01
2.565784263610839844e+01
2.542558670043945312e+01
2.519932746887207031e+01
2.498307037353515625e+01
2.477957916259765625e+01
2.459049797058105469e+01
2.441639328002929688e+01
2.425702095031738281e+01
2.411131286621093750e+01
2.397783851623535156e+01
2.385475158691406250e+01
2.374004173278808594e+01
3.540449905395507812e+01
2.352731132507324219e+01
2.342564964294433594e+01
2.332542800903320312e+01
2.322548675537109375e+01
2.312509155273437500e+01
2.302363395690917969e+01
2.292088127136230469e+01
2.281670188903808594e+01
2.271128082275390625e+01
3.436523437500000000e+01
2.249663352966308594e+01
2.238835334777832031e+01
2.228033256530761719e+01
2.217294502258300781e+01
2.206659317016601562e+01
3.368621063232421875e+01
3.357508468627929688e+01
3.346492004394531250e+01
2.165294075012207031e+01
2.155376052856445312e+01
2.145663261413574219e+01
2.136134529113769531e+01
2.126767539978027344e+01
2.117539787292480469e+01
3.274794006347656250e+01
2.099383354187011719e+01
3.255698013305664062e+01
3.246278381347656250e+01
3.236920166015625000e+01
2.063842964172363281e+01
2.055057716369628906e+01
2.046291923522949219e+01
2.037543106079101562e+01
2.028813743591308594e+01
3.182136154174804688e+01
2.011427688598632812e+01
2.002783012390136719e+01
3.155479812622070312e+01
1.985625648498535156e+01
3.137981033325195312e+01
1.968669319152832031e+01
1.960274124145507812e+01
1.951946449279785156e+01
1.943681335449218750e+01
1.935482788085937500e+01
1.927357673645019531e+01
1.919296836853027344e+01
1.911305046081542969e+01
3.062346649169921875e+01
1.895477294921875000e+01
1.887634658813476562e+01
3.038008689880371094e+01
1.872077560424804688e+01
3.021878814697265625e+01
1.856654739379882812e+01
1.849001884460449219e+01
1.841396522521972656e+01
1.833844184875488281e+01
1.826335525512695312e+01
1.818875503540039062e+01
2.966387176513671875e+01
1.804051780700683594e+01
2.950805664062500000e+01
2.943025779724121094e+01
1.782013893127441406e+01
1.774735450744628906e+01
1.767507743835449219e+01
1.760327720642089844e+01
2.904690742492675781e+01
1.746068382263183594e+01
1.738986778259277344e+01
1.731949424743652344e+01
1.724951553344726562e+01
1.717993164062500000e+01
1.711068725585937500e+01
1.704183769226074219e+01
1.697337341308593750e+01
1.690526580810546875e+01
1.683752441406250000e+01
1.677015304565429688e+01
1.670313644409179688e+01
1.663651657104492188e+01
1.657022857666015625e+01
1.650430297851562500e+01
1.643872833251953125e+01
2.782061767578125000e+01
1.630816841125488281e+01
1.624321174621582031e+01
1.617859840393066406e+01
1.611435699462890625e+01
1.605043029785156250e+01
1.598686218261718750e+01
1.592359256744384766e+01
1.586065483093261719e+01
1.579803562164306641e+01
1.573569774627685547e+01
1.567370414733886719e+01
1.561196899414062500e+01
2.693770790100097656e+01
1.548893928527832031e+01
1.542768955230712891e+01
1.536676597595214844e+01
1.530617046356201172e+01
2.660727500915527344e+01
1.518542671203613281e+01
2.647597885131835938e+01
1.506511974334716797e+01
2.634486579895019531e+01
1.494535923004150391e+01
1.488582611083984375e+01
1.482666778564453125e+01
1.476789379119873047e+01
1.470944881439208984e+01
2.595748710632324219e+01
1.459306144714355469e+01
1.453515052795410156e+01
1.447759532928466797e+01
1.442037868499755859e+01
1.436348342895507812e+01
1.430693149566650391e+01
1.425069236755371094e+01
1.419478607177734375e+01
1.413917064666748047e+01
1.408388805389404297e+01
1.402889442443847656e+01
1.397419834136962891e+01
1.391981315612792969e+01
1.386569023132324219e+01
1.381184959411621094e+01
1.375826930999755859e+01
1.370496273040771484e+01
1.365189361572265625e+01
1.359911823272705078e+01
1.354653739929199219e+01
1.349424171447753906e+01
2.461956214904785156e+01
1.338967227935791016e+01
1.333751487731933594e+01
1.328565120697021484e+01
1.323409938812255859e+01
1.318279075622558594e+01
1.313177013397216797e+01
2.421162986755371094e+01
1.302989101409912109e+01
1.297910118103027344e+01
1.292861938476562500e+01
1.287844467163085938e+01
1.282855415344238281e+01
1.277895450592041016e+01
1.272963333129882812e+01
1.268055915832519531e+01
1.263176441192626953e+01
1.258322715759277344e+01
2.358819961547851562e+01
1.248621749877929688e+01
1.243779754638671875e+01
1.238967895507812500e+01
1.234187126159667969e+01
1.229434108734130859e+01
1.224707984924316406e+01
1.220009517669677734e+01
2.314741325378417969e+01
1.210619354248046875e+01
1.205935001373291016e+01
1.201280498504638672e+01
1.196656322479248047e+01
1.192062377929687500e+01
2.282243537902832031e+01
2.276831245422363281e+01
2.271357154846191406e+01
1.173541831970214844e+01
1.168900775909423828e+01
2.254931259155273438e+01
2.249450874328613281e+01
2.243926429748535156e+01
1.150325202941894531e+01
1.145697593688964844e+01
1.141121578216552734e+01
2.222019195556640625e+01
2.216576576232910156e+01
1.127456474304199219e+01
2.205671882629394531e+01
1.118375587463378906e+01
2.194803237915039062e+01
1.109362888336181641e+01
1.104899883270263672e+01
1.100494861602783203e+01
1.096140956878662109e+01
1.091836261749267578e+01
1.087578105926513672e+01
1.083361339569091797e+01
1.079187774658203125e+01
2.147736740112304688e+01
1.070866870880126953e+01
2.137544822692871094e+01
1.062541103363037109e+01
1.058404636383056641e+01
1.054313087463378906e+01
1.050261688232421875e+01
1.046252536773681641e+01
1.042278861999511719e+01
1.038341331481933594e+01
1.034437942504882812e+01
1.030566787719726562e+01
1.026725292205810547e+01
1.022915172576904297e+01
1.019131660461425781e+01
1.015375804901123047e+01
1.011647510528564453e+01
2.064492416381835938e+01
1.004173088073730469e+01
1.000435829162597656e+01
9.967310905456542969e+00
9.930573463439941406e+00
2.041039657592773438e+01
2.036316108703613281e+01
2.031512451171875000e+01
2.026634788513183594e+01
9.742598533630371094e+00
2.016818237304687500e+01
9.666198730468750000e+00
2.007009887695312500e+01
9.590224266052246094e+00
9.552664756774902344e+00
9.515665054321289062e+00
1.987681579589843750e+01
9.442289352416992188e+00
1.978130722045898438e+01
9.369129180908203125e+00
1.968571662902832031e+01
9.296296119689941406e+00
9.260284423828125000e+00
9.224835395812988281e+00
9.189919471740722656e+00
9.155486106872558594e+00
9.121510505676269531e+00
9.087962150573730469e+00
9.054823875427246094e+00
1.927420043945312500e+01
1.922950744628906250e+01
1.918394279479980469e+01
8.920270919799804688e+00
8.886443138122558594e+00
8.853134155273437500e+00
1.900255966186523438e+01
8.787009239196777344e+00
8.754229545593261719e+00
8.721941947937011719e+00
8.690149307250976562e+00
8.658790588378906250e+00
8.627838134765625000e+00
8.597269058227539062e+00
8.567062377929687500e+00
8.537202835083007812e+00
8.507664680480957031e+00
8.478438377380371094e+00
1.849344825744628906e+01
8.419812202453613281e+00
1.841106796264648438e+01
8.360462188720703125e+00
8.330884933471679688e+00
8.301720619201660156e+00
8.272939682006835938e+00
1.820555686950683594e+01
8.215391159057617188e+00
8.186673164367675781e+00
8.158391952514648438e+00
8.130473136901855469e+00
8.102902412414550781e+00
8.075668334960937500e+00
8.048746109008789062e+00
8.022116661071777344e+00
7.995758056640625000e+00
7.969684600830078125e+00
1.777466201782226562e+01
7.917202949523925781e+00
1.769751358032226562e+01
7.863836765289306641e+00
7.837193965911865234e+00
1.758021545410156250e+01
7.783998012542724609e+00
1.750122642517089844e+01
1.746090698242187500e+01
7.702698230743408203e+00
7.675598144531250000e+00
1.733935737609863281e+01
7.621903896331787109e+00
7.595335960388183594e+00
1.721937561035156250e+01
7.542639255523681641e+00
1.713962936401367188e+01
7.489931106567382812e+00
1.705955314636230469e+01
1.701894187927246094e+01
1.697751045227050781e+01
1.693532180786132812e+01
7.355283737182617188e+00
7.328368663787841797e+00
7.302152633666992188e+00
1.677053260803222656e+01
1.673000526428222656e+01
7.224162578582763672e+00
1.664846611022949219e+01
1.660745048522949219e+01
1.656571578979492188e+01
7.119391918182373047e+00
1.648226928710937500e+01
7.067421436309814453e+00
1.639999961853027344e+01
7.016445159912109375e+00
6.991555690765380859e+00
6.967380523681640625e+00
6.943869590759277344e+00
6.920969963073730469e+00
6.898661136627197266e+00
6.876894950866699219e+00
6.855647087097167969e+00
6.834866046905517578e+00
6.814537525177001953e+00
6.794591426849365234e+00
6.775038242340087891e+00
6.755822181701660156e+00
6.736921787261962891e+00
6.718298435211181641e+00
6.699930191040039062e+00
1.581147575378417969e+01
6.662785530090332031e+00
6.644096851348876953e+00
6.625745296478271484e+00
6.607707500457763672e+00
6.589964389801025391e+00
6.572476863861083984e+00
1.559456443786621094e+01
6.537154197692871094e+00
6.519389629364013672e+00
6.501984119415283203e+00
6.484840869903564453e+00
6.467959403991699219e+00
1.541290855407714844e+01
1.538205051422119141e+01
1.534968566894531250e+01
1.531599712371826172e+01
1.528114986419677734e+01
6.357793331146240234e+00
6.338635444641113281e+00
1.517694187164306641e+01
1.514216709136962891e+01
1.510642814636230469e+01
1.506982231140136719e+01
6.241065502166748047e+00
6.221416473388671875e+00
1.496168804168701172e+01
6.182954788208007812e+00
6.164130687713623047e+00
6.145885944366455078e+00
6.128210544586181641e+00
6.111090660095214844e+00
1.476443672180175781e+01
6.077476024627685547e+00
1.470209884643554688e+01
6.043992519378662109e+00
6.027573108673095703e+00
1.460880279541015625e+01
5.995241165161132812e+00
1.454648971557617188e+01
5.962874889373779297e+00
5.947004318237304688e+00
1.445330810546875000e+01
5.915771007537841797e+00
5.900435447692871094e+00
5.885606288909912109e+00
1.433320903778076172e+01
5.856256484985351562e+00
5.841783046722412109e+00
1.424564838409423828e+01
1.421590232849121094e+01
1.418489551544189453e+01
5.782489299774169922e+00
5.767574787139892578e+00
5.753142356872558594e+00
5.739174842834472656e+00
1.403550338745117188e+01
5.711529731750488281e+00
5.697896957397460938e+00
5.684698581695556641e+00
1.392434978485107422e+01
5.658584594726562500e+00
5.645688056945800781e+00
5.633238792419433594e+00
1.381770896911621094e+01
1.379064178466796875e+01
5.595314502716064453e+00
1.373453330993652344e+01
1.370557975769042969e+01
5.555835723876953125e+00
1.364645767211914062e+01
5.529422283172607422e+00
5.516586780548095703e+00
5.504224300384521484e+00
5.492327690124511719e+00
5.480836391448974609e+00
1.348266696929931641e+01
1.345630264282226562e+01
5.445937633514404297e+00
1.340191841125488281e+01
5.422218322753906250e+00
5.410629749298095703e+00
5.399487495422363281e+00
1.329656314849853516e+01
5.377567291259765625e+00
5.366789817810058594e+00
5.356430530548095703e+00
5.346452713012695312e+00
1.317454338073730469e+01
1.315014934539794922e+01
5.315969467163085938e+00
5.305753707885742188e+00
5.295934677124023438e+00
5.286490440368652344e+00
1.303008270263671875e+01
5.267748355865478516e+00
5.258483886718750000e+00
5.249558448791503906e+00
5.240946769714355469e+00
5.232633113861083984e+00
5.224590778350830078e+00
5.216788291931152344e+00
5.209234237670898438e+00
1.284092617034912109e+01
5.193845272064208984e+00
5.186100006103515625e+00
5.178598880767822266e+00
5.171315670013427734e+00
5.164242744445800781e+00
5.157369613647460938e+00
1.270757198333740234e+01
5.143291473388671875e+00
5.136157512664794922e+00
1.265006732940673828e+01
1.262951278686523438e+01
5.113661289215087891e+00
1.258583450317382812e+01
1.256286621093750000e+01
5.089271545410156250e+00
5.081134319305419922e+00
5.073319911956787109e+00
5.065793991088867188e+00
5.058498382568359375e+00
1.243254280090332031e+01
5.043941974639892578e+00
5.036733627319335938e+00
5.029790401458740234e+00
5.023128032684326172e+00
1.233521175384521484e+01
5.009882450103759766e+00
5.003306865692138672e+00
4.997011661529541016e+00
4.990981101989746094e+00
4.985196590423583984e+00
4.979626178741455078e+00
4.974242210388183594e+00
1.219541358947753906e+01
1.217762565612792969e+01
1.215788173675537109e+01
4.949992656707763672e+00
4.943554401397705078e+00
1.209665298461914062e+01
1.207563591003417969e+01
1.205321788787841797e+01
4.917060852050781250e+00
4.910385131835937500e+00
1.198628616333007812e+01
1.196390438079833984e+01
4.890305995941162109e+00
4.883615493774414062e+00
1.189713096618652344e+01
4.870475769042968750e+00
4.864068508148193359e+00
4.857968807220458984e+00
1.181508827209472656e+01
4.846107959747314453e+00
4.840391159057617188e+00
4.835023403167724609e+00
1.174030494689941406e+01
4.824570178985595703e+00
4.819491863250732422e+00
4.814700126647949219e+00
4.810156345367431641e+00
4.805873394012451172e+00
1.163987350463867188e+01
4.797216892242431641e+00
1.160689353942871094e+01
4.788150310516357422e+00
4.783685684204101562e+00
1.155581283569335938e+01
4.774897098541259766e+00
4.770596504211425781e+00
4.766553401947021484e+00
4.762703418731689453e+00
4.759040832519531250e+00
1.146158695220947266e+01
4.751605510711669922e+00
4.747883319854736328e+00
1.141682910919189453e+01
4.740395069122314453e+00
1.138564109802246094e+01
4.732619762420654297e+00
4.728786468505859375e+00
1.133774948120117188e+01
4.721196174621582031e+00
4.717455387115478516e+00
4.713944435119628906e+00
4.710601329803466797e+00
4.707464694976806641e+00
4.704462528228759766e+00
4.701645851135253906e+00
1.122620964050292969e+01
4.695880413055419922e+00
4.692986488342285156e+00
4.690231323242187500e+00
4.687614440917968750e+00
4.685133934020996094e+00
4.682745933532714844e+00
1.114280605316162109e+01
4.677793502807617188e+00
4.675237655639648438e+00
1.110678195953369141e+01
4.670068264007568359e+00
1.108060741424560547e+01
4.664535522460937500e+00
1.105231189727783203e+01
4.658789157867431641e+00
1.102242279052734375e+01
4.652903556823730469e+00
4.650039672851562500e+00
4.647300243377685547e+00
4.644720554351806641e+00
4.642264842987060547e+00
4.639944076538085938e+00
4.637753486633300781e+00
4.635684013366699219e+00
4.633750915527343750e+00
1.089893817901611328e+01
4.629785060882568359e+00
1.087640666961669922e+01
4.625465869903564453e+00
4.623306751251220703e+00
4.621273040771484375e+00
4.619369506835937500e+00
1.081877517700195312e+01
1.080650806427001953e+01
4.613159179687500000e+00
4.610999107360839844e+00
4.608994960784912109e+00
4.607120990753173828e+00
4.605368137359619141e+00
1.073462486267089844e+01
4.601778507232666016e+00
4.599987506866455078e+00
4.598302841186523438e+00
4.596715450286865234e+00
4.595208168029785156e+00
4.593788146972656250e+00
4.592454910278320312e+00
4.591184139251708984e+00
4.589992046356201172e+00
4.588858127593994141e+00
4.587763309478759766e+00
1.062778472900390625e+01
4.585427284240722656e+00
4.584164142608642578e+00
1.060241222381591797e+01
1.059223842620849609e+01
4.579874038696289062e+00
4.578348636627197266e+00
4.576936721801757812e+00
4.575630187988281250e+00
4.574378967285156250e+00
4.573229789733886719e+00
4.572124004364013672e+00
1.051535034179687500e+01
1.050564002990722656e+01
4.568367481231689453e+00
1.048325920104980469e+01
4.565495967864990234e+00
4.564093112945556641e+00
4.562794685363769531e+00
4.561580657958984375e+00
4.560466766357421875e+00
4.559405326843261719e+00
4.558423042297363281e+00
1.040489006042480469e+01
4.556418895721435547e+00
4.555401802062988281e+00
4.554439067840576172e+00
4.553563117980957031e+00
1.036299896240234375e+01
1.035362815856933594e+01
4.550587177276611328e+00
1.033197784423828125e+01
1.031982994079589844e+01
4.547089099884033203e+00
1.029356575012207031e+01
1.027952194213867188e+01
1.026413631439208984e+01
4.542167663574218750e+00
4.540974140167236328e+00
4.539888381958007812e+00
1.020614433288574219e+01
4.537818431854248047e+00
4.536835670471191406e+00
4.535944938659667969e+00
4.535131454467773438e+00
4.534377098083496094e+00
4.533707141876220703e+00
1.013022327423095703e+01
4.532458782196044922e+00
4.531843185424804688e+00
4.531296730041503906e+00
4.530782699584960938e+00
4.530310153961181641e+00
1.008145236968994141e+01
4.529349327087402344e+00
1.006513023376464844e+01
4.528308868408203125e+00
4.527822494506835938e+00
4.527382850646972656e+00
4.526968002319335938e+00
4.526593685150146484e+00
4.526226997375488281e+00
1.001282310485839844e+01
1.000515460968017578e+01
4.525110721588134766e+00
9.987006187438964844e+00
9.976639747619628906e+00
9.964695930480957031e+00
9.951371192932128906e+00
4.523111820220947266e+00
4.522771835327148438e+00
4.522462368011474609e+00
4.522181510925292969e+00
4.521927833557128906e+00
4.521688938140869141e+00
9.874836921691894531e+00
4.521288871765136719e+00
4.521104335784912109e+00
4.520954132080078125e+00
9.841712951660156250e+00
9.832864761352539062e+00
4.520569801330566406e+00
9.812917709350585938e+00
9.801914215087890625e+00
4.520436763763427734e+00
4.520440578460693359e+00
4.520449161529541016e+00
4.520446777343750000e+00
9.751451492309570312e+00
4.520504474639892578e+00
9.733125686645507812e+00
4.520668029785156250e+00
4.520766258239746094e+00
4.520848274230957031e+00
4.520897388458251953e+00
4.520948410034179688e+00
4.520966053009033203e+00
9.680877685546875000e+00
4.521060466766357422e+00
9.667566299438476562e+00
9.659510612487792969e+00
4.521531581878662109e+00
4.521748065948486328e+00
4.521914958953857422e+00
9.626798629760742188e+00
9.618279457092285156e+00
9.608238220214843750e+00
4.523137569427490234e+00
9.586629867553710938e+00
4.524067401885986328e+00
4.524529933929443359e+00
4.524916648864746094e+00
4.525275230407714844e+00
4.525570869445800781e+00
4.525835990905761719e+00
4.526026725769042969e+00
4.526173591613769531e+00
9.520299911499023438e+00
4.526552677154541016e+00
4.526750087738037109e+00
9.504422187805175781e+00
9.497957229614257812e+00
4.527709960937500000e+00
4.528109073638916016e+00
4.528446674346923828e+00
4.528717517852783203e+00
9.466218948364257812e+00
9.459657669067382812e+00
4.529880523681640625e+00
4.530336380004882812e+00
4.530719280242919922e+00
4.531052589416503906e+00
4.531308650970458984e+00
9.423782348632812500e+00
9.417861938476562500e+00
4.532447814941406250e+00
4.532934188842773438e+00
4.533342361450195312e+00
4.533651351928710938e+00
9.388663291931152344e+00
4.534353256225585938e+00
4.534725666046142578e+00
9.372835159301757812e+00
9.366522789001464844e+00
9.358571052551269531e+00
4.537119388580322266e+00
9.340941429138183594e+00
4.538872718811035156e+00
4.539708614349365234e+00
4.540418624877929688e+00
4.541003227233886719e+00
9.303855895996093750e+00
4.542197227478027344e+00
9.290667533874511719e+00
4.543629646301269531e+00
9.276302337646484375e+00
9.268093109130859375e+00
4.546399593353271484e+00
4.547368049621582031e+00
4.548192501068115234e+00
4.548892021179199219e+00
9.231612205505371094e+00
9.224706649780273438e+00
9.216320037841796875e+00
4.552637100219726562e+00
4.553754329681396484e+00
4.554711818695068359e+00
4.555487155914306641e+00
4.556116580963134766e+00
4.556603431701660156e+00
4.556970119476318359e+00
9.168679237365722656e+00
4.557807922363281250e+00
4.558239936828613281e+00
4.558560371398925781e+00
4.558779239654541016e+00
9.152331352233886719e+00
4.559323787689208984e+00
9.145275115966796875e+00
4.560305118560791016e+00
4.560816764831542969e+00
9.132780075073242188e+00
4.561892986297607422e+00
4.562431335449218750e+00
4.562844753265380859e+00
9.117069244384765625e+00
9.112438201904296875e+00
4.564692020416259766e+00
9.100868225097656250e+00
4.566537857055664062e+00
4.567404270172119141e+00
9.083372116088867188e+00
9.076919555664062500e+00
4.570442676544189453e+00
9.062294006347656250e+00
4.572955131530761719e+00
9.047243118286132812e+00
9.038942337036132812e+00
9.029392242431640625e+00
9.018756866455078125e+00
4.581684589385986328e+00
4.583639144897460938e+00
8.988532066345214844e+00
4.587244987487792969e+00
4.588886260986328125e+00
4.590217113494873047e+00
4.591316223144531250e+00
4.592158317565917969e+00
8.948953628540039062e+00
8.943460464477539062e+00
4.595301151275634766e+00
8.930666923522949219e+00
4.597988128662109375e+00
4.599236488342285156e+00
4.600202083587646484e+00
4.600961208343505859e+00
8.905229568481445312e+00
4.602467060089111328e+00
8.896540641784667969e+00
8.891057968139648438e+00
4.605896472930908203e+00
4.607153415679931641e+00
8.873757362365722656e+00
8.867605209350585938e+00
8.860113143920898438e+00
4.613430500030517578e+00
4.615190505981445312e+00
8.838051795959472656e+00
8.830671310424804688e+00
8.822078704833984375e+00
4.622990131378173828e+00
8.804325103759765625e+00
8.795105934143066406e+00
4.630174160003662109e+00
4.632431507110595703e+00
4.634267807006835938e+00
4.635695457458496094e+00
4.636806011199951172e+00
4.637625217437744141e+00
4.638205051422119141e+00
4.638557910919189453e+00
4.638701915740966797e+00
8.748861312866210938e+00
4.639133930206298828e+00
8.744848251342773438e+00
8.741351127624511719e+00
4.641347885131835938e+00
4.642291545867919922e+00
4.642977714538574219e+00
4.643390178680419922e+00
8.725762367248535156e+00
8.722686767578125000e+00
4.645591735839843750e+00
4.646531105041503906e+00
8.711823463439941406e+00
4.648252010345458984e+00
8.704376220703125000e+00
8.699618339538574219e+00
4.652068138122558594e+00
4.653386592864990234e+00
8.684759140014648438e+00
4.655793190002441406e+00
4.656852722167968750e+00
4.657571792602539062e+00
4.658003330230712891e+00
4.658157825469970703e+00
8.668328285217285156e+00
4.658657550811767578e+00
4.658962249755859375e+00
8.663598060607910156e+00
8.660913467407226562e+00
4.660768985748291016e+00
4.661618232727050781e+00
8.650885581970214844e+00
4.663248538970947266e+00
8.643952369689941406e+00
4.665389537811279297e+00
4.666351318359375000e+00
4.666948795318603516e+00
8.632112503051757812e+00
4.668060302734375000e+00
8.626652717590332031e+00
4.669648170471191406e+00
4.670362949371337891e+00
4.670710086822509766e+00
4.670773506164550781e+00
4.670578956604003906e+00
8.617276191711425781e+00
8.615781784057617188e+00
4.671338558197021484e+00
8.610219001770019531e+00
8.606241226196289062e+00
8.600777626037597656e+00
8.594038963317871094e+00
4.679754734039306641e+00
4.681984901428222656e+00
8.574844360351562500e+00
4.685851097106933594e+00
8.563555717468261719e+00
4.689593315124511719e+00
4.691125392913818359e+00
4.692148685455322266e+00
4.692757129669189453e+00
8.544259071350097656e+00
4.693982601165771484e+00
4.694588661193847656e+00
8.537524223327636719e+00
8.534476280212402344e+00
4.697318077087402344e+00
8.526344299316406250e+00
4.700086116790771484e+00
8.517489433288574219e+00
8.512245178222656250e+00
4.705563068389892578e+00
8.500652313232421875e+00
4.709899902343750000e+00
4.711736679077148438e+00
8.485687255859375000e+00
4.714850902557373047e+00
8.476785659790039062e+00
4.717958450317382812e+00
4.719238758087158203e+00
4.719994068145751953e+00
4.720340251922607422e+00
4.720335006713867188e+00
8.462643623352050781e+00
8.460947990417480469e+00
4.721705436706542969e+00
8.455190658569335938e+00
8.451190948486328125e+00
4.725797176361083984e+00
4.727285861968994141e+00
8.438737869262695312e+00
8.434329032897949219e+00
4.732303142547607422e+00
8.424405097961425781e+00
4.736362457275390625e+00
8.414650917053222656e+00
4.740248203277587891e+00
4.741782188415527344e+00
4.742660045623779297e+00
4.743022441864013672e+00
8.399394989013671875e+00
4.743747711181640625e+00
8.395600318908691406e+00
4.745189666748046875e+00
4.745805263519287109e+00
4.746001720428466797e+00
8.389619827270507812e+00
4.746411800384521484e+00
8.386634826660156250e+00
4.747475624084472656e+00
4.747922420501708984e+00
8.381374359130859375e+00
4.748795032501220703e+00
4.749150276184082031e+00
4.749089717864990234e+00
4.748588562011718750e+00
4.747734546661376953e+00
4.746549606323242188e+00
4.745123386383056641e+00
8.385986328125000000e+00
4.742734432220458984e+00
4.741727352142333984e+00
4.740443706512451172e+00
4.738911151885986328e+00
8.396674156188964844e+00
4.736361980438232422e+00
8.399340629577636719e+00
4.735057353973388672e+00
4.734506130218505859e+00
8.400646209716796875e+00
4.733677387237548828e+00
4.733347415924072266e+00
4.732605457305908203e+00
8.402770996093750000e+00
4.731364250183105469e+00
8.403065681457519531e+00
4.731087207794189453e+00
8.401467323303222656e+00
4.731593608856201172e+00
4.731761455535888672e+00
4.731494903564453125e+00
4.730845928192138672e+00
4.729874610900878906e+00
8.402422904968261719e+00
4.728353977203369141e+00
4.727699756622314453e+00
4.726782798767089844e+00
4.725555896759033203e+00
4.724130630493164062e+00
8.412790298461914062e+00
4.721724033355712891e+00
4.720687866210937500e+00
8.417239189147949219e+00
8.417227745056152344e+00
4.719482421875000000e+00
4.719599723815917969e+00
8.414587020874023438e+00
4.719898223876953125e+00
4.719983577728271484e+00
4.719602584838867188e+00
4.718802452087402344e+00
4.717656612396240234e+00
4.716232299804687500e+00
4.714617729187011719e+00
4.712853431701660156e+00
4.710947990417480469e+00
4.708949565887451172e+00
8.436804771423339844e+00
4.705609798431396484e+00
4.704143047332763672e+00
8.444499015808105469e+00
8.445116996765136719e+00
4.701761722564697266e+00
4.701565742492675781e+00
4.701093196868896484e+00
4.700307846069335938e+00
4.699209690093994141e+00
8.449451446533203125e+00
8.449859619140625000e+00
4.697781562805175781e+00
8.447853088378906250e+00
8.445531845092773438e+00
8.441610336303710938e+00
8.436254501342773438e+00
8.429648399353027344e+00
4.708086967468261719e+00
4.710504531860351562e+00
4.712105751037597656e+00
8.407491683959960938e+00
8.402611732482910156e+00
4.717136383056640625e+00
8.391716003417968750e+00
4.721251964569091797e+00
8.381086349487304688e+00
8.375125885009765625e+00
4.728455066680908203e+00
4.730785369873046875e+00
4.732450485229492188e+00
4.733515262603759766e+00
4.734092235565185547e+00
8.352470397949218750e+00
4.735114097595214844e+00
4.735556125640869141e+00
8.347774505615234375e+00
4.736328601837158203e+00
8.343951225280761719e+00
4.737771511077880859e+00
4.738375663757324219e+00
8.337984085083007812e+00
4.739469528198242188e+00
4.739899158477783203e+00
8.333381652832031250e+00
4.740588665008544922e+00
8.330028533935546875e+00
4.741904735565185547e+00
4.742378234863281250e+00
8.324940681457519531e+00
8.322590827941894531e+00
4.744753837585449219e+00
4.745724201202392578e+00
4.746093273162841797e+00
8.314105033874511719e+00
8.311898231506347656e+00
4.748295307159423828e+00
4.749243259429931641e+00
4.749604225158691406e+00
4.749471664428710938e+00
4.748896598815917969e+00
8.305708885192871094e+00
8.305060386657714844e+00
8.302531242370605469e+00
8.298381805419921875e+00
8.292861938476562500e+00
4.756289958953857422e+00
4.758742809295654297e+00
4.760344028472900391e+00
4.761157989501953125e+00
4.761252403259277344e+00
4.760747909545898438e+00
4.759835243225097656e+00
4.758611679077148438e+00
4.757148265838623047e+00
8.282642364501953125e+00
4.754847526550292969e+00
4.753802299499511719e+00
8.287512779235839844e+00
4.751914978027343750e+00
4.751023292541503906e+00
8.289480209350585938e+00
4.749600887298583984e+00
8.289155960083007812e+00
8.287648200988769531e+00
4.750919342041015625e+00
8.282850265502929688e+00
4.753431797027587891e+00
4.754314422607421875e+00
4.754339694976806641e+00
4.753685474395751953e+00
8.277700424194335938e+00
4.752376556396484375e+00
8.277174949645996094e+00
4.752239227294921875e+00
8.275178909301757812e+00
8.272884368896484375e+00
4.754738330841064453e+00
4.755780696868896484e+00
4.756231307983398438e+00
4.756139755249023438e+00
8.264794349670410156e+00
4.755975723266601562e+00
8.262902259826660156e+00
4.756665706634521484e+00
4.756904125213623047e+00
4.756604194641113281e+00
4.755812644958496094e+00
8.262035369873046875e+00
8.261687278747558594e+00
4.755251884460449219e+00
8.258489608764648438e+00
4.756607055664062500e+00
4.757097721099853516e+00
8.253818511962890625e+00
4.757791996002197266e+00
8.250626564025878906e+00
8.247910499572753906e+00
4.761043548583984375e+00
8.240850448608398438e+00
4.764218807220458984e+00
8.233604431152343750e+00
8.229213714599609375e+00
8.223510742187500000e+00
8.216656684875488281e+00
8.208812713623046875e+00
8.200075149536132812e+00
4.787894248962402344e+00
8.183011054992675781e+00
4.796228408813476562e+00
4.799348831176757812e+00
8.162844657897949219e+00
4.804248809814453125e+00
4.806209564208984375e+00
4.807430744171142578e+00
8.148214340209960938e+00
4.809730052947998047e+00
4.810697078704833984e+00
8.142674446105957031e+00
8.139954566955566406e+00
4.814146041870117188e+00
8.132325172424316406e+00
4.817558288574218750e+00
8.124625205993652344e+00
4.821460247039794922e+00
4.822999954223632812e+00
4.823650360107421875e+00
4.823435783386230469e+00
4.822477340698242188e+00
8.117934226989746094e+00
4.820613861083984375e+00
4.819718360900878906e+00
4.818291664123535156e+00
4.816492080688476562e+00
8.127080917358398438e+00
4.813356876373291016e+00
4.811852931976318359e+00
4.809946537017822266e+00
4.807653427124023438e+00
8.140040397644042969e+00
4.803546428680419922e+00
8.143708229064941406e+00
4.801080226898193359e+00
8.145030975341796875e+00
4.800098896026611328e+00
4.799610614776611328e+00
4.798411846160888672e+00
8.148806571960449219e+00
4.796068191528320312e+00
8.150662422180175781e+00
4.794737815856933594e+00
8.150820732116699219e+00
4.794264316558837891e+00
8.149597167968750000e+00
4.794583797454833984e+00
4.794552803039550781e+00
4.793888568878173828e+00
8.149236679077148438e+00
4.792668819427490234e+00
4.792051792144775391e+00
4.790904045104980469e+00
8.153141975402832031e+00
4.788877010345458984e+00
8.154303550720214844e+00
4.788003921508789062e+00
8.153352737426757812e+00
4.788154125213623047e+00
4.788148403167724609e+00
4.787490367889404297e+00
4.786255359649658203e+00
4.784479618072509766e+00
4.782277107238769531e+00
4.779720306396484375e+00
4.776902675628662109e+00
8.172702789306640625e+00
4.772103786468505859e+00
8.178595542907714844e+00
4.768949031829833984e+00
4.767539978027343750e+00
8.183626174926757812e+00
8.183930397033691406e+00
8.182333946228027344e+00
8.179169654846191406e+00
8.174725532531738281e+00
8.169166564941406250e+00
4.777965545654296875e+00
4.780796051025390625e+00
4.782152175903320312e+00
4.782253742218017578e+00
8.150436401367187500e+00
8.147967338562011719e+00
4.783708095550537109e+00
8.141794204711914062e+00
8.137906074523925781e+00
8.132466316223144531e+00
8.125635147094726562e+00
8.117603302001953125e+00
4.802429676055908203e+00
8.101723670959472656e+00
4.811086654663085938e+00
4.814493656158447266e+00
8.083567619323730469e+00
8.078007698059082031e+00
4.823514461517333984e+00
4.826070308685302734e+00
4.827507972717285156e+00
4.828064441680908203e+00
4.827964305877685547e+00
4.827320098876953125e+00
4.826245307922363281e+00
8.066957473754882812e+00
4.824355602264404297e+00
8.068425178527832031e+00
4.823204994201660156e+00
4.822509765625000000e+00
4.821305274963378906e+00
8.069425582885742188e+00
8.069126129150390625e+00
4.820117473602294922e+00
8.066588401794433594e+00
4.821678161621093750e+00
4.822049617767333984e+00
4.821354389190673828e+00
4.819760322570800781e+00
8.068156242370605469e+00
4.816584110260009766e+00
8.070440292358398438e+00
8.070198059082031250e+00
8.068105697631835938e+00
8.064342498779296875e+00
4.820682525634765625e+00
8.055706977844238281e+00
4.825443744659423828e+00
4.827184677124023438e+00
8.045871734619140625e+00
8.042558670043945312e+00
8.037898063659667969e+00
8.032044410705566406e+00
8.025130271911621094e+00
8.017338752746582031e+00
8.008782386779785156e+00
4.857458591461181641e+00
7.992272377014160156e+00
4.866851806640625000e+00
4.870071887969970703e+00
4.871901035308837891e+00
4.872733592987060547e+00
7.970394611358642578e+00
7.968145847320556641e+00
4.877109527587890625e+00
4.878724575042724609e+00
4.879422664642333984e+00
4.879308700561523438e+00
7.961369991302490234e+00
4.878633022308349609e+00
4.878067493438720703e+00
4.876822948455810547e+00
7.962391853332519531e+00
7.962127685546875000e+00
7.960154533386230469e+00
4.877515316009521484e+00
4.878676891326904297e+00
4.878645420074462891e+00
4.877420902252197266e+00
7.958191394805908203e+00
4.874443054199218750e+00
4.872794628143310547e+00
4.870481491088867188e+00
4.867734432220458984e+00
4.864674091339111328e+00
7.976565837860107422e+00
4.859340190887451172e+00
4.856828212738037109e+00
7.986474990844726562e+00
7.987630367279052734e+00
4.851531505584716797e+00
7.986852645874023438e+00
4.851072788238525391e+00
7.985593318939208984e+00
4.851981163024902344e+00
4.851999759674072266e+00
4.850805282592773438e+00
4.848570346832275391e+00
7.990591526031494141e+00
7.991867065429687500e+00
4.844077110290527344e+00
4.843185424804687500e+00
4.841632843017578125e+00
7.996837139129638672e+00
7.997491359710693359e+00
7.996013164520263672e+00
7.992707729339599609e+00
7.987921714782714844e+00
7.982057094573974609e+00
4.852522850036621094e+00
7.970653057098388672e+00
4.860320091247558594e+00
4.862746238708496094e+00
4.863476276397705078e+00
4.862918853759765625e+00
7.957293987274169922e+00
4.861805438995361328e+00
4.861391544342041016e+00
7.958453655242919922e+00
7.957983970642089844e+00
4.862102508544921875e+00
7.953879833221435547e+00
4.864016056060791016e+00
4.864651679992675781e+00
7.948081970214843750e+00
7.945804595947265625e+00
7.942118167877197266e+00
4.871535778045654297e+00
7.934348583221435547e+00
4.876963615417480469e+00
4.878466129302978516e+00
4.878390312194824219e+00
4.877128601074218750e+00
4.875072479248046875e+00
7.931049346923828125e+00
4.871845722198486328e+00
4.870492935180664062e+00
4.868601799011230469e+00
4.866193294525146484e+00
7.945956707000732422e+00
7.947280883789062500e+00
7.945981025695800781e+00
4.861385345458984375e+00
7.941450595855712891e+00
4.863364696502685547e+00
7.937887191772460938e+00
7.935670852661132812e+00
4.869536399841308594e+00
7.930231094360351562e+00
7.926807880401611328e+00
4.875933170318603516e+00
7.918946743011474609e+00
4.878837585449218750e+00
7.911946296691894531e+00
7.908151626586914062e+00
4.884291172027587891e+00
7.900099277496337891e+00
4.889090538024902344e+00
4.890894412994384766e+00
4.891665935516357422e+00
4.891575336456298828e+00
4.890711784362792969e+00
7.895482540130615234e+00
4.888731956481933594e+00
7.895906448364257812e+00
4.887527942657470703e+00
7.894140720367431641e+00
4.887541770935058594e+00
4.887430667877197266e+00
4.886355876922607422e+00
4.884317398071289062e+00
4.881413459777832031e+00
4.877784729003906250e+00
4.873661518096923828e+00
4.869171619415283203e+00
7.920877933502197266e+00
4.861402988433837891e+00
7.929556369781494141e+00
7.931452274322509766e+00
7.931020736694335938e+00
4.855832576751708984e+00
4.855902194976806641e+00
7.929295539855957031e+00
4.855598926544189453e+00
4.854938507080078125e+00
4.853113651275634766e+00
4.850314617156982422e+00
4.846879482269287109e+00
7.942706108093261719e+00
4.840986251831054688e+00
4.838411331176757812e+00
7.953715324401855469e+00
4.833733081817626953e+00
4.831480979919433594e+00
4.828637599945068359e+00
4.825335979461669922e+00
7.970695018768310547e+00
4.819342136383056641e+00
4.816607952117919922e+00
4.813400268554687500e+00
7.984934806823730469e+00
7.987374305725097656e+00
7.987709522247314453e+00
7.986339569091796875e+00
7.983507633209228516e+00
7.979415893554687500e+00
4.818019866943359375e+00
7.970456123352050781e+00
7.965361118316650391e+00
7.959053516387939453e+00
4.831017017364501953e+00
4.833295345306396484e+00
7.942533016204833984e+00
4.836487770080566406e+00
4.837809562683105469e+00
7.934458255767822266e+00
7.931777477264404297e+00
7.927113056182861328e+00
4.847126483917236328e+00
7.915928840637207031e+00
4.853442668914794922e+00
4.855982303619384766e+00
4.857333660125732422e+00
7.902161598205566406e+00
7.899547100067138672e+00
4.861852169036865234e+00
7.893094539642333984e+00
4.865765571594238281e+00
4.866857528686523438e+00
7.886570453643798828e+00
7.884339809417724609e+00
7.880595684051513672e+00
7.875503540039062500e+00
4.878140449523925781e+00
7.864971637725830078e+00
4.884803295135498047e+00
4.886957168579101562e+00
4.887661933898925781e+00
4.887268066406250000e+00
4.886055946350097656e+00
7.857814788818359375e+00
7.858198642730712891e+00
4.884920597076416016e+00
4.884820461273193359e+00
7.856171607971191406e+00
7.854499340057373047e+00
7.851095676422119141e+00
4.889212608337402344e+00
4.891231536865234375e+00
7.842972278594970703e+00
7.840567111968994141e+00
7.836872577667236328e+00
4.900463581085205078e+00
4.902256488800048828e+00
7.827248096466064453e+00
7.824335098266601562e+00
7.820179939270019531e+00
4.909752845764160156e+00
7.811424732208251953e+00
4.915087223052978516e+00
7.803915023803710938e+00
7.799620628356933594e+00
7.793966293334960938e+00
7.787171840667724609e+00
4.935365676879882812e+00
7.774038791656494141e+00
7.767601013183593750e+00
7.760357856750488281e+00
7.752439022064208984e+00
7.743909358978271484e+00
4.973649024963378906e+00
4.978757858276367188e+00
4.981321811676025391e+00
7.720087528228759766e+00
4.984546184539794922e+00
7.714830875396728516e+00
7.711794853210449219e+00
4.992366790771484375e+00
4.994706630706787109e+00
7.702895164489746094e+00
4.997892856597900391e+00
7.697936534881591797e+00
7.694465160369873047e+00
7.689673423767089844e+00
7.684026241302490234e+00
5.016224861145019531e+00
5.020358085632324219e+00
7.671818733215332031e+00
7.668462276458740234e+00
5.028062820434570312e+00
7.661455631256103516e+00
7.657825946807861328e+00
7.653224468231201172e+00
5.039876461029052734e+00
5.042387962341308594e+00
7.642769813537597656e+00
5.045465946197509766e+00
5.046248435974121094e+00
5.045779228210449219e+00
5.044264316558837891e+00
5.041832447052001953e+00
7.649968624114990234e+00
7.651012897491455078e+00
7.649233341217041016e+00
5.037041664123535156e+00
7.644169807434082031e+00
5.039364337921142578e+00
7.641339778900146484e+00
5.042169094085693359e+00
7.639950752258300781e+00
5.043096542358398438e+00
7.638857364654541016e+00
7.637696743011474609e+00
5.043270587921142578e+00
7.634703636169433594e+00
5.043688774108886719e+00
7.632808208465576172e+00
7.631281852722167969e+00
5.046685695648193359e+00
7.626987457275390625e+00
5.049809455871582031e+00
7.623051166534423828e+00
5.052508831024169922e+00
7.619456768035888672e+00
5.054869651794433594e+00
7.616294860839843750e+00
5.056814193725585938e+00
5.056755542755126953e+00
7.614854335784912109e+00
7.614303112030029297e+00
7.612201213836669922e+00
7.608803749084472656e+00
7.604421138763427734e+00
5.070093154907226562e+00
5.073057174682617188e+00
5.073371887207031250e+00
7.595081806182861328e+00
5.071703433990478516e+00
5.070254325866699219e+00
5.067727565765380859e+00
7.602157592773437500e+00
7.603935241699218750e+00
7.602941513061523438e+00
5.064561843872070312e+00
7.598350524902343750e+00
7.595440864562988281e+00
5.070195674896240234e+00
7.590006351470947266e+00
7.587434291839599609e+00
7.584005832672119141e+00
5.085294246673583984e+00
5.087170600891113281e+00
7.575922966003417969e+00
5.086360931396484375e+00
5.084750652313232422e+00
5.082028388977050781e+00
7.579969406127929688e+00
5.077924251556396484e+00
7.585433483123779297e+00
5.075335025787353516e+00
7.586625576019287109e+00
5.072766304016113281e+00
5.071086883544921875e+00
7.586005210876464844e+00
7.585464477539062500e+00
7.583682537078857422e+00
5.072459697723388672e+00
5.073626518249511719e+00
5.072138786315917969e+00
5.068226337432861328e+00
5.062641143798828125e+00
5.056208133697509766e+00
5.049633502960205078e+00
7.609354972839355469e+00
7.614923000335693359e+00
5.036279678344726562e+00
7.619656562805175781e+00
5.030224323272705078e+00
5.027189731597900391e+00
5.023301124572753906e+00
5.018575668334960938e+00
5.012935161590576172e+00
5.006470680236816406e+00
7.646255970001220703e+00
7.650896072387695312e+00
4.991526603698730469e+00
4.987590789794921875e+00
4.982571125030517578e+00
4.976635456085205078e+00
7.675000667572021484e+00
7.679434299468994141e+00
4.963140010833740234e+00
7.684794425964355469e+00
7.685938835144042969e+00
4.958283901214599609e+00
4.957041740417480469e+00
7.688857555389404297e+00
7.689495563507080078e+00
4.954069137573242188e+00
7.689030647277832031e+00
7.687950134277343750e+00
4.955541610717773438e+00
7.684622764587402344e+00
7.682327747344970703e+00
4.960046768188476562e+00
7.676924228668212891e+00
7.673755168914794922e+00
7.669289588928222656e+00
7.663743972778320312e+00
4.977766513824462891e+00
4.981215953826904297e+00
4.982393264770507812e+00
4.981854438781738281e+00
7.651704788208007812e+00
4.980473518371582031e+00
7.652778625488281250e+00
7.651654243469238281e+00
7.648266315460205078e+00
4.985697269439697266e+00
4.987637519836425781e+00
7.639517307281494141e+00
7.637115478515625000e+00
7.633521080017089844e+00
7.628979682922363281e+00
5.004416942596435547e+00
5.007334232330322266e+00
7.618463516235351562e+00
5.008879184722900391e+00
7.614602088928222656e+00
7.612471580505371094e+00
7.609008789062500000e+00
5.016571998596191406e+00
7.601508617401123047e+00
7.597326755523681641e+00
5.027276039123535156e+00
7.588583946228027344e+00
5.034217357635498047e+00
7.581559181213378906e+00
5.039575576782226562e+00
5.040792942047119141e+00
5.040132522583007812e+00
7.578010559082031250e+00
7.577936649322509766e+00
7.575870037078857422e+00
7.572101116180419922e+00
5.046837806701660156e+00
5.049277782440185547e+00
7.563778877258300781e+00
5.051361560821533203e+00
5.050985336303710938e+00
5.048797607421875000e+00
7.565987110137939453e+00
5.043901920318603516e+00
7.569888591766357422e+00
5.040436744689941406e+00
5.038270950317382812e+00
7.575115203857421875e+00
5.033383846282958984e+00
7.577653408050537109e+00
7.577447414398193359e+00
7.575603485107421875e+00
7.572730064392089844e+00
7.569225311279296875e+00
7.565186500549316406e+00
7.560514450073242188e+00
5.059828758239746094e+00
5.062311649322509766e+00
5.060871601104736328e+00
5.057255744934082031e+00
7.549561500549316406e+00
5.052459239959716797e+00
5.051261901855468750e+00
5.049428939819335938e+00
7.566498756408691406e+00
7.567459106445312500e+00
5.043010711669921875e+00
5.040643692016601562e+00
7.562602519989013672e+00
5.036963939666748047e+00
5.035506725311279297e+00
5.032617092132568359e+00
5.027969837188720703e+00
7.574544429779052734e+00
7.577980518341064453e+00
7.579554080963134766e+00
7.579460144042968750e+00
7.577908992767333984e+00
7.575150966644287109e+00
5.024255752563476562e+00
5.025426864624023438e+00
5.023974895477294922e+00
5.020771026611328125e+00
7.574516773223876953e+00
7.576489448547363281e+00
5.015528678894042969e+00
7.577250480651855469e+00
7.575727462768554688e+00
7.572079181671142578e+00
5.020837783813476562e+00
7.564679145812988281e+00
7.561212062835693359e+00
7.557002544403076172e+00
7.552125930786132812e+00
7.546548366546630859e+00
7.540194988250732422e+00
7.532988548278808594e+00
7.524985313415527344e+00
7.516310691833496094e+00
7.507149219512939453e+00
7.497672557830810547e+00
7.488032817840576172e+00
7.478212833404541016e+00
7.468252658843994141e+00
7.458104133605957031e+00
7.447714328765869141e+00
7.437151432037353516e+00
5.167803764343261719e+00
7.418509483337402344e+00
7.410186290740966797e+00
5.196200370788574219e+00
5.202838897705078125e+00
5.206477642059326172e+00
7.391199588775634766e+00
7.388835906982421875e+00
5.216220378875732422e+00
5.218677520751953125e+00
7.382139205932617188e+00
5.220952033996582031e+00
5.220839977264404297e+00
7.380187988281250000e+00
5.218708038330078125e+00
7.380119800567626953e+00
5.216734409332275391e+00
5.214647769927978516e+00
5.210466861724853516e+00
7.387701511383056641e+00
7.390037059783935547e+00
5.199706077575683594e+00
7.392581939697265625e+00
5.195246696472167969e+00
5.191931724548339844e+00
5.186689376831054688e+00
5.179932594299316406e+00
5.172178745269775391e+00
5.163757801055908203e+00
7.428895950317382812e+00
5.148063182830810547e+00
5.140318870544433594e+00
5.131667137145996094e+00
7.453382015228271484e+00
7.456928253173828125e+00
7.458168029785156250e+00
7.458361625671386719e+00
7.458323955535888672e+00
7.458165168762207031e+00
7.457489967346191406e+00
7.455649375915527344e+00
5.133429050445556641e+00
7.448787212371826172e+00
7.444473266601562500e+00
7.439771652221679688e+00
7.434912204742431641e+00
5.138117313385009766e+00
7.427547931671142578e+00
7.424345493316650391e+00
5.149557113647460938e+00
5.152792930603027344e+00
7.416674613952636719e+00
5.156683921813964844e+00
5.157320499420166016e+00
5.156129360198974609e+00
7.415313243865966797e+00
5.152326107025146484e+00
7.415909290313720703e+00
7.415001392364501953e+00
5.151142120361328125e+00
5.150787830352783203e+00
7.414916038513183594e+00
5.147069931030273438e+00
5.143594741821289062e+00
5.138005256652832031e+00
5.131069660186767578e+00
7.434649944305419922e+00
7.439385414123535156e+00
5.115896224975585938e+00
7.443937778472900391e+00
7.444108009338378906e+00
7.442393779754638672e+00
7.439754009246826172e+00
7.436815738677978516e+00
5.124592781066894531e+00
7.432437419891357422e+00
5.130282402038574219e+00
7.428486347198486328e+00
7.426150321960449219e+00
5.129852294921875000e+00
7.422305583953857422e+00
5.129643917083740234e+00
5.128993988037109375e+00
7.424856662750244141e+00
5.127333164215087891e+00
5.125870704650878906e+00
7.430323123931884766e+00
5.121377944946289062e+00
5.118382930755615234e+00
5.114082813262939453e+00
7.436306476593017578e+00
7.437397480010986328e+00
5.104861736297607422e+00
7.438594818115234375e+00
5.102649688720703125e+00
5.099945068359375000e+00
5.094551563262939453e+00
7.450092792510986328e+00
7.453511238098144531e+00
5.080394268035888672e+00
5.076443195343017578e+00
7.463178157806396484e+00
5.068295478820800781e+00
7.469363212585449219e+00
7.470430850982666016e+00
7.469237804412841797e+00
5.063835144042968750e+00
5.063919067382812500e+00
5.061655044555664062e+00
7.471289634704589844e+00
5.055042743682861328e+00
5.050946235656738281e+00
7.480788707733154297e+00
7.483357906341552734e+00
5.041467189788818359e+00
7.485551834106445312e+00
5.038327693939208984e+00
5.036032199859619141e+00
7.490195274353027344e+00
7.491198062896728516e+00
7.490271568298339844e+00
7.487916946411132812e+00
5.037420272827148438e+00
5.038659095764160156e+00
5.036888122558593750e+00
7.486328601837158203e+00
7.487118721008300781e+00
7.486233711242675781e+00
5.033651828765869141e+00
5.033609390258789062e+00
5.031695842742919922e+00
7.488185882568359375e+00
7.489017486572265625e+00
5.027854442596435547e+00
5.026792049407958984e+00
5.024086475372314453e+00
5.019970893859863281e+00
5.014631271362304688e+00
7.504855155944824219e+00
5.004216670989990234e+00
7.512267589569091797e+00
4.996029376983642578e+00
7.517011642456054688e+00
4.989983558654785156e+00
7.520927906036376953e+00
7.521909713745117188e+00
7.521400451660156250e+00
4.989157199859619141e+00
7.519655704498291016e+00
4.989756584167480469e+00
4.987756729125976562e+00
4.983642578125000000e+00
4.978537082672119141e+00
7.531791210174560547e+00
4.970636367797851562e+00
4.966998100280761719e+00
7.546508312225341797e+00
7.547753810882568359e+00
7.545615673065185547e+00
4.958288192749023438e+00
7.541007041931152344e+00
7.539415359497070312e+00
4.966161251068115234e+00
7.536842823028564453e+00
7.534880638122558594e+00
7.531450271606445312e+00
4.976004600524902344e+00
4.975538730621337891e+00
4.972734928131103516e+00
4.969261169433593750e+00
4.966077804565429688e+00
7.539353847503662109e+00
7.542935371398925781e+00
7.541454792022705078e+00
4.961359500885009766e+00
7.532982826232910156e+00
4.962714195251464844e+00
4.963755130767822266e+00
4.962973594665527344e+00
7.531189918518066406e+00
7.532181739807128906e+00
4.959279060363769531e+00
7.532521724700927734e+00
7.531910419464111328e+00
7.529774188995361328e+00
7.526265144348144531e+00
4.965648174285888672e+00
7.518941402435302734e+00
7.515083312988281250e+00
4.975109100341796875e+00
7.507212162017822266e+00
7.503040790557861328e+00
4.985941410064697266e+00
4.988474369049072266e+00
4.988803863525390625e+00
4.987448692321777344e+00
7.498538017272949219e+00
7.499029636383056641e+00
4.985480785369873047e+00
4.984933376312255859e+00
4.982813358306884766e+00
7.500384807586669922e+00
4.977881431579589844e+00
4.974973201751708984e+00
7.506584167480468750e+00
7.507914543151855469e+00
7.507325649261474609e+00
7.505342483520507812e+00
7.502345085144042969e+00
7.498506546020507812e+00
4.987600803375244141e+00
4.989521980285644531e+00
7.488931655883789062e+00
7.486439228057861328e+00
7.483002185821533203e+00
4.993847370147705078e+00
4.995453357696533203e+00
7.476918220520019531e+00
7.475171089172363281e+00
5.000841140747070312e+00
5.002308845520019531e+00
7.469006061553955078e+00
7.466551780700683594e+00
7.462304115295410156e+00
7.457104206085205078e+00
5.019720554351806641e+00
7.448436737060546875e+00
5.028783798217773438e+00
5.029623508453369141e+00
5.027126789093017578e+00
5.022861003875732422e+00
7.449188709259033203e+00
5.016598701477050781e+00
5.013906955718994141e+00
5.010006904602050781e+00
5.004779815673828125e+00
7.474135875701904297e+00
7.474937438964843750e+00
4.990067481994628906e+00
7.473175525665283203e+00
4.987161159515380859e+00
4.985773086547851562e+00
4.981738090515136719e+00
7.484457969665527344e+00
7.487684726715087891e+00
7.489072799682617188e+00
7.488757610321044922e+00
7.486880779266357422e+00
7.483617782592773438e+00
7.479142189025878906e+00
7.473636150360107422e+00
7.467211723327636719e+00
7.459973812103271484e+00
5.005901336669921875e+00
5.009979724884033203e+00
5.010787487030029297e+00
7.443263530731201172e+00
5.011762619018554688e+00
5.012182712554931641e+00
5.011299133300781250e+00
5.009044647216796875e+00
7.455170154571533203e+00
7.454752445220947266e+00
5.001477718353271484e+00
4.999698162078857422e+00
4.996916294097900391e+00
7.454109191894531250e+00
4.991055488586425781e+00
7.459076881408691406e+00
7.460659503936767578e+00
7.460596084594726562e+00
7.459106445312500000e+00
4.991299152374267578e+00
7.455247402191162109e+00
7.452854156494140625e+00
4.994503021240234375e+00
7.448015689849853516e+00
4.996089458465576172e+00
4.995810985565185547e+00
4.994084835052490234e+00
4.991323471069335938e+00
4.987591743469238281e+00
7.464624404907226562e+00
4.979218482971191406e+00
4.974287033081054688e+00
4.968234062194824219e+00
4.961334228515625000e+00
4.953648090362548828e+00
7.489416122436523438e+00
4.939611911773681641e+00
7.499636650085449219e+00
4.929150581359863281e+00
7.508637905120849609e+00
7.511806964874267578e+00
7.513068675994873047e+00
7.512665271759033203e+00
7.510777473449707031e+00
4.926441669464111328e+00
4.926116466522216797e+00
4.922908306121826172e+00
7.509144783020019531e+00
4.917056083679199219e+00
7.514371395111083984e+00
4.914578914642333984e+00
7.516911029815673828e+00
7.515224933624267578e+00
7.510878562927246094e+00
7.505232810974121094e+00
4.925539493560791016e+00
4.929793834686279297e+00
4.930395126342773438e+00
4.927541255950927734e+00
7.499274730682373047e+00
4.920186996459960938e+00
7.504068851470947266e+00
7.505200386047363281e+00
7.503578186035156250e+00
7.499507427215576172e+00
4.924269199371337891e+00
4.926831722259521484e+00
4.926986694335937500e+00
7.491690635681152344e+00
4.924957752227783203e+00
4.922936439514160156e+00
7.495903968811035156e+00
7.496789455413818359e+00
7.495251655578613281e+00
7.491779327392578125e+00
4.926356792449951172e+00
4.928484916687011719e+00
7.484690666198730469e+00
4.929092407226562500e+00
7.483199596405029297e+00
7.481736183166503906e+00
7.478561401367187500e+00
4.935774803161621094e+00
7.471633434295654297e+00
4.940878391265869141e+00
4.941646575927734375e+00
7.467190265655517578e+00
7.465956211090087891e+00
4.943896293640136719e+00
7.461692333221435547e+00
4.946907997131347656e+00
7.457949161529541016e+00
7.455277919769287109e+00
4.953472137451171875e+00
4.954853534698486328e+00
7.449704170227050781e+00
7.448274135589599609e+00
7.445181369781494141e+00
7.440676689147949219e+00
7.435100078582763672e+00
4.975875377655029297e+00
4.979383945465087891e+00
7.422840118408203125e+00
7.419841289520263672e+00
4.985375881195068359e+00
4.986596584320068359e+00
4.985855579376220703e+00
7.417876720428466797e+00
7.417982578277587891e+00
7.414914608001708984e+00
7.409528732299804688e+00
4.995197772979736328e+00
4.998822689056396484e+00
7.399291992187500000e+00
5.001769542694091797e+00
7.397076606750488281e+00
5.001654148101806641e+00
4.999705791473388672e+00
7.399155616760253906e+00
7.400136947631835938e+00
7.398680686950683594e+00
7.395044803619384766e+00
5.003828048706054688e+00
7.387527465820312500e+00
7.383830547332763672e+00
5.016300678253173828e+00
5.018328666687011719e+00
7.376620292663574219e+00
5.017582893371582031e+00
7.375923156738281250e+00
7.375016212463378906e+00
7.372119426727294922e+00
7.367468357086181641e+00
7.361577987670898438e+00
7.355018138885498047e+00
5.048407077789306641e+00
5.053380966186523438e+00
7.341313838958740234e+00
5.056113243103027344e+00
7.337363719940185547e+00
5.057172775268554688e+00
7.336265087127685547e+00
5.058693408966064453e+00
5.058363914489746094e+00
5.056143760681152344e+00
7.341665744781494141e+00
5.050301074981689453e+00
7.343372821807861328e+00
5.045380115509033203e+00
7.343480587005615234e+00
7.342998981475830078e+00
5.045069217681884766e+00
5.044339656829833984e+00
7.345147132873535156e+00
5.037757396697998047e+00
7.349040508270263672e+00
5.030246257781982422e+00
5.025795459747314453e+00
5.020067214965820312e+00
7.367388725280761719e+00
5.009564399719238281e+00
5.004033565521240234e+00
7.381460189819335938e+00
4.992450714111328125e+00
4.986607074737548828e+00
7.390908241271972656e+00
4.975747585296630859e+00
4.970250129699707031e+00
7.404057979583740234e+00
4.958375930786132812e+00
7.413465976715087891e+00
4.947777271270751953e+00
7.421682834625244141e+00
7.424307823181152344e+00
7.424772262573242188e+00
7.423419952392578125e+00
7.420625209808349609e+00
7.416697025299072266e+00
7.411755084991455078e+00
4.960810184478759766e+00
7.401793003082275391e+00
4.966555595397949219e+00
4.966485023498535156e+00
7.394989967346191406e+00
7.394408702850341797e+00
4.969181537628173828e+00
7.390760421752929688e+00
7.386963367462158203e+00
4.977877616882324219e+00
4.980346679687500000e+00
4.980425834655761719e+00
7.378589153289794922e+00
4.978242397308349609e+00
7.379518985748291016e+00
4.976040840148925781e+00
4.973696708679199219e+00
4.969301223754882812e+00
4.963405609130859375e+00
7.397137165069580078e+00
4.952206134796142578e+00
7.405740737915039062e+00
4.943161964416503906e+00
7.410197734832763672e+00
7.410757541656494141e+00
4.937386035919189453e+00
7.411340236663818359e+00
7.411340713500976562e+00
4.939442157745361328e+00
4.937867164611816406e+00
7.412203788757324219e+00
4.930716037750244141e+00
7.415913581848144531e+00
7.416952610015869141e+00
4.926702976226806641e+00
4.925848960876464844e+00
7.418715476989746094e+00
4.922774791717529297e+00
4.920527458190917969e+00
4.916646957397460938e+00
7.427595615386962891e+00
7.429199218750000000e+00
4.908162117004394531e+00
7.429926395416259766e+00
4.906365871429443359e+00
7.431414127349853516e+00
4.904085159301757812e+00
7.433210372924804688e+00
7.433152675628662109e+00
7.431312084197998047e+00
7.427878856658935547e+00
7.423117160797119141e+00
4.916641712188720703e+00
4.919056892395019531e+00
7.412659645080566406e+00
4.920000553131103516e+00
4.919508934020996094e+00
7.413322925567626953e+00
7.413158893585205078e+00
4.920163631439208984e+00
7.408649921417236328e+00
4.922573089599609375e+00
4.922794342041015625e+00
4.920855998992919922e+00
4.916884899139404297e+00
7.413763999938964844e+00
4.908295631408691406e+00
4.903689384460449219e+00
4.897686958312988281e+00
7.433201313018798828e+00
4.886035442352294922e+00
4.880204677581787109e+00
4.873201847076416016e+00
7.455815315246582031e+00
4.859865188598632812e+00
4.853412628173828125e+00
7.472770214080810547e+00
4.841087818145751953e+00
7.482677936553955078e+00
7.485798358917236328e+00
4.830804347991943359e+00
7.489686012268066406e+00
7.490457534790039062e+00
7.489339351654052734e+00
4.830757141113281250e+00
7.485713481903076172e+00
7.483208179473876953e+00
7.479130268096923828e+00
7.473595619201660156e+00
7.466759681701660156e+00
4.853143692016601562e+00
4.857111454010009766e+00
7.451126098632812500e+00
7.447132110595703125e+00
7.441387653350830078e+00
4.873709678649902344e+00
7.429467678070068359e+00
4.883528709411621094e+00
4.886467456817626953e+00
7.418980598449707031e+00
7.415985107421875000e+00
4.893933773040771484e+00
4.895757675170898438e+00
4.895166873931884766e+00
4.892653465270996094e+00
4.888682842254638672e+00
4.883609294891357422e+00
7.429273605346679688e+00
7.431839942932128906e+00
4.871423721313476562e+00
7.431666851043701172e+00
4.868337631225585938e+00
4.866505146026611328e+00
7.436643600463867188e+00
4.860432624816894531e+00
7.441852569580078125e+00
7.443202972412109375e+00
4.853909969329833984e+00
7.443994998931884766e+00
4.851421833038330078e+00
7.445080757141113281e+00
4.849370479583740234e+00
7.445911884307861328e+00
4.848070144653320312e+00
7.445879936218261719e+00
7.444323539733886719e+00
4.850312709808349609e+00
4.850871086120605469e+00
4.848990440368652344e+00
7.444328308105468750e+00
7.445140838623046875e+00
7.443530082702636719e+00
4.847947120666503906e+00
7.438975811004638672e+00
4.851073741912841797e+00
4.850804805755615234e+00
7.437443256378173828e+00
7.437017440795898438e+00
7.434428215026855469e+00
7.429944992065429688e+00
4.860093593597412109e+00
7.420948505401611328e+00
7.416308403015136719e+00
4.873370647430419922e+00
4.875630855560302734e+00
7.406229972839355469e+00
7.403840541839599609e+00
4.880608081817626953e+00
4.881938934326171875e+00
7.398851394653320312e+00
4.882737636566162109e+00
7.397192478179931641e+00
7.394556522369384766e+00
7.389815807342529297e+00
4.893717288970947266e+00
4.896854877471923828e+00
4.896423816680908203e+00
4.892993927001953125e+00
4.887734413146972656e+00
4.881726741790771484e+00
4.875414371490478516e+00
4.868584156036376953e+00
7.423347473144531250e+00
4.853829860687255859e+00
4.845873832702636719e+00
4.837260246276855469e+00
7.442319869995117188e+00
4.822834014892578125e+00
4.816568374633789062e+00
7.460845947265625000e+00
4.803576469421386719e+00
7.473246574401855469e+00
4.791415691375732422e+00
4.784607410430908203e+00
7.491384983062744141e+00
4.771874904632568359e+00
4.766108036041259766e+00
4.759538173675537109e+00
7.520276546478271484e+00
4.747177124023437500e+00
7.529929161071777344e+00
7.531579017639160156e+00
4.737169265747070312e+00
7.533244132995605469e+00
4.736436367034912109e+00
7.535844802856445312e+00
4.734136104583740234e+00
4.730748653411865234e+00
4.725456714630126953e+00
7.547545909881591797e+00
4.717096805572509766e+00
4.713680267333984375e+00
4.709330081939697266e+00
7.570116043090820312e+00
4.700045108795166016e+00
7.574903488159179688e+00
4.693193435668945312e+00
7.577272891998291016e+00
7.577847480773925781e+00
4.693576335906982422e+00
4.693159580230712891e+00
7.579970836639404297e+00
7.579910278320312500e+00
7.577828407287597656e+00
7.573850154876708984e+00
7.568067073822021484e+00
7.560605049133300781e+00
4.707315444946289062e+00
7.545699119567871094e+00
4.717466354370117188e+00
7.533391475677490234e+00
7.526871681213378906e+00
4.732481002807617188e+00
7.513355255126953125e+00
7.506248950958251953e+00
7.497602462768554688e+00
7.487813472747802734e+00
7.477217197418212891e+00
4.780565261840820312e+00
4.787322521209716797e+00
4.790129184722900391e+00
7.449610710144042969e+00
4.793976783752441406e+00
7.445380687713623047e+00
7.441607952117919922e+00
7.434648990631103516e+00
4.811260700225830078e+00
7.420054435729980469e+00
7.413304805755615234e+00
4.831824779510498047e+00
7.401248455047607422e+00
7.395257472991943359e+00
4.849220275878906250e+00
4.851477622985839844e+00
7.381746768951416016e+00
4.853188991546630859e+00
4.853781700134277344e+00
7.382378578186035156e+00
7.381185054779052734e+00
4.856836795806884766e+00
4.857521057128906250e+00
4.856388568878173828e+00
4.853377342224121094e+00
7.379300594329833984e+00
4.846568107604980469e+00
4.842535972595214844e+00
7.389034271240234375e+00
4.833649635314941406e+00
4.828705787658691406e+00
7.401984691619873047e+00
4.818495750427246094e+00
4.813170909881591797e+00
4.806457996368408203e+00
7.424811840057373047e+00
7.429032325744628906e+00
7.429892539978027344e+00
7.428618907928466797e+00
7.426199913024902344e+00
4.801772594451904297e+00
7.421765804290771484e+00
4.805543899536132812e+00
4.803284645080566406e+00
4.798549175262451172e+00
7.423910617828369141e+00
7.426984786987304688e+00
4.793494701385498047e+00
7.426912784576416016e+00
7.423453807830810547e+00
4.796465873718261719e+00
4.798137664794921875e+00
4.797584056854248047e+00
4.794504642486572266e+00
7.422475337982177734e+00
4.786715984344482422e+00
7.428494930267333984e+00
7.429675102233886719e+00
4.781462669372558594e+00
4.780041694641113281e+00
7.432209014892578125e+00
4.775763511657714844e+00
4.772920131683349609e+00
4.768420219421386719e+00
7.445813179016113281e+00
7.448443412780761719e+00
4.758887767791748047e+00
4.756553649902343750e+00
4.752514839172363281e+00
4.746881484985351562e+00
4.740012645721435547e+00
4.732251644134521484e+00
4.723827362060546875e+00
4.714789390563964844e+00
7.507420063018798828e+00
4.697857379913330078e+00
7.520509719848632812e+00
4.685130596160888672e+00
4.679668903350830078e+00
4.672995090484619141e+00
4.664891242980957031e+00
4.655610561370849609e+00
7.568876743316650391e+00
7.576746940612792969e+00
4.635246276855468750e+00
7.586568355560302734e+00
7.588867664337158203e+00
7.588452816009521484e+00
4.630424022674560547e+00
4.630476951599121094e+00
7.587665081024169922e+00
4.627568721771240234e+00
4.625218868255615234e+00
7.592323303222656250e+00
4.620966911315917969e+00
4.618948936462402344e+00
4.615890026092529297e+00
7.606035709381103516e+00
7.606972217559814453e+00
7.604419708251953125e+00
7.599952220916748047e+00
7.594646453857421875e+00
4.626593112945556641e+00
4.630260944366455078e+00
4.629271030426025391e+00
4.625498294830322266e+00
7.584420204162597656e+00
4.621066093444824219e+00
7.589592456817626953e+00
7.588724136352539062e+00
7.583257198333740234e+00
7.574862480163574219e+00
4.633505344390869141e+00
4.638841152191162109e+00
7.558060169219970703e+00
4.644955635070800781e+00
4.645026206970214844e+00
7.551169395446777344e+00
4.643086910247802734e+00
7.550417423248291016e+00
4.643870830535888672e+00
4.643887519836425781e+00
7.550751686096191406e+00
4.642802238464355469e+00
7.548383235931396484e+00
7.545206546783447266e+00
7.540287017822265625e+00
7.534458160400390625e+00
4.662147045135498047e+00
7.523090362548828125e+00
4.670110225677490234e+00
4.670086383819580078e+00
7.510660171508789062e+00
7.508424758911132812e+00
7.503945827484130859e+00
4.679458141326904297e+00
4.682972908020019531e+00
7.489674091339111328e+00
4.687925338745117188e+00
4.689382553100585938e+00
7.481505393981933594e+00
7.478671073913574219e+00
7.473877429962158203e+00
4.701381206512451172e+00
4.704241275787353516e+00
4.703608989715576172e+00
4.700633525848388672e+00
7.469092369079589844e+00
4.695843696594238281e+00
7.474099636077880859e+00
4.693399429321289062e+00
4.691494464874267578e+00
4.688146114349365234e+00
7.480966567993164062e+00
4.681510925292968750e+00
7.484747886657714844e+00
4.677651405334472656e+00
4.675046920776367188e+00
4.670240879058837891e+00
4.663797855377197266e+00
7.507554531097412109e+00
4.652273654937744141e+00
4.647003650665283203e+00
7.526550769805908203e+00
4.636965751647949219e+00
4.632063865661621094e+00
4.626152038574218750e+00
4.619330406188964844e+00
7.557475090026855469e+00
4.606891155242919922e+00
4.601076126098632812e+00
4.594209671020507812e+00
4.586465835571289062e+00
7.597796916961669922e+00
4.572621345520019531e+00
4.566300392150878906e+00
4.559218406677246094e+00
7.631405353546142578e+00
4.546565532684326172e+00
4.540796756744384766e+00
4.534266948699951172e+00
4.527038097381591797e+00
7.673364162445068359e+00
4.514261722564697266e+00
4.508492946624755859e+00
4.502028465270996094e+00
4.494982242584228516e+00
7.717438220977783203e+00
4.482651233673095703e+00
7.731620788574218750e+00
7.735375881195068359e+00
4.473692417144775391e+00
7.738530158996582031e+00
7.738135337829589844e+00
7.735061645507812500e+00
4.478071689605712891e+00
7.726148128509521484e+00
7.720396995544433594e+00
7.712522983551025391e+00
7.702710151672363281e+00
4.498792171478271484e+00
7.682746887207031250e+00
7.672440528869628906e+00
7.660329818725585938e+00
4.527209281921386719e+00
4.533841609954833984e+00
7.629501342773437500e+00
7.620440006256103516e+00
4.551681518554687500e+00
7.601711273193359375e+00
4.563663482666015625e+00
4.568092823028564453e+00
4.570431709289550781e+00
4.571137428283691406e+00
7.581749439239501953e+00
7.579195499420166016e+00
4.575037479400634766e+00
4.576591014862060547e+00
4.576489925384521484e+00
4.574737548828125000e+00
7.574882507324218750e+00
4.570806026458740234e+00
4.568531513214111328e+00
4.564942359924316406e+00
7.587692260742187500e+00
7.589705467224121094e+00
4.558305740356445312e+00
4.557037830352783203e+00
7.592521190643310547e+00
7.592542648315429688e+00
7.589957714080810547e+00
4.559696674346923828e+00
7.582936286926269531e+00
4.563759803771972656e+00
4.563982963562011719e+00
4.562427520751953125e+00
4.560067653656005859e+00
7.585994720458984375e+00
7.587043762207031250e+00
4.557251930236816406e+00
7.582103729248046875e+00
4.558680057525634766e+00
4.559360504150390625e+00
7.578084468841552734e+00
7.576751708984375000e+00
7.573109626770019531e+00
7.567397594451904297e+00
7.559796810150146484e+00
7.550445556640625000e+00
7.539522647857666016e+00
7.527268886566162109e+00
7.513885974884033203e+00
7.499573230743408203e+00
4.628150939941406250e+00
7.473202705383300781e+00
4.645844936370849609e+00
4.652812480926513672e+00
7.447640419006347656e+00
7.439837455749511719e+00
7.429204940795898438e+00
7.416786670684814453e+00
7.403922557830810547e+00
4.709084987640380859e+00
7.382099628448486328e+00
7.371631622314453125e+00
7.360039234161376953e+00
7.347538471221923828e+00
7.334364891052246094e+00
7.320740222930908203e+00
4.785763263702392578e+00
7.296687126159667969e+00
7.285916328430175781e+00
4.817751407623291016e+00
4.826391696929931641e+00
4.831917762756347656e+00
7.259605884552001953e+00
4.839781761169433594e+00
7.251734733581542969e+00
7.245810508728027344e+00
4.853274345397949219e+00
7.234807968139648438e+00
4.863789558410644531e+00
7.228272438049316406e+00
7.224795818328857422e+00
7.219906806945800781e+00
4.880427837371826172e+00
7.210539340972900391e+00
4.886073112487792969e+00
7.205030918121337891e+00
4.890234947204589844e+00
7.201922416687011719e+00
4.894049167633056641e+00
4.894322872161865234e+00
7.199758052825927734e+00
7.197908878326416016e+00
7.193719863891601562e+00
7.188808441162109375e+00
7.183954238891601562e+00
7.178857803344726562e+00
7.172616481781005859e+00
4.943976879119873047e+00
7.157651901245117188e+00
4.946530342102050781e+00
7.149370670318603516e+00
7.147658824920654297e+00
4.957466125488281250e+00
7.141262054443359375e+00
4.966546058654785156e+00
7.131423950195312500e+00
4.973834514617919922e+00
7.123007774353027344e+00
7.119451522827148438e+00
4.988447666168212891e+00
4.989851474761962891e+00
7.114734172821044922e+00
4.984329700469970703e+00
7.117305755615234375e+00
4.979279994964599609e+00
4.976099014282226562e+00
4.970957279205322266e+00
7.134789943695068359e+00
4.959139347076416016e+00
7.138622760772705078e+00
7.137686729431152344e+00
4.950397491455078125e+00
4.948917388916015625e+00
7.142682075500488281e+00
4.938861370086669922e+00
4.930471897125244141e+00
4.919685363769531250e+00
7.168307304382324219e+00
4.902160644531250000e+00
4.894006252288818359e+00
4.884163856506347656e+00
4.872662067413330078e+00
4.859709262847900391e+00
4.845718860626220703e+00
7.230233669281005859e+00
4.820549488067626953e+00
4.809527873992919922e+00
4.797008037567138672e+00
4.782664299011230469e+00
4.767024517059326172e+00
4.750986099243164062e+00
7.316111564636230469e+00
4.723221302032470703e+00
4.710506916046142578e+00
4.697131633758544922e+00
4.683242321014404297e+00
4.668958663940429688e+00
7.395339965820312500e+00
4.643622875213623047e+00
4.632417201995849609e+00
4.620425224304199219e+00
7.444258689880371094e+00
7.454387187957763672e+00
4.592801094055175781e+00
7.469220638275146484e+00
4.581047534942626953e+00
4.574690818786621094e+00
7.489444255828857422e+00
4.562477588653564453e+00
7.501273155212402344e+00
7.504100799560546875e+00
7.503458023071289062e+00
4.556077480316162109e+00
4.556272983551025391e+00
7.501814842224121094e+00
4.554131507873535156e+00
7.502416610717773438e+00
7.501105785369873047e+00
4.555163383483886719e+00
4.555595874786376953e+00
7.497052669525146484e+00
4.555214881896972656e+00
7.495618820190429688e+00
7.492808818817138672e+00
4.559842586517333984e+00
7.484866142272949219e+00
4.565306663513183594e+00
4.566312313079833984e+00
7.478568553924560547e+00
7.476405620574951172e+00
7.471657752990722656e+00
7.464665889739990234e+00
7.455945014953613281e+00
7.445887088775634766e+00
4.601929664611816406e+00
7.426369667053222656e+00
4.614490032196044922e+00
7.410339355468750000e+00
7.402686595916748047e+00
4.631695747375488281e+00
4.636854171752929688e+00
7.384433269500732422e+00
7.378261089324951172e+00
4.651430130004882812e+00
7.363820075988769531e+00
4.662354946136474609e+00
7.352470397949218750e+00
4.671308040618896484e+00
4.673072814941406250e+00
4.671820640563964844e+00
7.346908092498779297e+00
4.669106006622314453e+00
7.349176883697509766e+00
4.667943000793457031e+00
7.347422122955322266e+00
7.344453334808349609e+00
4.672283649444580078e+00
7.338554382324218750e+00
7.335482597351074219e+00
4.683204174041748047e+00
4.683482170104980469e+00
7.328331947326660156e+00
4.680497646331787109e+00
4.679146766662597656e+00
4.676772117614746094e+00
4.673261642456054688e+00
7.348005294799804688e+00
4.663890361785888672e+00
4.658529281616210938e+00
7.353277683258056641e+00
7.354425907135009766e+00
4.652242660522460938e+00
7.357531547546386719e+00
4.651521205902099609e+00
7.359734535217285156e+00
7.359329223632812500e+00
4.644945621490478516e+00
4.642920970916748047e+00
7.362253665924072266e+00
7.362938880920410156e+00
4.641941070556640625e+00
4.641888141632080078e+00
7.359035015106201172e+00
7.356728553771972656e+00
4.644624710083007812e+00
4.645726203918457031e+00
7.353086948394775391e+00
4.643606185913085938e+00
4.640763759613037109e+00
7.358281612396240234e+00
7.359654903411865234e+00
7.357472419738769531e+00
7.352402687072753906e+00
4.646102428436279297e+00
7.342328548431396484e+00
4.654494285583496094e+00
4.655392169952392578e+00
4.653092384338378906e+00
7.339118480682373047e+00
4.649102210998535156e+00
4.647148132324218750e+00
7.347852706909179688e+00
7.347055435180664062e+00
4.643021583557128906e+00
7.341903686523437500e+00
7.339554309844970703e+00
4.652088642120361328e+00
7.334939002990722656e+00
7.331453800201416016e+00
7.326012134552001953e+00
7.318953514099121094e+00
4.670324802398681641e+00
7.305621623992919922e+00
4.678592205047607422e+00
7.296617507934570312e+00
7.291008949279785156e+00
7.282392024993896484e+00
4.703661441802978516e+00
7.265565395355224609e+00
7.257837295532226562e+00
4.728662014007568359e+00
4.733371257781982422e+00
4.733475685119628906e+00
7.242198944091796875e+00
4.733063220977783203e+00
4.732749462127685547e+00
7.247336864471435547e+00
7.245315551757812500e+00
7.239288806915283203e+00
4.738231658935546875e+00
7.230432510375976562e+00
7.227394104003906250e+00
4.755677223205566406e+00
7.219756126403808594e+00
4.756633758544921875e+00
4.754010200500488281e+00
7.218273162841796875e+00
7.219851493835449219e+00
7.216403484344482422e+00
4.759560585021972656e+00
4.762008666992187500e+00
7.203586101531982422e+00
4.764889717102050781e+00
4.764321327209472656e+00
7.203571319580078125e+00
4.759191036224365234e+00
4.755163192749023438e+00
4.749122619628906250e+00
7.221322059631347656e+00
7.224676609039306641e+00
4.736192703247070312e+00
7.225045204162597656e+00
4.733043193817138672e+00
4.730462551116943359e+00
4.724538326263427734e+00
7.238370895385742188e+00
4.711273193359375000e+00
7.248877048492431641e+00
4.701215744018554688e+00
4.695803165435791016e+00
7.263336658477783203e+00
4.684765338897705078e+00
4.679004192352294922e+00
4.671490192413330078e+00
7.286727905273437500e+00
4.656963348388671875e+00
7.298024177551269531e+00
4.645942211151123047e+00
7.306685447692871094e+00
7.309157371520996094e+00
7.309203624725341797e+00
4.640948295593261719e+00
7.307587146759033203e+00
7.305656433105468750e+00
7.301664829254150391e+00
7.295827388763427734e+00
7.288320541381835938e+00
4.662979125976562500e+00
4.666918277740478516e+00
7.271846294403076172e+00
4.671782970428466797e+00
7.266943931579589844e+00
4.677139282226562500e+00
7.260387897491455078e+00
4.681999683380126953e+00
7.253110885620117188e+00
4.687128067016601562e+00
4.687733173370361328e+00
7.249691486358642578e+00
4.685138225555419922e+00
4.682413578033447266e+00
7.255825996398925781e+00
7.256946086883544922e+00
4.677371978759765625e+00
7.254898071289062500e+00
7.252587318420410156e+00
7.248511314392089844e+00
4.689990520477294922e+00
4.691801548004150391e+00
7.240703105926513672e+00
4.688890457153320312e+00
4.686662197113037109e+00
7.246312141418457031e+00
4.683028697967529297e+00
4.680452346801757812e+00
4.675812244415283203e+00
4.669339656829833984e+00
7.264887332916259766e+00
7.266582965850830078e+00
4.656410694122314453e+00
7.269567489624023438e+00
4.654717445373535156e+00
4.650246620178222656e+00
7.279084682464599609e+00
4.637515068054199219e+00
4.631703853607177734e+00
4.625447750091552734e+00
4.618624687194824219e+00
4.610452651977539062e+00
4.600414752960205078e+00
4.588749408721923828e+00
4.576242446899414062e+00
7.358526229858398438e+00
7.365505218505859375e+00
4.553104400634765625e+00
7.379164695739746094e+00
7.384074687957763672e+00
4.543504714965820312e+00
4.536700248718261719e+00
4.528095245361328125e+00
7.404309749603271484e+00
4.517871856689453125e+00
4.513757228851318359e+00
7.425776481628417969e+00
7.425671577453613281e+00
7.421904563903808594e+00
4.506332397460937500e+00
7.419120311737060547e+00
7.417768001556396484e+00
4.517857074737548828e+00
4.515181064605712891e+00
4.509574413299560547e+00
4.505272388458251953e+00
4.503183364868164062e+00
4.500964164733886719e+00
7.446056842803955078e+00
4.489021301269531250e+00
7.443450450897216797e+00
7.440878391265869141e+00
7.440106391906738281e+00
7.440272331237792969e+00
7.437633991241455078e+00
7.429610252380371094e+00
7.416932582855224609e+00
4.513654232025146484e+00
4.513686656951904297e+00
7.394718647003173828e+00
4.523886680603027344e+00
7.392387866973876953e+00
4.531943798065185547e+00
7.374194622039794922e+00
7.363138675689697266e+00
4.547245025634765625e+00
7.349926471710205078e+00
4.564204692840576172e+00
4.564681053161621094e+00
4.559704303741455078e+00
7.339351654052734375e+00
4.555316448211669922e+00
7.346404075622558594e+00
4.556574821472167969e+00
7.342808246612548828e+00
7.336251735687255859e+00
7.328720092773437500e+00
7.322578907012939453e+00
7.316892623901367188e+00
7.309010982513427734e+00
7.297379493713378906e+00
4.612633228302001953e+00
4.612524509429931641e+00
7.268783569335937500e+00
4.620198726654052734e+00
4.626234531402587891e+00
7.269262313842773438e+00
4.630082130432128906e+00
4.629131793975830078e+00
4.627620220184326172e+00
7.251150608062744141e+00
4.627284049987792969e+00
4.625523090362548828e+00
7.257833957672119141e+00
4.615774154663085938e+00
4.609538555145263672e+00
7.272406101226806641e+00
4.599235057830810547e+00
4.594413280487060547e+00
7.289546966552734375e+00
7.290578842163085938e+00
4.583516597747802734e+00
7.289803028106689453e+00
4.583919048309326172e+00
4.581646919250488281e+00
4.575138568878173828e+00
7.303311824798583984e+00
7.307719707489013672e+00
4.561708927154541016e+00
4.558871269226074219e+00
4.554372787475585938e+00
4.548388957977294922e+00
4.541038036346435547e+00
7.340126514434814453e+00
4.526886463165283203e+00
4.520373344421386719e+00
7.358042716979980469e+00
7.362683773040771484e+00
4.507858276367187500e+00
4.503921508789062500e+00
4.496957302093505859e+00
4.488580226898193359e+00
4.480270862579345703e+00
7.408594608306884766e+00
7.415070056915283203e+00
4.462628364562988281e+00
7.417958259582519531e+00
4.457958221435546875e+00
4.456093311309814453e+00
7.427083492279052734e+00
4.448958873748779297e+00
7.433462142944335938e+00
4.441882133483886719e+00
4.438329219818115234e+00
7.445204734802246094e+00
4.432377815246582031e+00
4.429258823394775391e+00
7.455484867095947266e+00
4.422928333282470703e+00
4.419963836669921875e+00
4.415585041046142578e+00
4.409721374511718750e+00
4.402617454528808594e+00
4.394718647003173828e+00
7.502698421478271484e+00
7.509196281433105469e+00
4.378311157226562500e+00
7.515256404876708984e+00
4.374317646026611328e+00
4.371834754943847656e+00
7.524776458740234375e+00
7.526447296142578125e+00
7.524747371673583984e+00
7.520027160644531250e+00
4.373947143554687500e+00
4.376043796539306641e+00
4.375886917114257812e+00
4.374505043029785156e+00
4.372432708740234375e+00
7.519607067108154297e+00
4.368039608001708984e+00
4.365219593048095703e+00
7.524085044860839844e+00
4.360850811004638672e+00
7.526240825653076172e+00
4.360307693481445312e+00
7.527637481689453125e+00
7.526090621948242188e+00
4.361181735992431641e+00
4.360744953155517578e+00
4.358926296234130859e+00
4.356732845306396484e+00
4.354039192199707031e+00
7.540106296539306641e+00
7.540160179138183594e+00
4.346988677978515625e+00
4.346741676330566406e+00
4.345414161682128906e+00
4.341883659362792969e+00
4.336160659790039062e+00
7.557661056518554688e+00
7.562242984771728516e+00
7.562477111816406250e+00
7.558865070343017578e+00
4.331323623657226562e+00
4.333380699157714844e+00
4.333004474639892578e+00
7.550149440765380859e+00
4.331418514251708984e+00
7.549455642700195312e+00
4.332022666931152344e+00
7.545782566070556641e+00
7.541383743286132812e+00
4.338883876800537109e+00
4.341377735137939453e+00
4.341376304626464844e+00
7.530471801757812500e+00
4.340341567993164062e+00
4.339618206024169922e+00
7.532116413116455078e+00
7.530436992645263672e+00
7.524885177612304688e+00
4.346267223358154297e+00
4.349550247192382812e+00
4.349865913391113281e+00
4.347805500030517578e+00
4.344645023345947266e+00
7.522349834442138672e+00
7.523712158203125000e+00
7.519828796386718750e+00
4.344569206237792969e+00
7.509361267089843750e+00
4.351900100708007812e+00
7.501011371612548828e+00
4.356808662414550781e+00
4.356804847717285156e+00
4.355224132537841797e+00
4.353400707244873047e+00
4.351285934448242188e+00
7.510884761810302734e+00
7.510271549224853516e+00
7.504665851593017578e+00
4.349542617797851562e+00
7.496418952941894531e+00
4.359063625335693359e+00
7.489772796630859375e+00
4.359982967376708984e+00
4.358102798461914062e+00
7.483570098876953125e+00
7.482812881469726562e+00
7.476852893829345703e+00
4.367302894592285156e+00
4.370924949645996094e+00
4.372834682464599609e+00
4.372677326202392578e+00
4.370476245880126953e+00
4.366697311401367188e+00
7.469231605529785156e+00
4.359934329986572266e+00
7.475104808807373047e+00
4.355892181396484375e+00
7.476628780364990234e+00
7.475282669067382812e+00
7.471352100372314453e+00
7.465125560760498047e+00
7.456548213958740234e+00
4.378962516784667969e+00
4.381499767303466797e+00
7.433131217956542969e+00
4.386091232299804688e+00
7.425773143768310547e+00
4.393796920776367188e+00
4.396155357360839844e+00
4.396542072296142578e+00
4.395237922668457031e+00
7.414414882659912109e+00
7.412957191467285156e+00
7.409132957458496094e+00
4.402931690216064453e+00
7.400679111480712891e+00
4.407932281494140625e+00
4.407094955444335938e+00
4.404924869537353516e+00
7.398751735687255859e+00
4.403926372528076172e+00
4.402613639831542969e+00
4.399211406707763672e+00
7.405992031097412109e+00
4.392673492431640625e+00
7.407413959503173828e+00
4.391887187957763672e+00
4.389997005462646484e+00
7.414624691009521484e+00
7.415861129760742188e+00
4.382555484771728516e+00
4.380970478057861328e+00
7.419451236724853516e+00
7.419021606445312500e+00
7.414157867431640625e+00
4.385649204254150391e+00
7.402710914611816406e+00
7.396623611450195312e+00
4.401346206665039062e+00
7.382973194122314453e+00
4.408227920532226562e+00
4.409584522247314453e+00
7.371566772460937500e+00
4.412966251373291016e+00
7.367208957672119141e+00
4.417018890380859375e+00
7.357776165008544922e+00
7.351588249206542969e+00
4.429842948913574219e+00
7.340271949768066406e+00
7.333997249603271484e+00
4.445423126220703125e+00
7.319793224334716797e+00
7.312629222869873047e+00
7.303567409515380859e+00
4.467331409454345703e+00
4.473226070404052734e+00
7.281306743621826172e+00
4.482096195220947266e+00
7.270212173461914062e+00
4.490388870239257812e+00
7.259364604949951172e+00
4.498371601104736328e+00
7.250526905059814453e+00
4.504689693450927734e+00
4.505360126495361328e+00
7.245013236999511719e+00
4.504595756530761719e+00
4.503556728363037109e+00
4.500603199005126953e+00
7.254005908966064453e+00
7.253882408142089844e+00
7.250072479248046875e+00
7.245282173156738281e+00
7.240341663360595703e+00
7.233983516693115234e+00
4.530501842498779297e+00
7.216137409210205078e+00
4.532492637634277344e+00
7.205207824707031250e+00
7.201612949371337891e+00
4.547825813293457031e+00
7.187271118164062500e+00
4.559137821197509766e+00
7.170923233032226562e+00
4.571456432342529297e+00
7.160150527954101562e+00
4.580976963043212891e+00
4.581094264984130859e+00
7.153919696807861328e+00
4.578536987304687500e+00
4.577268123626708984e+00
4.574271202087402344e+00
4.569278240203857422e+00
4.562032699584960938e+00
7.181139945983886719e+00
7.181849479675292969e+00
4.546482086181640625e+00
4.544797897338867188e+00
7.191568851470947266e+00
4.534273624420166016e+00
4.525779247283935547e+00
7.209094524383544922e+00
4.511604785919189453e+00
4.505912780761718750e+00
7.232283592224121094e+00
7.233895301818847656e+00
4.492216587066650391e+00
7.233416080474853516e+00
7.233897209167480469e+00
7.232659339904785156e+00
7.228769302368164062e+00
7.221775054931640625e+00
7.212279796600341797e+00
7.201447010040283203e+00
7.189901828765869141e+00
4.537954330444335938e+00
4.545277595520019531e+00
7.166928768157958984e+00
4.557563781738281250e+00
4.561560153961181641e+00
7.152389049530029297e+00
4.566452980041503906e+00
4.567865371704101562e+00
4.566253185272216797e+00
7.148240566253662109e+00
7.148768901824951172e+00
7.146459102630615234e+00
4.567784309387207031e+00
4.567964553833007812e+00
7.143046379089355469e+00
4.563770771026611328e+00
4.561045169830322266e+00
7.151580810546875000e+00
7.151970863342285156e+00
7.147606372833251953e+00
4.562373638153076172e+00
4.564837455749511719e+00
7.141594886779785156e+00
4.562372207641601562e+00
7.142467021942138672e+00
7.141926288604736328e+00
7.138358592987060547e+00
4.567203044891357422e+00
7.129703998565673828e+00
7.124733448028564453e+00
7.117827892303466797e+00
4.590965270996093750e+00
4.594462871551513672e+00
7.103434562683105469e+00
7.100371360778808594e+00
4.602285385131835938e+00
4.604649066925048828e+00
7.092905998229980469e+00
4.606408119201660156e+00
7.089160919189453125e+00
7.085476398468017578e+00
7.080138683319091797e+00
7.074283599853515625e+00
4.636217594146728516e+00
4.637822151184082031e+00
7.060665607452392578e+00
7.059022903442382812e+00
4.639411449432373047e+00
4.641479015350341797e+00
4.640892028808593750e+00
4.637611865997314453e+00
4.631622314453125000e+00
7.070499897003173828e+00
4.618387699127197266e+00
4.612562656402587891e+00
4.604389190673828125e+00
7.090449810028076172e+00
7.096499919891357422e+00
7.099457263946533203e+00
7.099922657012939453e+00
4.586135864257812500e+00
7.098981857299804688e+00
4.582529544830322266e+00
7.099859714508056641e+00
7.099475860595703125e+00
4.582407474517822266e+00
4.582578659057617188e+00
7.097408294677734375e+00
4.580526351928710938e+00
4.578266620635986328e+00
4.573350429534912109e+00
7.108203887939453125e+00
7.110264778137207031e+00
7.108886241912841797e+00
7.106047630310058594e+00
7.102443695068359375e+00
4.584542751312255859e+00
4.583599090576171875e+00
4.577377319335937500e+00
4.572224617004394531e+00
4.569585323333740234e+00
4.565824031829833984e+00
4.557167530059814453e+00
7.138449192047119141e+00
4.533184051513671875e+00
7.137771129608154297e+00
7.143419742584228516e+00
4.534466743469238281e+00
7.152492046356201172e+00
7.151265621185302734e+00
7.148378849029541016e+00
7.145217895507812500e+00
4.519238948822021484e+00
7.140796661376953125e+00
7.135873794555664062e+00
7.126383781433105469e+00
4.542581081390380859e+00
7.109491348266601562e+00
7.102351188659667969e+00
7.093767642974853516e+00
4.579896926879882812e+00
4.582511901855468750e+00
4.581790924072265625e+00
7.079465389251708984e+00
7.079387664794921875e+00
4.589361190795898438e+00
7.065865993499755859e+00
4.596242904663085938e+00
7.055753231048583984e+00
4.605985164642333984e+00
7.051660060882568359e+00
7.048697471618652344e+00
7.043878555297851562e+00
4.616456031799316406e+00
4.617472648620605469e+00
7.037369251251220703e+00
4.618607521057128906e+00
7.037042617797851562e+00
7.032238483428955078e+00
4.625904560089111328e+00
7.022514820098876953e+00
4.634985446929931641e+00
4.634142398834228516e+00
7.020861148834228516e+00
7.021574974060058594e+00
4.628524780273437500e+00
4.627277374267578125e+00
7.024898529052734375e+00
7.023973941802978516e+00
4.625627517700195312e+00
7.019058227539062500e+00
4.628825664520263672e+00
4.626685142517089844e+00
7.021990776062011719e+00
4.617591857910156250e+00
7.028581619262695312e+00
7.029148578643798828e+00
7.025732517242431641e+00
7.020542144775390625e+00
7.015132427215576172e+00
7.009131908416748047e+00
4.652537822723388672e+00
6.994140625000000000e+00
6.987250804901123047e+00
4.661795139312744141e+00
4.665752410888671875e+00
6.982031822204589844e+00
4.671909809112548828e+00
6.974997520446777344e+00
4.675311088562011719e+00
6.964871883392333984e+00
4.682494163513183594e+00
6.962329387664794922e+00
4.683662414550781250e+00
4.678273200988769531e+00
4.670168876647949219e+00
4.662718772888183594e+00
4.655353546142578125e+00
4.645174980163574219e+00
4.630760669708251953e+00
7.021803855895996094e+00
4.602056026458740234e+00
7.030431747436523438e+00
4.590925693511962891e+00
4.581335544586181641e+00
7.057807445526123047e+00
4.551370620727539062e+00
7.077705860137939453e+00
4.531803131103515625e+00
7.096398830413818359e+00
7.098521709442138672e+00
7.095951557159423828e+00
7.093380928039550781e+00
4.530695438385009766e+00
4.530933380126953125e+00
7.091667652130126953e+00
4.517827510833740234e+00
7.096954345703125000e+00
4.513760566711425781e+00
7.103075981140136719e+00
7.098982334136962891e+00
7.091027259826660156e+00
7.084208011627197266e+00
7.079246997833251953e+00
7.072726249694824219e+00
4.563726902008056641e+00
7.050819396972656250e+00
7.042336940765380859e+00
7.035252094268798828e+00
4.582697868347167969e+00
7.019956111907958984e+00
4.600172042846679688e+00
4.606219291687011719e+00
6.997987270355224609e+00
6.991855621337890625e+00
6.984829902648925781e+00
6.977643966674804688e+00
4.651006221771240234e+00
6.962520122528076172e+00
6.955054759979248047e+00
4.664384365081787109e+00
4.668051719665527344e+00
4.670160770416259766e+00
4.670326709747314453e+00
4.666806697845458984e+00
6.962355613708496094e+00
4.652999877929687500e+00
4.647901535034179688e+00
6.962493419647216797e+00
4.639479160308837891e+00
4.630544185638427734e+00
4.616139411926269531e+00
4.601253986358642578e+00
7.013368129730224609e+00
7.022666931152343750e+00
7.022281646728515625e+00
7.018998622894287109e+00
7.018537521362304688e+00
7.019882202148437500e+00
4.598022937774658203e+00
7.011638641357421875e+00
4.584375858306884766e+00
7.008296966552734375e+00
4.582721233367919922e+00
4.584549903869628906e+00
4.582075595855712891e+00
4.574807643890380859e+00
4.564862728118896484e+00
7.027067184448242188e+00
7.028985977172851562e+00
7.032411575317382812e+00
4.562033176422119141e+00
4.555174827575683594e+00
4.539863586425781250e+00
4.527248382568359375e+00
4.521031379699707031e+00
4.515293598175048828e+00
4.503093242645263672e+00
7.107799053192138672e+00
7.103443145751953125e+00
4.468864917755126953e+00
7.116923809051513672e+00
4.472603321075439453e+00
4.458153724670410156e+00
4.437497138977050781e+00
7.148599624633789062e+00
7.163921356201171875e+00
4.417518138885498047e+00
4.410156726837158203e+00
4.401132583618164062e+00
4.392413616180419922e+00
4.383674621582031250e+00
4.373187065124511719e+00
4.360271930694580078e+00
4.345996379852294922e+00
4.331877708435058594e+00
4.318220615386962891e+00
7.283556938171386719e+00
4.292582988739013672e+00
4.280868053436279297e+00
4.269320487976074219e+00
7.334596633911132812e+00
4.249556064605712891e+00
4.239708900451660156e+00
7.372630596160888672e+00
4.220970153808593750e+00
4.212797164916992188e+00
4.204195022583007812e+00
4.195161819458007812e+00
7.435778617858886719e+00
7.442927360534667969e+00
4.175649642944335938e+00
7.451856613159179688e+00
7.454477310180664062e+00
7.453160762786865234e+00
4.176753044128417969e+00
7.444662094116210938e+00
7.439196586608886719e+00
7.431046009063720703e+00
4.188409328460693359e+00
7.411795616149902344e+00
7.400307178497314453e+00
7.386198997497558594e+00
7.370679378509521484e+00
7.353916645050048828e+00
4.249396800994873047e+00
4.256775856018066406e+00
4.260858058929443359e+00
4.265231132507324219e+00
7.308584213256835938e+00
4.273893833160400391e+00
4.274857521057128906e+00
7.290588378906250000e+00
7.283818244934082031e+00
7.277390480041503906e+00
7.270265579223632812e+00
7.259620189666748047e+00
7.244688987731933594e+00
4.324588298797607422e+00
7.216783046722412109e+00
4.337776660919189453e+00
7.202465057373046875e+00
4.354984760284423828e+00
7.180934906005859375e+00
7.167049407958984375e+00
7.153992176055908203e+00
7.142827510833740234e+00
7.130487918853759766e+00
7.114208221435546875e+00
4.441770553588867188e+00
7.081139087677001953e+00
4.456045150756835938e+00
4.466550350189208984e+00
7.066817760467529297e+00
4.480505466461181641e+00
4.483161449432373047e+00
4.484531402587890625e+00
4.484132766723632812e+00
7.041192054748535156e+00
4.480454921722412109e+00
7.044781684875488281e+00
4.474544525146484375e+00
4.469674587249755859e+00
4.463010787963867188e+00
7.067188739776611328e+00
4.450884819030761719e+00
4.444025993347167969e+00
7.081181526184082031e+00
4.431541919708251953e+00
4.425608634948730469e+00
4.416409492492675781e+00
4.404644012451171875e+00
7.123655796051025391e+00
4.384102821350097656e+00
7.142162799835205078e+00
7.146141052246093750e+00
7.146854877471923828e+00
4.371818542480468750e+00
7.148631095886230469e+00
7.147336959838867188e+00
7.143172740936279297e+00
7.136720657348632812e+00
4.381037235260009766e+00
4.383533000946044922e+00
4.384405136108398438e+00
7.129701137542724609e+00
7.126068592071533203e+00
4.388613700866699219e+00
4.391080379486083984e+00
7.113780021667480469e+00
4.393317222595214844e+00
7.112587451934814453e+00
4.391510486602783203e+00
7.112337112426757812e+00
7.110805511474609375e+00
4.393869876861572266e+00
4.394754886627197266e+00
7.105792999267578125e+00
4.394274234771728516e+00
7.104172706604003906e+00
7.101277351379394531e+00
4.400450706481933594e+00
4.401396751403808594e+00
7.096138000488281250e+00
4.398421764373779297e+00
7.097324848175048828e+00
4.397285938262939453e+00
7.096653938293457031e+00
7.093418121337890625e+00
4.403049468994140625e+00
4.404534339904785156e+00
7.087578296661376953e+00
4.401988506317138672e+00
4.399329185485839844e+00
4.394950389862060547e+00
4.389345645904541016e+00
7.112461090087890625e+00
7.113100528717041016e+00
7.109844207763671875e+00
4.382812500000000000e+00
7.109382629394531250e+00
7.107410907745361328e+00
7.101893424987792969e+00
4.390532970428466797e+00
4.389596939086914062e+00
4.389352321624755859e+00
4.389563560485839844e+00
4.386619091033935547e+00
7.115764141082763672e+00
4.372259616851806641e+00
4.368245601654052734e+00
7.117590427398681641e+00
4.363822937011718750e+00
7.127673625946044922e+00
7.129641532897949219e+00
4.349160671234130859e+00
4.344871520996093750e+00
7.140784740447998047e+00
7.142429828643798828e+00
4.340105056762695312e+00
7.135872364044189453e+00
4.343180656433105469e+00
7.132602214813232422e+00
4.346039772033691406e+00
7.130352020263671875e+00
4.343649387359619141e+00
4.341552257537841797e+00
4.338564872741699219e+00
7.144062042236328125e+00
4.331812381744384766e+00
4.327273845672607422e+00
4.321571350097656250e+00
4.314383029937744141e+00
4.305353641510009766e+00
7.178319454193115234e+00
4.288103580474853516e+00
7.194710254669189453e+00
4.275457382202148438e+00
4.268964290618896484e+00
4.260665416717529297e+00
7.228327274322509766e+00
4.245789527893066406e+00
4.238785743713378906e+00
4.230507373809814453e+00
7.264256000518798828e+00
7.270245552062988281e+00
7.272254943847656250e+00
7.271691799163818359e+00
7.268418788909912109e+00
4.227161884307861328e+00
4.225613594055175781e+00
7.256762504577636719e+00
4.225023746490478516e+00
4.226422309875488281e+00
7.259617805480957031e+00
4.225056648254394531e+00
4.223970890045166016e+00
7.253029823303222656e+00
4.224319458007812500e+00
4.222542285919189453e+00
7.258369922637939453e+00
4.214998722076416016e+00
4.211588859558105469e+00
4.207472801208496094e+00
4.202296257019042969e+00
7.289374351501464844e+00
4.190414905548095703e+00
7.294830799102783203e+00
4.185623645782470703e+00
7.301504611968994141e+00
7.302344799041748047e+00
4.183654308319091797e+00
4.180498600006103516e+00
7.303246498107910156e+00
7.303704738616943359e+00
7.298099994659423828e+00
4.185591697692871094e+00
4.189259052276611328e+00
7.280852794647216797e+00
7.275788784027099609e+00
4.199895381927490234e+00
7.263255119323730469e+00
7.255836963653564453e+00
7.245628356933593750e+00
7.232893466949462891e+00
7.218120098114013672e+00
4.247757911682128906e+00
4.255697727203369141e+00
4.260041236877441406e+00
7.180809497833251953e+00
4.268970966339111328e+00
4.271854400634765625e+00
4.272115230560302734e+00
4.270212173461914062e+00
4.266438961029052734e+00
4.260905742645263672e+00
7.185002326965332031e+00
4.250338077545166016e+00
4.244920730590820312e+00
4.237417697906494141e+00
7.213840961456298828e+00
7.219337463378906250e+00
7.220046997070312500e+00
4.224867343902587891e+00
7.218778133392333984e+00
7.216351985931396484e+00
7.210791587829589844e+00
7.202455043792724609e+00
4.242694377899169922e+00
4.246054172515869141e+00
7.183515071868896484e+00
7.177881240844726562e+00
7.167256355285644531e+00
4.269513607025146484e+00
7.145987987518310547e+00
7.136034488677978516e+00
4.297177791595458984e+00
7.115749835968017578e+00
7.105643749237060547e+00
7.093710899353027344e+00
7.079652309417724609e+00
7.063827514648437500e+00
4.361588954925537109e+00
4.371731281280517578e+00
4.377087116241455078e+00
7.026574134826660156e+00
7.020275115966796875e+00
4.395275592803955078e+00
4.400751590728759766e+00
4.402663707733154297e+00
7.000087261199951172e+00
6.997478485107421875e+00
6.992103099822998047e+00
6.985191345214843750e+00
6.976946353912353516e+00
6.966770648956298828e+00
6.954501152038574219e+00
4.462513446807861328e+00
6.932407379150390625e+00
6.923923015594482422e+00
6.912227630615234375e+00
6.897213935852050781e+00
6.881576061248779297e+00
4.546077728271484375e+00
6.856235980987548828e+00
4.569053649902343750e+00
4.573486804962158203e+00
4.576643466949462891e+00
6.846708297729492188e+00
6.841541767120361328e+00
4.586423873901367188e+00
6.821574687957763672e+00
4.601675987243652344e+00
6.817191123962402344e+00
6.814169883728027344e+00
6.809061050415039062e+00
6.802663326263427734e+00
4.621222496032714844e+00
4.623218059539794922e+00
4.623405933380126953e+00
4.622172355651855469e+00
4.617087841033935547e+00
6.817263126373291016e+00
4.598989963531494141e+00
6.812469482421875000e+00
6.815972328186035156e+00
6.820037364959716797e+00
4.606076240539550781e+00
4.591878890991210938e+00
4.576348304748535156e+00
6.844266891479492188e+00
6.854264736175537109e+00
6.845491886138916016e+00
4.561757564544677734e+00
6.831887245178222656e+00
6.834482192993164062e+00
4.585211753845214844e+00
4.573589801788330078e+00
6.832298755645751953e+00
4.555881023406982422e+00
4.555119514465332031e+00
6.862535953521728516e+00
6.854114055633544922e+00
4.540681838989257812e+00
6.845560073852539062e+00
6.849456787109375000e+00
4.558435916900634766e+00
6.845061302185058594e+00
6.842941761016845703e+00
6.842538833618164062e+00
6.838827610015869141e+00
6.829615592956542969e+00
4.565934181213378906e+00
4.573159694671630859e+00
6.811134338378906250e+00
6.807445049285888672e+00
4.584488868713378906e+00
4.585254192352294922e+00
4.582021713256835938e+00
6.811706542968750000e+00
6.811336040496826172e+00
4.576846599578857422e+00
4.576148033142089844e+00
6.808343887329101562e+00
4.569206714630126953e+00
6.814067840576171875e+00
4.558711051940917969e+00
6.821400165557861328e+00
6.822834968566894531e+00
4.550690174102783203e+00
4.547658443450927734e+00
6.827936649322509766e+00
6.829407215118408203e+00
4.539241790771484375e+00
6.829641342163085938e+00
4.536393165588378906e+00
6.831980705261230469e+00
4.530756950378417969e+00
4.525718212127685547e+00
6.843851566314697266e+00
6.845442295074462891e+00
4.515481472015380859e+00
4.512817382812500000e+00
4.505472660064697266e+00
4.494741916656494141e+00
6.871279716491699219e+00
6.876597881317138672e+00
4.471537590026855469e+00
6.880458831787109375e+00
4.465245246887207031e+00
6.887507438659667969e+00
4.454776287078857422e+00
6.895238399505615234e+00
4.443095684051513672e+00
6.904115676879882812e+00
4.435234546661376953e+00
4.430325508117675781e+00
6.914841175079345703e+00
6.916070938110351562e+00
4.421457767486572266e+00
4.418371677398681641e+00
6.923537254333496094e+00
6.926305294036865234e+00
6.925555229187011719e+00
4.409851551055908203e+00
6.921982288360595703e+00
4.411022186279296875e+00
4.408909320831298828e+00
6.925879955291748047e+00
4.403432846069335938e+00
6.928806304931640625e+00
6.926407814025878906e+00
6.922173023223876953e+00
4.415413856506347656e+00
6.915754795074462891e+00
6.911048889160156250e+00
4.421102046966552734e+00
4.420799732208251953e+00
4.420060157775878906e+00
6.917989253997802734e+00
6.914049625396728516e+00
4.418044090270996094e+00
6.902111053466796875e+00
4.428366184234619141e+00
4.425905227661132812e+00
4.415230751037597656e+00
6.915006160736083984e+00
4.402626514434814453e+00
6.929297447204589844e+00
4.392807960510253906e+00
6.926495552062988281e+00
4.389475345611572266e+00
6.930498123168945312e+00
6.931781768798828125e+00
6.929814815521240234e+00
4.389078140258789062e+00
4.385279178619384766e+00
4.381675720214843750e+00
4.379059791564941406e+00
6.954007625579833984e+00
6.948927402496337891e+00
6.940890312194824219e+00
4.378412723541259766e+00
4.382486820220947266e+00
4.370582103729248047e+00
4.355001926422119141e+00
6.966705322265625000e+00
6.977076530456542969e+00
4.340372562408447266e+00
6.968453407287597656e+00
6.965150356292724609e+00
6.965898513793945312e+00
6.964918136596679688e+00
6.956408023834228516e+00
6.942778110504150391e+00
4.368224620819091797e+00
4.372184753417968750e+00
6.935945034027099609e+00
4.384936332702636719e+00
4.384456634521484375e+00
6.915222644805908203e+00
6.908748626708984375e+00
4.401684761047363281e+00
6.905440330505371094e+00
6.899823665618896484e+00
6.892281532287597656e+00
6.884630203247070312e+00
4.418014526367187500e+00
6.872509956359863281e+00
4.431861400604248047e+00
4.436201572418212891e+00
4.436838150024414062e+00
6.860513210296630859e+00
6.856957435607910156e+00
6.851754665374755859e+00
4.453624725341796875e+00
6.844643115997314453e+00
6.839690685272216797e+00
6.833290576934814453e+00
6.825465679168701172e+00
6.815792560577392578e+00
6.804344177246093750e+00
4.508248329162597656e+00
4.515811920166015625e+00
6.782047748565673828e+00
4.525109291076660156e+00
6.775986194610595703e+00
4.533655643463134766e+00
4.535376071929931641e+00
4.532774448394775391e+00
6.772578239440917969e+00
6.772574424743652344e+00
4.527588367462158203e+00
6.771614074707031250e+00
6.770992279052734375e+00
6.768291950225830078e+00
6.763672351837158203e+00
4.543852329254150391e+00
4.542266845703125000e+00
6.759814739227294922e+00
6.760495662689208984e+00
6.753013610839843750e+00
4.554955959320068359e+00
6.739820003509521484e+00
4.568603992462158203e+00
6.734372615814208984e+00
4.567090034484863281e+00
4.563455581665039062e+00
6.744040966033935547e+00
4.557889938354492188e+00
4.552655696868896484e+00
6.748491764068603516e+00
6.747031688690185547e+00
6.746889114379882812e+00
6.747913837432861328e+00
4.565128803253173828e+00
6.740498542785644531e+00
6.738503932952880859e+00
4.553080081939697266e+00
6.741315841674804688e+00
6.736047744750976562e+00
6.724768161773681641e+00
6.716159343719482422e+00
4.602452278137207031e+00
6.705431461334228516e+00
6.697332382202148438e+00
6.689985275268554688e+00
4.619113445281982422e+00
6.681995391845703125e+00
6.675495624542236328e+00
6.663665771484375000e+00
4.662876605987548828e+00
4.671532630920410156e+00
4.668920040130615234e+00
4.662497043609619141e+00
6.665630817413330078e+00
4.654104709625244141e+00
4.646053791046142578e+00
4.635189056396484375e+00
6.674833774566650391e+00
6.677894115447998047e+00
4.618319034576416016e+00
4.607924461364746094e+00
6.695754051208496094e+00
4.577638149261474609e+00
4.566247940063476562e+00
4.554009437561035156e+00
4.538392543792724609e+00
6.755503177642822266e+00
6.755827426910400391e+00
4.503982067108154297e+00
6.771515846252441406e+00
4.490975856781005859e+00
6.782876968383789062e+00
4.458429336547851562e+00
6.804193973541259766e+00
6.810328483581542969e+00
6.805668830871582031e+00
6.799504756927490234e+00
4.458446025848388672e+00
4.459014892578125000e+00
4.445928096771240234e+00
6.808008670806884766e+00
6.816760540008544922e+00
4.431056976318359375e+00
6.813015937805175781e+00
4.428421497344970703e+00
4.427815914154052734e+00
4.420462608337402344e+00
6.823378562927246094e+00
6.828796863555908203e+00
4.400000572204589844e+00
6.833715915679931641e+00
4.393643856048583984e+00
4.388560295104980469e+00
4.380012512207031250e+00
6.856372833251953125e+00
6.860222339630126953e+00
6.859076499938964844e+00
6.857513904571533203e+00
4.376976490020751953e+00
6.854154109954833984e+00
4.370988845825195312e+00
6.853393077850341797e+00
6.854229450225830078e+00
6.847849369049072266e+00
4.381003856658935547e+00
4.385941982269287109e+00
4.384931087493896484e+00
6.836908340454101562e+00
4.378859519958496094e+00
6.841041088104248047e+00
6.839205265045166016e+00
4.379884719848632812e+00
6.834553718566894531e+00
6.832130432128906250e+00
4.388545036315917969e+00
6.826235294342041016e+00
6.823172092437744141e+00
6.817169189453125000e+00
6.808418273925781250e+00
6.798266887664794922e+00
4.432709217071533203e+00
4.437262535095214844e+00
4.436550617218017578e+00
6.786316871643066406e+00
6.784411430358886719e+00
6.772658824920654297e+00
4.456034660339355469e+00
4.463967323303222656e+00
6.758555412292480469e+00
4.459606647491455078e+00
4.454484939575195312e+00
6.770458221435546875e+00
6.771217823028564453e+00
4.448998928070068359e+00
4.448570251464843750e+00
6.765117645263671875e+00
6.766145229339599609e+00
4.446653366088867188e+00
4.440348148345947266e+00
6.774303913116455078e+00
4.428031444549560547e+00
6.784949302673339844e+00
6.782469272613525391e+00
4.423687458038330078e+00
4.423693180084228516e+00
4.415748119354248047e+00
6.792432785034179688e+00
4.397948741912841797e+00
4.390071392059326172e+00
6.816994190216064453e+00
4.373074531555175781e+00
6.823187828063964844e+00
4.362876415252685547e+00
4.355573177337646484e+00
4.342218875885009766e+00
4.327842712402343750e+00
4.315019130706787109e+00
4.301121234893798828e+00
4.283483028411865234e+00
4.263506889343261719e+00
4.244352340698242188e+00
6.952790737152099609e+00
6.967516899108886719e+00
6.979190826416015625e+00
4.203833103179931641e+00
6.992574214935302734e+00
6.997886657714843750e+00
4.180161476135253906e+00
4.176726818084716797e+00
4.171439170837402344e+00
7.021471500396728516e+00
7.021160602569580078e+00
4.161908626556396484e+00
4.161420822143554688e+00
7.028237819671630859e+00
7.029922008514404297e+00
7.028449058532714844e+00
4.153247833251953125e+00
7.022504806518554688e+00
4.157364845275878906e+00
4.158027648925781250e+00
4.156094074249267578e+00
4.152128219604492188e+00
7.030688285827636719e+00
7.030512332916259766e+00
7.027274131774902344e+00
7.023833751678466797e+00
7.018070220947265625e+00
4.171267509460449219e+00
6.998975753784179688e+00
4.172817707061767578e+00
4.177811145782470703e+00
6.996025085449218750e+00
6.985702991485595703e+00
4.188542366027832031e+00
6.967052459716796875e+00
4.206977844238281250e+00
6.957479953765869141e+00
4.206374645233154297e+00
6.950802326202392578e+00
4.209879398345947266e+00
6.948247909545898438e+00
6.939142227172851562e+00
4.223783493041992188e+00
6.924021244049072266e+00
4.238367557525634766e+00
4.236720085144042969e+00
4.231931209564208984e+00
4.229843616485595703e+00
6.939055919647216797e+00
4.221511363983154297e+00
4.214946746826171875e+00
4.209419250488281250e+00
6.945629119873046875e+00
6.951009750366210938e+00
6.952721118927001953e+00
4.197937011718750000e+00
4.192109107971191406e+00
4.186586856842041016e+00
4.182688236236572266e+00
4.175909042358398438e+00
6.991863250732421875e+00
6.989367961883544922e+00
4.160220623016357422e+00
6.998469829559326172e+00
4.158972263336181641e+00
4.146107196807861328e+00
4.136625289916992188e+00
7.030822277069091797e+00
7.034731864929199219e+00
7.024396419525146484e+00
7.016876697540283203e+00
4.147773265838623047e+00
4.149614334106445312e+00
7.008688449859619141e+00
7.007048130035400391e+00
4.137964725494384766e+00
4.141319274902343750e+00
7.006882190704345703e+00
6.996727466583251953e+00
4.148929595947265625e+00
4.155454158782958984e+00
6.986228942871093750e+00
4.149917602539062500e+00
4.146291255950927734e+00
4.144568443298339844e+00
4.141503334045410156e+00
7.011457443237304688e+00
4.126462936401367188e+00
7.009567260742187500e+00
7.013576030731201172e+00
7.014505863189697266e+00
4.134368896484375000e+00
7.003782749176025391e+00
7.001873970031738281e+00
6.997021675109863281e+00
4.140805721282958984e+00
4.145769119262695312e+00
6.972878932952880859e+00
6.965799808502197266e+00
4.164591312408447266e+00
6.952269554138183594e+00
6.944542407989501953e+00
6.934585094451904297e+00
6.922405719757080078e+00
4.203234672546386719e+00
4.210513591766357422e+00
4.214555740356445312e+00
4.216815948486328125e+00
6.900394916534423828e+00
4.216410160064697266e+00
4.215662956237792969e+00
4.212695121765136719e+00
4.205750942230224609e+00
4.195878028869628906e+00
5.362059116363525391e+00
6.930720329284667969e+00
4.173183441162109375e+00
6.937273025512695312e+00
4.167182445526123047e+00
6.945013999938964844e+00
6.946577072143554688e+00
6.944694519042968750e+00
6.939612388610839844e+00
6.931758403778076172e+00
6.921530246734619141e+00
6.909223079681396484e+00
6.895019531250000000e+00
6.879151344299316406e+00
4.233740329742431641e+00
4.242685794830322266e+00
6.847033977508544922e+00
6.837333679199218750e+00
4.271459102630615234e+00
4.280284881591796875e+00
6.807716369628906250e+00
6.800818443298339844e+00
4.302089214324951172e+00
4.304453849792480469e+00
4.302693367004394531e+00
4.300844669342041016e+00
4.297213554382324219e+00
6.812371253967285156e+00
4.281646728515625000e+00
6.809161186218261719e+00
4.280999660491943359e+00
4.273896217346191406e+00
4.257977008819580078e+00
4.244967460632324219e+00
4.236564159393310547e+00
6.881767749786376953e+00
4.208208560943603516e+00
4.196416854858398438e+00
4.187287807464599609e+00
4.173011302947998047e+00
6.927984237670898438e+00
6.940957069396972656e+00
6.948658466339111328e+00
4.130335330963134766e+00
6.957002162933349609e+00
4.122970581054687500e+00
6.963481903076171875e+00
4.116611480712890625e+00
6.968437671661376953e+00
4.111893177032470703e+00
4.108671665191650391e+00
5.380447387695312500e+00
6.980219364166259766e+00
4.101410865783691406e+00
4.099588394165039062e+00
6.985056400299072266e+00
4.092509269714355469e+00
4.088213920593261719e+00
4.082345008850097656e+00
5.396130561828613281e+00
4.069530010223388672e+00
4.062568187713623047e+00
7.028632640838623047e+00
7.033396244049072266e+00
4.051634788513183594e+00
4.046576976776123047e+00
5.413122653961181641e+00
7.051582336425781250e+00
5.415766239166259766e+00
7.046963214874267578e+00
7.040631771087646484e+00
7.032697677612304688e+00
4.062154293060302734e+00
4.062502861022949219e+00
4.062253475189208984e+00
7.018560886383056641e+00
5.397665977478027344e+00
4.069088459014892578e+00
6.995521545410156250e+00
4.081667423248291016e+00
6.988734722137451172e+00
4.084105491638183594e+00
5.376599311828613281e+00
4.083169937133789062e+00
4.084002494812011719e+00
6.986736774444580078e+00
6.979904174804687500e+00
6.972539901733398438e+00
6.968087673187255859e+00
6.960000514984130859e+00
4.120281219482421875e+00
6.933259963989257812e+00
6.927140712738037109e+00
4.136668205261230469e+00
6.907470703125000000e+00
4.152912616729736328e+00
6.881666183471679688e+00
6.872427463531494141e+00
4.188149452209472656e+00
4.189543247222900391e+00
6.851140499114990234e+00
6.848846912384033203e+00
4.201432228088378906e+00
4.205665588378906250e+00
6.828791141510009766e+00
4.212581634521484375e+00
6.821310997009277344e+00
4.217981815338134766e+00
4.215544700622558594e+00
6.822861194610595703e+00
6.823013305664062500e+00
4.214226245880126953e+00
4.214638233184814453e+00
6.818211555480957031e+00
5.290488719940185547e+00
5.289358139038085938e+00
4.218440055847167969e+00
4.215082645416259766e+00
6.818234920501708984e+00
4.208942413330078125e+00
6.822693824768066406e+00
4.205574512481689453e+00
5.290466785430908203e+00
6.820287704467773438e+00
5.290265083312988281e+00
4.212191104888916016e+00
4.206626415252685547e+00
5.292078495025634766e+00
4.200175762176513672e+00
4.195803165435791016e+00
6.835871219635009766e+00
4.184617996215820312e+00
4.181552886962890625e+00
4.172928333282470703e+00
6.856740474700927734e+00
5.309335231781005859e+00
6.867562770843505859e+00
4.148496627807617188e+00
4.144798278808593750e+00
4.137490272521972656e+00
4.128850460052490234e+00
4.119446277618408203e+00
6.914737701416015625e+00
6.917304992675781250e+00
4.099384784698486328e+00
6.925957679748535156e+00
6.928484439849853516e+00
4.092942714691162109e+00
6.928186893463134766e+00
4.086382865905761719e+00
4.085682392120361328e+00
5.346420764923095703e+00
5.342740535736083984e+00
5.340108871459960938e+00
4.088416576385498047e+00
4.085647583007812500e+00
4.075024127960205078e+00
4.067864894866943359e+00
4.064231872558593750e+00
6.978557586669921875e+00
4.044155597686767578e+00
4.037776470184326172e+00
4.032723903656005859e+00
7.000670909881591797e+00
4.012731552124023438e+00
4.001810073852539062e+00
5.393874168395996094e+00
5.398891925811767578e+00
3.980311632156372070e+00
3.974688529968261719e+00
3.967740297317504883e+00
3.957920312881469727e+00
7.088428974151611328e+00
5.424892902374267578e+00
3.936382532119750977e+00
7.108619213104248047e+00
5.431839942932128906e+00
5.431829452514648438e+00
3.931641340255737305e+00
7.109086036682128906e+00
7.106026649475097656e+00
3.934222936630249023e+00
3.936011791229248047e+00
5.423190593719482422e+00
7.092520236968994141e+00
3.942344903945922852e+00
5.414011955261230469e+00
5.411131858825683594e+00
3.952606201171875000e+00
7.066403865814208984e+00
3.956677198410034180e+00
7.057978630065917969e+00
3.963015317916870117e+00
3.965090513229370117e+00
5.393631935119628906e+00
5.391586780548095703e+00
3.970376014709472656e+00
7.036981105804443359e+00
3.973210334777832031e+00
3.972598552703857422e+00
3.970594167709350586e+00
5.391862392425537109e+00
5.390682697296142578e+00
3.965668439865112305e+00
3.965183258056640625e+00
5.391059398651123047e+00
5.392116069793701172e+00
3.956794738769531250e+00
5.394037246704101562e+00
5.394330978393554688e+00
3.953688383102416992e+00
3.952421188354492188e+00
3.948836326599121094e+00
5.399186611175537109e+00
3.940562486648559570e+00
7.069478034973144531e+00
3.935198307037353516e+00
7.073750495910644531e+00
3.932343959808349609e+00
5.406054019927978516e+00
7.076019287109375000e+00
7.071564197540283203e+00
3.936919689178466797e+00
5.396267414093017578e+00
3.942396640777587891e+00
3.942985773086547852e+00
7.054031372070312500e+00
5.390838623046875000e+00
7.042267322540283203e+00
5.381648063659667969e+00
3.966885805130004883e+00
5.372311592102050781e+00
3.970087766647338867e+00
3.972073554992675781e+00
5.371972560882568359e+00
5.367857456207275391e+00
3.976626157760620117e+00
3.979586124420166016e+00
3.977837324142456055e+00
3.971349239349365234e+00
3.964674234390258789e+00
7.026124477386474609e+00
3.953784465789794922e+00
3.947547912597656250e+00
7.039251804351806641e+00
5.384543418884277344e+00
5.386218070983886719e+00
3.940281629562377930e+00
7.046030521392822266e+00
3.934070825576782227e+00
7.049446105957031250e+00
5.385000705718994141e+00
3.938295125961303711e+00
5.378275394439697266e+00
7.030869483947753906e+00
3.950034379959106445e+00
7.019482612609863281e+00
3.952902555465698242e+00
5.365891456604003906e+00
5.362686634063720703e+00
3.963378429412841797e+00
3.966194391250610352e+00
5.354069709777832031e+00
3.966905593872070312e+00
6.991620540618896484e+00
6.988414764404296875e+00
3.972198247909545898e+00
6.978237152099609375e+00
5.341964244842529297e+00
6.963414669036865234e+00
3.993554115295410156e+00
3.996859312057495117e+00
5.327845573425292969e+00
6.940989971160888672e+00
4.007307052612304688e+00
4.010803699493408203e+00
6.924865722656250000e+00
5.313481807708740234e+00
5.310268878936767578e+00
5.306560516357421875e+00
4.032632350921630859e+00
5.299724102020263672e+00
6.889875888824462891e+00
5.292490005493164062e+00
4.053126335144042969e+00
6.863967418670654297e+00
5.279053688049316406e+00
6.845635890960693359e+00
6.833821296691894531e+00
4.097809791564941406e+00
5.256541728973388672e+00
4.110792160034179688e+00
4.115912914276123047e+00
5.253008842468261719e+00
4.120196819305419922e+00
4.120194435119628906e+00
4.117378234863281250e+00
5.249003410339355469e+00
4.107120513916015625e+00
4.099958419799804688e+00
4.090747833251953125e+00
4.080340385437011719e+00
4.068118095397949219e+00
5.279440402984619141e+00
5.281775951385498047e+00
4.039357662200927734e+00
4.030022621154785156e+00
4.014278411865234375e+00
4.000024795532226562e+00
3.988834142684936523e+00
5.333241939544677734e+00
6.965641498565673828e+00
6.970896244049072266e+00
6.980594635009765625e+00
3.966468811035156250e+00
6.978304386138916016e+00
5.337991714477539062e+00
3.948997735977172852e+00
6.983666419982910156e+00
5.335935592651367188e+00
3.955427408218383789e+00
3.961102485656738281e+00
5.328989982604980469e+00
3.955200195312500000e+00
3.951369524002075195e+00
5.337546348571777344e+00
3.946317195892333984e+00
5.336151599884033203e+00
3.940237045288085938e+00
6.981084346771240234e+00
6.982072353363037109e+00
5.336312294006347656e+00
3.941171407699584961e+00
6.972300529479980469e+00
3.943653821945190430e+00
3.944955825805664062e+00
6.967735290527343750e+00
3.945261716842651367e+00
6.960960865020751953e+00
3.950747489929199219e+00
6.956937313079833984e+00
3.949715852737426758e+00
5.321418762207031250e+00
3.950314998626708984e+00
3.949466228485107422e+00
5.322210311889648438e+00
5.320575237274169922e+00
5.319663047790527344e+00
6.950227260589599609e+00
3.958987951278686523e+00
3.955499410629272461e+00
3.953536033630371094e+00
3.954234361648559570e+00
6.961647033691406250e+00
6.952812671661376953e+00
3.950353384017944336e+00
3.955883026123046875e+00
3.947251081466674805e+00
6.958124160766601562e+00
6.964596748352050781e+00
6.961512088775634766e+00
3.939389228820800781e+00
3.942754983901977539e+00
3.941884040832519531e+00
3.936719655990600586e+00
6.960880756378173828e+00
5.322628021240234375e+00
3.929171562194824219e+00
3.927586317062377930e+00
3.922983884811401367e+00
5.327894687652587891e+00
6.979394435882568359e+00
3.911973237991333008e+00
5.330977916717529297e+00
6.981910705566406250e+00
5.329003334045410156e+00
6.972812175750732422e+00
5.321055412292480469e+00
3.928277730941772461e+00
3.930436611175537109e+00
3.932086706161499023e+00
6.953690528869628906e+00
3.932634115219116211e+00
3.932353019714355469e+00
5.309762477874755859e+00
6.945903778076171875e+00
3.934507131576538086e+00
6.942266464233398438e+00
3.932436943054199219e+00
5.307352066040039062e+00
3.933672428131103516e+00
6.937592983245849609e+00
6.932055473327636719e+00
6.925337314605712891e+00
6.916593551635742188e+00
3.964485168457031250e+00
5.280303478240966797e+00
3.970516920089721680e+00
3.976442337036132812e+00
3.978165149688720703e+00
6.882934570312500000e+00
5.269653320312500000e+00
5.270120620727539062e+00
5.270239353179931641e+00
5.263374328613281250e+00
3.997138023376464844e+00
3.998665809631347656e+00
5.267106533050537109e+00
4.003124713897705078e+00
3.998717308044433594e+00
6.844820976257324219e+00
5.255026340484619141e+00
5.255786895751953125e+00
5.251296520233154297e+00
6.833133220672607422e+00
5.243292331695556641e+00
5.239447593688964844e+00
4.025318622589111328e+00
4.030292034149169922e+00
6.798595905303955078e+00
6.792022705078125000e+00
4.046481609344482422e+00
4.048899650573730469e+00
6.779556274414062500e+00
5.217014789581298828e+00
6.769741535186767578e+00
4.063856124877929688e+00
6.755830287933349609e+00
5.202480792999267578e+00
5.198425292968750000e+00
4.088050842285156250e+00
5.192674636840820312e+00
5.190602302551269531e+00
6.716203689575195312e+00
5.180942535400390625e+00
6.696299076080322266e+00
6.685177326202392578e+00
4.151632785797119141e+00
4.153852462768554688e+00
4.159199237823486328e+00
4.164559841156005859e+00
4.160372257232666016e+00
6.669129371643066406e+00
4.151762485504150391e+00
5.165551662445068359e+00
6.673537731170654297e+00
4.145757198333740234e+00
4.134796619415283203e+00
6.693069934844970703e+00
4.129016876220703125e+00
6.692044258117675781e+00
6.686284065246582031e+00
4.136112689971923828e+00
5.173642158508300781e+00
5.168611049652099609e+00
6.686058521270751953e+00
4.121432304382324219e+00
6.686409473419189453e+00
5.164140224456787109e+00
5.160046100616455078e+00
5.160203933715820312e+00
6.659867763519287109e+00
4.158337116241455078e+00
4.155194282531738281e+00
5.158624172210693359e+00
5.158475875854492188e+00
5.146489143371582031e+00
4.171761512756347656e+00
4.177676677703857422e+00
5.142257213592529297e+00
6.635892391204833984e+00
4.161411285400390625e+00
4.159605503082275391e+00
4.154554843902587891e+00
4.145790100097656250e+00
4.134375095367431641e+00
6.668677806854248047e+00
4.115570545196533203e+00
5.163276672363281250e+00
4.095993995666503906e+00
6.703736782073974609e+00
6.710675716400146484e+00
4.073001861572265625e+00
4.067292690277099609e+00
5.181630611419677734e+00
4.052696228027343750e+00
6.738753795623779297e+00
5.188356876373291016e+00
4.040753364562988281e+00
6.747664928436279297e+00
4.032090663909912109e+00
6.754513740539550781e+00
5.194452285766601562e+00
4.026692390441894531e+00
4.024400234222412109e+00
5.196185111999511719e+00
5.197028636932373047e+00
4.015621662139892578e+00
4.011343002319335938e+00
4.003809928894042969e+00
5.208917617797851562e+00
3.988647460937500000e+00
3.980211973190307617e+00
6.807944774627685547e+00
6.813084125518798828e+00
6.815608978271484375e+00
6.814644336700439453e+00
6.808788299560546875e+00
3.975859403610229492e+00
6.797660827636718750e+00
6.792378425598144531e+00
6.779265403747558594e+00
4.004756927490234375e+00
4.013158798217773438e+00
4.013459682464599609e+00
6.755077838897705078e+00
4.015573978424072266e+00
4.015328884124755859e+00
4.012111663818359375e+00
6.756157398223876953e+00
4.006378650665283203e+00
5.191828727722167969e+00
3.999467372894287109e+00
6.768745899200439453e+00
6.770468235015869141e+00
3.992239236831665039e+00
6.768088340759277344e+00
5.192990303039550781e+00
5.190773487091064453e+00
6.754906177520751953e+00
4.010561466217041016e+00
4.010763645172119141e+00
4.010595798492431641e+00
4.010064125061035156e+00
6.759486675262451172e+00
4.000094413757324219e+00
5.186659336090087891e+00
4.002029895782470703e+00
3.992106914520263672e+00
3.979804039001464844e+00
3.973586320877075195e+00
3.964881658554077148e+00
3.948236703872680664e+00
3.931548833847045898e+00
3.918962717056274414e+00
3.904072761535644531e+00
3.884500980377197266e+00
3.866119861602783203e+00
3.850484371185302734e+00
3.832993268966674805e+00
3.813090562820434570e+00
3.794820070266723633e+00
3.778388500213623047e+00
3.760637521743774414e+00
3.741936683654785156e+00
3.724902153015136719e+00
3.709076404571533203e+00
3.692465782165527344e+00
3.675755500793457031e+00
3.660527706146240234e+00
3.646117925643920898e+00
3.631318330764770508e+00
3.616900205612182617e+00
3.603675365447998047e+00
3.591015815734863281e+00
3.578302621841430664e+00
3.566120862960815430e+00
3.554907560348510742e+00
3.544094800949096680e+00
3.533415555953979492e+00
3.523314237594604492e+00
3.513957262039184570e+00
3.504926919937133789e+00
3.496104240417480469e+00
3.487841606140136719e+00
3.480146646499633789e+00
3.472689390182495117e+00
3.465503931045532227e+00
3.458806037902832031e+00
3.452495574951171875e+00
3.446438074111938477e+00
3.440636396408081055e+00
3.435247421264648438e+00
3.430144786834716797e+00
3.425229549407958984e+00
3.420580625534057617e+00
3.416244506835937500e+00
3.412122488021850586e+00
3.408194303512573242e+00
3.404465913772583008e+00
3.400985479354858398e+00
3.397681474685668945e+00
3.394530057907104492e+00
3.391547441482543945e+00
3.388742446899414062e+00
3.386100530624389648e+00
3.383558988571166992e+00
3.381192684173583984e+00
3.378935813903808594e+00
3.376810550689697266e+00
3.374770879745483398e+00
3.372853279113769531e+00
3.371041536331176758e+00
3.369314670562744141e+00
3.367682218551635742e+00
3.366142988204956055e+00
3.364663839340209961e+00
3.363256931304931641e+00
3.361928462982177734e+00
3.360649824142456055e+00
3.359456062316894531e+00
3.358304023742675781e+00
3.357204675674438477e+00
3.356154203414916992e+00
3.355155706405639648e+00
3.354210138320922852e+00
3.353293418884277344e+00
3.352421283721923828e+00
3.351590394973754883e+00
3.350789070129394531e+00
3.350016832351684570e+00
3.349270105361938477e+00
3.348562479019165039e+00
3.347873926162719727e+00
3.347213745117187500e+00
3.346577405929565430e+00
3.345956802368164062e+00
3.345355749130249023e+00
3.344796657562255859e+00
3.344233036041259766e+00
3.343684434890747070e+00
3.343149900436401367e+00
3.342638254165649414e+00
3.342139005661010742e+00
3.341670513153076172e+00
3.341172456741333008e+00
3.340709209442138672e+00
3.340265750885009766e+00
3.339830398559570312e+00
3.339379310607910156e+00
3.338958501815795898e+00
3.338540315628051758e+00
3.338123798370361328e+00
3.337721586227416992e+00
3.337324857711791992e+00
3.336947441101074219e+00
3.336549997329711914e+00
3.336172103881835938e+00
3.335789442062377930e+00
3.335407018661499023e+00
3.335047006607055664e+00
3.334687471389770508e+00
3.334328413009643555e+00
3.333965539932250977e+00
3.333611726760864258e+00
3.333257675170898438e+00
3.332921504974365234e+00
3.332580566406250000e+00
3.332222223281860352e+00
3.331897497177124023e+00
3.331553459167480469e+00
3.331218957901000977e+00
3.330885171890258789e+00
3.330556869506835938e+00
3.330219030380249023e+00
3.329886674880981445e+00
3.329559326171875000e+00
3.329247474670410156e+00
3.328914403915405273e+00
3.328578710556030273e+00
3.328262329101562500e+00
3.327945947647094727e+00
3.327626228332519531e+00
3.327311277389526367e+00
3.326984882354736328e+00
3.326655149459838867e+00
3.326337337493896484e+00
3.326036453247070312e+00
3.325709581375122070e+00
3.325397729873657227e+00
3.325075149536132812e+00
3.324775218963623047e+00
3.324451684951782227e+00
3.324132204055786133e+00
3.323814392089843750e+00
3.323501348495483398e+00
3.323187589645385742e+00
3.322875499725341797e+00
3.322571039199829102e+00
3.322258949279785156e+00
3.321929931640625000e+00
3.321632623672485352e+00
3.321312665939331055e+00
3.321002244949340820e+00
3.320695400238037109e+00
3.320388078689575195e+00
3.320065021514892578e+00
3.319760084152221680e+00
3.319445133209228516e+00
3.319147348403930664e+00
3.318828344345092773e+00
3.318523168563842773e+00
3.318215847015380859e+00
3.317898273468017578e+00
3.317586421966552734e+00
3.317286014556884766e+00
3.316974878311157227e+00
3.316653013229370117e+00
3.316354274749755859e+00
3.316044569015502930e+00
3.315727949142456055e+00
3.315422296524047852e+00
3.315111160278320312e+00
3.314810752868652344e+00
3.314489126205444336e+00
3.314181804656982422e+00
3.313870429992675781e+00
3.313553094863891602e+00
3.313247203826904297e+00
3.312943458557128906e+00
3.312623977661132812e+00
3.312324285507202148e+00
3.312011718750000000e+00
3.311698198318481445e+00
3.311390876770019531e+00
3.311098337173461914e+00
3.310775756835937500e+00
3.310461044311523438e+00
3.310155153274536133e+00
3.309857845306396484e+00
3.309538125991821289e+00
3.309232234954833984e+00
3.308908462524414062e+00
3.308596372604370117e+00
3.308297157287597656e+00
3.307990074157714844e+00
3.307681798934936523e+00
3.307378292083740234e+00
3.307070493698120117e+00
3.306745052337646484e+00
3.306441545486450195e+00
3.306133270263671875e+00
3.305813312530517578e+00
3.305503606796264648e+00
3.305211544036865234e+00
3.304886817932128906e+00
3.304583549499511719e+00
3.304275989532470703e+00
3.303959131240844727e+00
3.303649187088012695e+00
3.303345680236816406e+00
3.303038120269775391e+00
3.302734136581420898e+00
3.302404403686523438e+00
3.302103996276855469e+00
3.301789045333862305e+00
3.301485538482666016e+00
3.301181793212890625e+00
3.300871372222900391e+00
3.300560235977172852e+00
3.300246000289916992e+00
3.299937248229980469e+00
3.299621343612670898e+00
3.299327850341796875e+00
3.299015522003173828e+00
3.298691034317016602e+00
3.298392772674560547e+00
3.298078060150146484e+00
3.297766447067260742e+00
3.297449827194213867e+00
3.297142267227172852e+00
3.296841621398925781e+00
3.296525001525878906e+00
3.296225070953369141e+00
3.295909404754638672e+00
3.295600414276123047e+00
3.295296669006347656e+00
3.294979333877563477e+00
3.294666051864624023e+00
3.294352054595947266e+00
3.294041395187377930e+00
3.293741941452026367e+00
3.293422460556030273e+00
3.293121576309204102e+00
3.292814970016479492e+00
3.292491912841796875e+00
3.292189121246337891e+00
3.291879653930664062e+00
3.291554212570190430e+00
3.291259765625000000e+00
3.290946006774902344e+00
3.290632486343383789e+00
3.290325403213500977e+00
3.290023326873779297e+00
3.289704084396362305e+00
3.289398670196533203e+00
3.289085865020751953e+00
3.288773298263549805e+00
3.288460254669189453e+00
3.288150310516357422e+00
3.287845849990844727e+00
3.287529230117797852e+00
3.287214279174804688e+00
3.286912441253662109e+00
3.286608934402465820e+00
3.286284685134887695e+00
3.285981655120849609e+00
3.285675048828125000e+00
3.285359144210815430e+00
3.285053491592407227e+00
3.284733533859252930e+00
3.284433364868164062e+00
3.284114599227905273e+00
3.283796548843383789e+00
3.283502578735351562e+00
3.283182144165039062e+00
3.282865762710571289e+00
3.282560586929321289e+00
3.282258033752441406e+00
3.281928539276123047e+00
3.281626701354980469e+00
3.281315803527832031e+00
3.281013727188110352e+00
3.280703544616699219e+00
3.280380725860595703e+00
3.280077219009399414e+00
3.279757976531982422e+00
3.279449701309204102e+00
3.279138326644897461e+00
3.278821706771850586e+00
3.278523683547973633e+00
3.278229951858520508e+00
3.277895927429199219e+00
3.277593374252319336e+00
3.277279138565063477e+00
3.276964187622070312e+00
3.276659011840820312e+00
3.276331424713134766e+00
3.276029825210571289e+00
3.275718688964843750e+00
3.275407791137695312e+00
3.275101423263549805e+00
3.274795770645141602e+00
3.274499416351318359e+00
3.274161577224731445e+00
3.273854970932006836e+00
3.273537158966064453e+00
3.273237228393554688e+00
3.272923946380615234e+00
3.272635221481323242e+00
3.272300720214843750e+00
3.271995544433593750e+00
3.271682500839233398e+00
3.271368265151977539e+00
3.271061658859252930e+00
3.270752906799316406e+00
3.270435571670532227e+00
3.270131349563598633e+00
3.269813299179077148e+00
3.269502401351928711e+00
3.269186496734619141e+00
3.268881082534790039e+00
3.268572568893432617e+00
3.268257856369018555e+00
3.267944097518920898e+00
3.267641544342041016e+00
3.267320394515991211e+00
3.267011880874633789e+00
3.266694545745849609e+00
3.266371250152587891e+00
3.266074895858764648e+00
3.265771865844726562e+00
3.265452146530151367e+00
3.265141010284423828e+00
3.264828205108642578e+00
3.264523029327392578e+00
3.264216423034667969e+00
3.263895988464355469e+00
3.263592243194580078e+00
3.263283014297485352e+00
3.262963533401489258e+00
3.262654542922973633e+00
3.262339115142822266e+00
3.262031555175781250e+00
3.261706829071044922e+00
3.261403560638427734e+00
3.261104583740234375e+00
3.260786533355712891e+00
3.260474443435668945e+00
3.260154724121093750e+00
3.259837388992309570e+00
3.259541511535644531e+00
3.259212970733642578e+00
3.258909940719604492e+00
3.258599281311035156e+00
3.258284568786621094e+00
3.257978200912475586e+00
3.257650375366210938e+00
3.257340669631958008e+00
3.257036447525024414e+00
3.256741046905517578e+00
3.256407976150512695e+00
3.256093263626098633e+00
3.255795717239379883e+00
3.255477666854858398e+00
3.255170345306396484e+00
3.254855632781982422e+00
3.254544496536254883e+00
3.254234790802001953e+00
3.253915309906005859e+00
3.253612041473388672e+00
3.253300905227661133e+00
3.252990484237670898e+00
3.252664566040039062e+00
3.252369880676269531e+00
3.252041101455688477e+00
3.251734972000122070e+00
3.251417636871337891e+00
3.251105785369873047e+00
3.250802278518676758e+00
3.250485658645629883e+00
3.250164270401000977e+00
3.249864578247070312e+00
3.249549627304077148e+00
3.249241113662719727e+00
3.248921394348144531e+00
3.248610019683837891e+00
3.248296260833740234e+00
3.247993469238281250e+00
3.247673749923706055e+00
3.247363090515136719e+00
3.247047424316406250e+00
3.246739864349365234e+00
3.246420383453369141e+00
3.246114969253540039e+00
3.245802164077758789e+00
3.245498180389404297e+00
3.245174169540405273e+00
3.244876146316528320e+00
3.244554281234741211e+00
3.244239330291748047e+00
3.243923187255859375e+00
3.243604421615600586e+00
3.243296861648559570e+00
3.242991924285888672e+00
3.242673873901367188e+00
3.242361783981323242e+00
3.242049694061279297e+00
3.241733312606811523e+00
3.241425991058349609e+00
3.241114616394042969e+00
3.240801572799682617e+00
3.240493535995483398e+00
3.240180015563964844e+00
3.239864826202392578e+00
3.239550828933715820e+00
3.239243745803833008e+00
3.238920211791992188e+00
3.238615274429321289e+00
3.238300085067749023e+00
3.237989902496337891e+00
3.237686872482299805e+00
3.237360954284667969e+00
3.237040281295776367e+00
3.236741542816162109e+00
3.236440420150756836e+00
3.236108064651489258e+00
3.235790491104125977e+00
3.235496520996093750e+00
3.235177040100097656e+00
3.234869718551635742e+00
3.234557628631591797e+00
3.234232425689697266e+00
3.233919382095336914e+00
3.233606815338134766e+00
3.233303546905517578e+00
3.232976675033569336e+00
3.232665061950683594e+00
3.232355594635009766e+00
3.232031583786010742e+00
3.231737852096557617e+00
3.231410026550292969e+00
3.231101989746093750e+00
3.230793952941894531e+00
3.230476140975952148e+00
3.230174064636230469e+00
3.229853391647338867e+00
3.229542493820190430e+00
3.229237556457519531e+00
3.228913545608520508e+00
3.228601455688476562e+00
3.228296518325805664e+00
3.227966308593750000e+00
3.227670192718505859e+00
3.227346420288085938e+00
3.227031946182250977e+00
3.226724386215209961e+00
3.226402521133422852e+00
3.226094722747802734e+00
3.225774049758911133e+00
3.225475549697875977e+00
3.225152015686035156e+00
3.224848747253417969e+00
3.224524974822998047e+00
3.224205255508422852e+00
3.223890542984008789e+00
3.223598957061767578e+00
3.223277807235717773e+00
3.222961664199829102e+00
3.222657442092895508e+00
3.222336292266845703e+00
3.222012519836425781e+00
3.221717596054077148e+00
3.221383810043334961e+00
3.221068143844604492e+00
3.220757484436035156e+00
3.220447063446044922e+00
3.220140695571899414e+00
3.219819784164428711e+00
3.219512939453125000e+00
3.219205856323242188e+00
3.218889474868774414e+00
3.218573808670043945e+00
3.218252182006835938e+00
3.217945337295532227e+00
3.217624425888061523e+00
3.217312574386596680e+00
3.217003583908081055e+00
3.216675758361816406e+00
3.216372489929199219e+00
3.216063976287841797e+00
3.215744018554687500e+00
3.215435981750488281e+00
3.215115785598754883e+00
3.214812517166137695e+00
3.214494705200195312e+00
3.214167118072509766e+00
3.213861465454101562e+00
3.213551282882690430e+00
3.213246107101440430e+00
3.212914228439331055e+00
3.212610721588134766e+00
3.212294340133666992e+00
3.211982488632202148e+00
3.211657047271728516e+00
3.211358547210693359e+00
3.211030244827270508e+00
3.210718870162963867e+00
3.210419416427612305e+00
3.210091114044189453e+00
3.209777355194091797e+00
3.209466934204101562e+00
3.209152460098266602e+00
3.208831310272216797e+00
3.208519220352172852e+00
3.208209991455078125e+00
3.207895517349243164e+00
3.207570552825927734e+00
3.207266330718994141e+00
3.206957101821899414e+00
3.206635236740112305e+00
3.206332206726074219e+00
3.206017971038818359e+00
3.205690145492553711e+00
3.205382823944091797e+00
3.205081701278686523e+00
3.204747676849365234e+00
3.204439163208007812e+00
3.204130172729492188e+00
3.203819513320922852e+00
3.203499794006347656e+00
3.203186035156250000e+00
3.202864646911621094e+00
3.202547550201416016e+00
3.202251911163330078e+00
3.201927661895751953e+00
3.201597929000854492e+00
3.201282739639282227e+00
3.200980186462402344e+00
3.200669527053833008e+00
3.200349092483520508e+00
3.200045347213745117e+00
3.199724912643432617e+00
3.199415445327758789e+00
3.199087858200073242e+00
3.198790311813354492e+00
3.198460340499877930e+00
3.198145866394042969e+00
3.197837352752685547e+00
3.197530746459960938e+00
3.197205305099487305e+00
3.196900606155395508e+00
3.196576356887817383e+00
3.196271419525146484e+00
3.195956707000732422e+00
3.195635080337524414e+00
3.195319175720214844e+00
3.194998264312744141e+00
3.194688796997070312e+00
3.194374322891235352e+00
3.194062948226928711e+00
3.193742275238037109e+00
3.193434715270996094e+00
3.193108320236206055e+00
3.192790269851684570e+00
3.192487001419067383e+00
3.192176580429077148e+00
3.191852331161499023e+00
3.191538810729980469e+00
3.191224813461303711e+00
3.190926790237426758e+00
3.190605640411376953e+00
3.190287828445434570e+00
3.189960956573486328e+00
3.189649105072021484e+00
3.189332962036132812e+00
3.189024925231933594e+00
3.188698768615722656e+00
3.188390970230102539e+00
3.188070297241210938e+00
3.187753677368164062e+00
3.187454223632812500e+00
3.187135934829711914e+00
3.186818838119506836e+00
3.186504364013671875e+00
3.186186790466308594e+00
3.185878038406372070e+00
3.185547113418579102e+00
3.185247421264648438e+00
3.184924364089965820e+00
3.184617042541503906e+00
3.184298992156982422e+00
3.183985948562622070e+00
3.183661699295043945e+00
3.183347225189208984e+00
3.183025121688842773e+00
3.182718515396118164e+00
3.182394504547119141e+00
3.182092666625976562e+00
3.181772232055664062e+00
3.181462764739990234e+00
3.181146144866943359e+00
3.180827856063842773e+00
3.180503845214843750e+00
3.180186033248901367e+00
3.179879426956176758e+00
3.179564952850341797e+00
3.179254055023193359e+00
3.178925991058349609e+00
3.178626060485839844e+00
3.178310871124267578e+00
3.177996397018432617e+00
3.177674770355224609e+00
3.177363395690917969e+00
3.177040576934814453e+00
3.176730871200561523e+00
3.176410675048828125e+00
3.176091670989990234e+00
3.175779104232788086e+00
3.175464630126953125e+00
3.175143957138061523e+00
3.174830913543701172e+00
3.174514293670654297e+00
3.174215316772460938e+00
3.173884391784667969e+00
3.173564195632934570e+00
3.173243284225463867e+00
3.172935247421264648e+00
3.172616481781005859e+00
3.172310352325439453e+00
3.171990156173706055e+00
3.171665668487548828e+00
3.171352148056030273e+00
3.171030998229980469e+00
3.170731782913208008e+00
3.170410633087158203e+00
3.170084953308105469e+00
3.169783353805541992e+00
3.169464826583862305e+00
3.169145107269287109e+00
3.168826341629028320e+00
3.168512344360351562e+00
3.168198108673095703e+00
3.167891502380371094e+00
3.167553186416625977e+00
3.167250394821166992e+00
3.166918277740478516e+00
3.166603088378906250e+00
3.166306972503662109e+00
3.165986299514770508e+00
3.165670156478881836e+00
3.165351629257202148e+00
3.165041685104370117e+00
3.164728641510009766e+00
3.164403915405273438e+00
3.164094209671020508e+00
3.163780689239501953e+00
3.163463830947875977e+00
3.163132667541503906e+00
3.162826061248779297e+00
3.162509441375732422e+00
3.162208318710327148e+00
3.161876916885375977e+00
3.161555528640747070e+00
3.161237955093383789e+00
3.160934448242187500e+00
3.160605430603027344e+00
3.160297393798828125e+00
3.159981250762939453e+00
3.159667253494262695e+00
3.159354209899902344e+00
3.159027099609375000e+00
3.158704280853271484e+00
3.158403396606445312e+00
3.158084392547607422e+00
3.157762527465820312e+00
3.157450199127197266e+00
3.157127380371093750e+00
3.156811475753784180e+00
3.156499624252319336e+00
3.156180143356323242e+00
3.155876159667968750e+00
3.155551433563232422e+00
3.155238628387451172e+00
3.154906511306762695e+00
3.154603004455566406e+00
3.154274225234985352e+00
3.153943538665771484e+00
3.153652667999267578e+00
3.153338193893432617e+00
3.153011798858642578e+00
3.152702808380126953e+00
3.152379512786865234e+00
3.152072191238403320e+00
3.151746034622192383e+00
3.151424884796142578e+00
3.151111841201782227e+00
3.150797843933105469e+00
3.150477886199951172e+00
3.150169134140014648e+00
3.149854421615600586e+00
3.149527788162231445e+00
3.149213790893554688e+00
3.148881196975708008e+00
3.148576498031616211e+00
3.148265123367309570e+00
3.147946119308471680e+00
3.147636651992797852e+00
3.147303581237792969e+00
3.146989822387695312e+00
3.146684885025024414e+00
3.146359205245971680e+00
3.146041393280029297e+00
3.145726919174194336e+00
3.145401477813720703e+00
3.145084142684936523e+00
3.144784688949584961e+00
3.144463062286376953e+00
3.144135236740112305e+00
3.143832206726074219e+00
3.143503665924072266e+00
3.143201589584350586e+00
3.142872810363769531e+00
3.142551183700561523e+00
3.142236948013305664e+00
3.141925096511840820e+00
3.141602516174316406e+00
3.141285896301269531e+00
3.140966892242431641e+00
3.140644073486328125e+00
3.140333414077758789e+00
3.140014886856079102e+00
3.139695882797241211e+00
3.139383316040039062e+00
3.139061689376831055e+00
3.138746261596679688e+00
3.138431310653686523e+00
3.138112545013427734e+00
3.137802362442016602e+00
3.137475252151489258e+00
3.137160301208496094e+00
3.136853933334350586e+00
3.136533737182617188e+00
3.136211633682250977e+00
3.135896682739257812e+00
3.135576963424682617e+00
3.135248899459838867e+00
3.134929656982421875e+00
3.134619235992431641e+00
3.134289979934692383e+00
3.133982896804809570e+00
3.133666753768920898e+00
3.133345365524291992e+00
3.133037090301513672e+00
3.132716894149780273e+00
3.132404565811157227e+00
3.132076263427734375e+00
3.131773233413696289e+00
3.131449937820434570e+00
3.131129264831542969e+00
3.130809307098388672e+00
3.130501747131347656e+00
3.130170583724975586e+00
3.129857540130615234e+00
3.129532098770141602e+00
3.129223108291625977e+00
3.128905057907104492e+00
3.128596305847167969e+00
3.128266096115112305e+00
3.127951622009277344e+00
3.127639293670654297e+00
3.127317190170288086e+00
3.126990795135498047e+00
3.126679897308349609e+00
3.126367807388305664e+00
3.126048088073730469e+00
3.125726699829101562e+00
3.125408172607421875e+00
3.125084638595581055e+00
3.124760389328002930e+00
3.124453306198120117e+00
3.124135971069335938e+00
3.123817443847656250e+00
3.123504161834716797e+00
3.123182535171508789e+00
3.122874259948730469e+00
3.122542142868041992e+00
3.122223377227783203e+00
3.121912956237792969e+00
3.121597766876220703e+00
3.121283292770385742e+00
3.120954751968383789e+00
3.120631694793701172e+00
3.120312690734863281e+00
3.119998455047607422e+00
3.119686603546142578e+00
3.119359254837036133e+00
3.119047403335571289e+00
3.118726968765258789e+00
3.118406295776367188e+00
3.118093252182006836e+00
3.117769002914428711e+00
3.117445707321166992e+00
3.117133617401123047e+00
3.116800308227539062e+00
3.116502761840820312e+00
3.116183042526245117e+00
3.115856409072875977e+00
3.115556478500366211e+00
3.115233182907104492e+00
3.114918947219848633e+00
3.114592552185058594e+00
3.114280939102172852e+00
3.113947391510009766e+00
3.113632440567016602e+00
3.113322019577026367e+00
3.112996101379394531e+00
3.112674713134765625e+00
3.112359285354614258e+00
3.112043380737304688e+00
3.111723661422729492e+00
3.111406803131103516e+00
3.111070632934570312e+00
3.110765457153320312e+00
3.110456466674804688e+00
3.110127687454223633e+00
3.109802722930908203e+00
3.109489202499389648e+00
3.109165668487548828e+00
3.108852148056030273e+00
3.108530282974243164e+00
3.108208656311035156e+00
3.107896327972412109e+00
3.107588768005371094e+00
3.107266426086425781e+00
3.106942176818847656e+00
3.106624841690063477e+00
3.106309175491333008e+00
3.105981111526489258e+00
3.105663776397705078e+00
3.105356216430664062e+00
3.105027198791503906e+00
3.104702234268188477e+00
3.104395151138305664e+00
3.104080915451049805e+00
3.103751659393310547e+00
3.103443622589111328e+00
3.103112220764160156e+00
3.102801799774169922e+00
3.102482080459594727e+00
3.102161169052124023e+00
3.101836204528808594e+00
3.101519346237182617e+00
3.101182460784912109e+00
3.100890398025512695e+00
3.100568771362304688e+00
3.100242853164672852e+00
3.099934339523315430e+00
3.099601030349731445e+00
3.099287509918212891e+00
3.098965406417846680e+00
3.098644971847534180e+00
3.098327636718750000e+00
3.098011255264282227e+00
3.097683906555175781e+00
3.097377300262451172e+00
3.097050428390502930e+00
3.096739292144775391e+00
3.096411466598510742e+00
3.096090555191040039e+00
3.095775842666625977e+00
3.095464468002319336e+00
3.095147132873535156e+00
3.094835519790649414e+00
3.094494104385375977e+00
3.094175100326538086e+00
3.093866348266601562e+00
3.093540430068969727e+00
3.093227386474609375e+00
3.092899322509765625e+00
3.092591285705566406e+00
3.092257976531982422e+00
3.091944932937622070e+00
3.091624021530151367e+00
3.091309547424316406e+00
3.090985774993896484e+00
3.090659618377685547e+00
3.090336322784423828e+00
3.090026617050170898e+00
3.089699745178222656e+00
3.089383125305175781e+00
3.089067220687866211e+00
3.088748216629028320e+00
3.088432550430297852e+00
3.088105201721191406e+00
3.087782144546508789e+00
3.087471246719360352e+00
3.087160110473632812e+00
3.086834907531738281e+00
3.086510658264160156e+00
3.086197853088378906e+00
3.085874557495117188e+00
3.085567474365234375e+00
3.085230588912963867e+00
3.084906816482543945e+00
3.084587097167968750e+00
3.084274768829345703e+00
3.083963871002197266e+00
3.083634376525878906e+00
3.083311319351196289e+00
3.082994222640991211e+00
3.082677125930786133e+00
3.082365036010742188e+00
3.082036018371582031e+00
3.081717729568481445e+00
3.081410408020019531e+00
3.081082582473754883e+00
3.080756425857543945e+00
3.080433130264282227e+00
3.080115556716918945e+00
3.079789161682128906e+00
3.079476833343505859e+00
3.079160213470458984e+00
3.078833818435668945e+00
3.078523874282836914e+00
3.078189611434936523e+00
3.077873945236206055e+00
3.077562332153320312e+00
3.077239751815795898e+00
3.076923131942749023e+00
3.076603889465332031e+00
3.076269865036010742e+00
3.075958967208862305e+00
3.075650215148925781e+00
3.075314521789550781e+00
3.075001001358032227e+00
3.074672460556030273e+00
3.074354887008666992e+00
3.074031114578247070e+00
3.073703289031982422e+00
3.073391914367675781e+00
3.073074817657470703e+00
3.072754383087158203e+00
3.072432994842529297e+00
3.072115898132324219e+00
3.071788072586059570e+00
3.071474313735961914e+00
3.071149587631225586e+00
3.070830821990966797e+00
3.070518016815185547e+00
3.070185899734497070e+00
3.069873332977294922e+00
3.069542169570922852e+00
3.069235801696777344e+00
3.068909168243408203e+00
3.068602800369262695e+00
3.068259477615356445e+00
3.067945241928100586e+00
3.067622661590576172e+00
3.067315578460693359e+00
3.066985368728637695e+00
3.066659450531005859e+00
3.066356420516967773e+00
3.066014766693115234e+00
3.065702676773071289e+00
3.065381288528442383e+00
3.065067529678344727e+00
3.064750194549560547e+00
3.064425468444824219e+00
3.064103126525878906e+00
3.063767433166503906e+00
3.063468456268310547e+00
3.063136339187622070e+00
3.062824010848999023e+00
3.062501192092895508e+00
3.062177658081054688e+00
3.061858654022216797e+00
3.061539173126220703e+00
3.061219930648803711e+00
3.060886859893798828e+00
3.060562133789062500e+00
3.060254573822021484e+00
3.059923648834228516e+00
3.059594869613647461e+00
3.059282064437866211e+00
3.058973073959350586e+00
3.058635473251342773e+00
3.058325767517089844e+00
3.058011531829833984e+00
3.057683944702148438e+00
3.057357311248779297e+00
3.057037115097045898e+00
3.056733369827270508e+00
3.056399106979370117e+00
3.056080341339111328e+00
3.055759668350219727e+00
3.055438041687011719e+00
3.055117130279541016e+00
3.054799079895019531e+00
3.054484605789184570e+00
3.054154396057128906e+00
3.053828477859497070e+00
3.053514719009399414e+00
3.053187847137451172e+00
3.052867650985717773e+00
3.052543878555297852e+00
3.052221059799194336e+00
3.051911115646362305e+00
3.051591873168945312e+00
3.051254987716674805e+00
3.050949573516845703e+00
3.050621032714843750e+00
3.050298213958740234e+00
3.049974203109741211e+00
3.049661397933959961e+00
3.049327135086059570e+00
3.049022912979125977e+00
3.048684597015380859e+00
3.048379898071289062e+00
3.048045635223388672e+00
3.047725677490234375e+00
3.047403097152709961e+00
3.047087192535400391e+00
3.046755075454711914e+00
3.046445608139038086e+00
3.046125650405883789e+00
3.045792102813720703e+00
3.045482873916625977e+00
3.045157432556152344e+00
3.044832944869995117e+00
3.044513463973999023e+00
3.044194459915161133e+00
3.043870925903320312e+00
3.043555736541748047e+00
3.043237209320068359e+00
3.042894124984741211e+00
3.042583227157592773e+00
3.042257070541381836e+00
3.041936635971069336e+00
3.041616916656494141e+00
3.041303634643554688e+00
3.040974855422973633e+00
3.040662765502929688e+00
3.040335655212402344e+00
3.040007352828979492e+00
3.039679288864135742e+00
3.039367675781250000e+00
3.039046764373779297e+00
3.038726091384887695e+00
3.038401365280151367e+00
3.038074254989624023e+00
3.037757158279418945e+00
3.037437915802001953e+00
3.037112951278686523e+00
3.036780834197998047e+00
3.036477565765380859e+00
3.036145925521850586e+00
3.035825252532958984e+00
3.035504102706909180e+00
3.035177469253540039e+00
3.034857034683227539e+00
3.034535646438598633e+00
3.034223318099975586e+00
3.033892393112182617e+00
3.033578157424926758e+00
3.033250331878662109e+00
3.032930850982666016e+00
3.032618522644042969e+00
3.032283306121826172e+00
3.031978368759155273e+00
3.031640768051147461e+00
3.031323432922363281e+00
3.030986070632934570e+00
3.030682325363159180e+00
3.030353546142578125e+00
3.030030488967895508e+00
3.029701948165893555e+00
3.029385089874267578e+00
3.029061079025268555e+00
3.028732299804687500e+00
3.028424501419067383e+00
3.028090953826904297e+00
3.027774095535278320e+00
3.027458667755126953e+00
3.027129411697387695e+00
3.026804685592651367e+00
3.026482582092285156e+00
3.026162624359130859e+00
3.025840759277343750e+00
3.025506019592285156e+00
3.025186061859130859e+00
3.024883985519409180e+00
3.024549961090087891e+00
3.024233102798461914e+00
3.023903369903564453e+00
3.023575305938720703e+00
3.023260831832885742e+00
3.022940874099731445e+00
3.022617578506469727e+00
3.022296190261840820e+00
3.021973848342895508e+00
3.021653413772583008e+00
3.021331548690795898e+00
3.021010160446166992e+00
3.020680904388427734e+00
3.020364522933959961e+00
3.020040512084960938e+00
3.019704341888427734e+00
3.019395828247070312e+00
3.019069671630859375e+00
3.018734931945800781e+00
3.018421411514282227e+00
3.018108367919921875e+00
3.017781496047973633e+00
3.017443418502807617e+00
3.017133712768554688e+00
3.016804456710815430e+00
3.016478538513183594e+00
3.016164541244506836e+00
3.015839815139770508e+00
3.015521764755249023e+00
3.015202045440673828e+00
3.014867305755615234e+00
3.014544248580932617e+00
3.014218091964721680e+00
3.013900041580200195e+00
3.013571977615356445e+00
3.013255357742309570e+00
3.012943983078002930e+00
3.012607812881469727e+00
3.012285232543945312e+00
3.011959552764892578e+00
3.011625528335571289e+00
3.011316776275634766e+00
3.010991573333740234e+00
3.010677576065063477e+00
3.010347127914428711e+00
3.010034322738647461e+00
3.009703874588012695e+00
3.009371519088745117e+00
3.009060144424438477e+00
3.008729457855224609e+00
3.008412837982177734e+00
3.008081436157226562e+00
3.007762670516967773e+00
3.007453918457031250e+00
3.007130861282348633e+00
3.006806850433349609e+00
3.006483554840087891e+00
3.006143569946289062e+00
3.005830049514770508e+00
3.005511760711669922e+00
3.005179643630981445e+00
3.004848241806030273e+00
3.004532814025878906e+00
3.004203796386718750e+00
3.003884553909301758e+00
3.003569841384887695e+00
3.003236055374145508e+00
3.002924919128417969e+00
3.002592802047729492e+00
3.002269744873046875e+00
3.001945495605468750e+00
3.001622200012207031e+00
3.001295328140258789e+00
3.000975608825683594e+00
3.000655174255371094e+00
3.000322580337524414e+00
3.000003576278686523e+00
2.999676227569580078e+00
2.999350309371948242e+00
2.999029397964477539e+00
2.998715162277221680e+00
2.998392343521118164e+00
2.998055696487426758e+00
2.997749090194702148e+00
2.997406959533691406e+00
2.997091770172119141e+00
2.996760845184326172e+00
2.996448040008544922e+00
2.996107578277587891e+00
2.995810270309448242e+00
2.995475769042968750e+00
2.995155096054077148e+00
2.994828462600708008e+00
2.994508028030395508e+00
2.994176626205444336e+00
2.993847608566284180e+00
2.993534803390502930e+00
2.993214845657348633e+00
2.992888927459716797e+00
2.992551565170288086e+00
2.992239713668823242e+00
2.991914033889770508e+00
2.991593122482299805e+00
2.991261720657348633e+00
2.990940093994140625e+00
2.990632057189941406e+00
2.990282058715820312e+00
2.989973068237304688e+00
2.989643335342407227e+00
2.989331960678100586e+00
2.988994836807250977e+00
2.988682985305786133e+00
2.988350152969360352e+00
2.988027811050415039e+00
2.987703084945678711e+00
2.987381458282470703e+00
2.987066984176635742e+00
2.986734390258789062e+00
2.986408710479736328e+00
2.986085176467895508e+00
2.985767126083374023e+00
2.985435485839843750e+00
2.985109567642211914e+00
2.984789609909057617e+00
2.984460830688476562e+00
2.984134197235107422e+00
2.983811855316162109e+00
2.983497619628906250e+00
2.983163356781005859e+00
2.982834100723266602e+00
2.982529878616333008e+00
2.982192039489746094e+00
2.981874704360961914e+00
2.981541395187377930e+00
2.981236219406127930e+00
2.980901479721069336e+00
2.980562686920166016e+00
2.980231523513793945e+00
2.979912757873535156e+00
2.979598045349121094e+00
2.979281663894653320e+00
2.978948831558227539e+00
2.978616476058959961e+00
2.978304147720336914e+00
2.977977037429809570e+00
2.977644205093383789e+00
2.977323532104492188e+00
2.977010250091552734e+00
2.976682186126708984e+00
2.976353645324707031e+00
2.976027965545654297e+00
2.975711584091186523e+00
2.975374698638916016e+00
2.975055456161499023e+00
2.974730253219604492e+00
2.974403381347656250e+00
2.974084615707397461e+00
2.973766326904296875e+00
2.973438024520874023e+00
2.973099946975708008e+00
2.972779273986816406e+00
2.972456455230712891e+00
2.972136974334716797e+00
2.971808195114135742e+00
2.971492528915405273e+00
2.971172809600830078e+00
2.970834493637084961e+00
2.970507383346557617e+00
2.970180034637451172e+00
2.969868898391723633e+00
2.969540834426879883e+00
2.969212532043457031e+00
2.968885898590087891e+00
2.968570709228515625e+00
2.968230724334716797e+00
2.967925071716308594e+00
2.967591524124145508e+00
2.967267274856567383e+00
2.966946840286254883e+00
2.966621160507202148e+00
2.966286182403564453e+00
2.965970754623413086e+00
2.965642213821411133e+00
2.965319871902465820e+00
2.964990377426147461e+00
2.964665174484252930e+00
2.964337587356567383e+00
2.964014768600463867e+00
2.963690757751464844e+00
2.963371515274047852e+00
2.963035345077514648e+00
2.962707757949829102e+00
2.962379932403564453e+00
2.962054014205932617e+00
2.961740970611572266e+00
2.961420059204101562e+00
2.961086750030517578e+00
2.960755348205566406e+00
2.960432529449462891e+00
2.960110425949096680e+00
2.959783315658569336e+00
2.959458827972412109e+00
2.959130287170410156e+00
2.958814382553100586e+00
2.958484888076782227e+00
2.958167552947998047e+00
2.957839727401733398e+00
2.957504749298095703e+00
2.957180023193359375e+00
2.956866264343261719e+00
2.956537246704101562e+00
2.956199884414672852e+00
2.955890417098999023e+00
2.955552577972412109e+00
2.955235242843627930e+00
2.954912424087524414e+00
2.954583406448364258e+00
2.954252958297729492e+00
2.953934431076049805e+00
2.953608751296997070e+00
2.953289985656738281e+00
2.952954053878784180e+00
2.952624320983886719e+00
2.952300548553466797e+00
2.951980113983154297e+00
2.951652526855468750e+00
2.951340436935424805e+00
2.951009988784790039e+00
2.950670957565307617e+00
2.950356721878051758e+00
2.950025081634521484e+00
2.949703454971313477e+00
2.949362277984619141e+00
2.949038982391357422e+00
2.948730707168579102e+00
2.948407411575317383e+00
2.948074102401733398e+00
2.947751522064208984e+00
2.947428703308105469e+00
2.947108268737792969e+00
2.946771860122680664e+00
2.946456432342529297e+00
2.946109294891357422e+00
2.945788860321044922e+00
2.945471286773681641e+00
2.945137739181518555e+00
2.944814205169677734e+00
2.944505214691162109e+00
2.944164276123046875e+00
2.943853378295898438e+00
2.943528652191162109e+00
2.943191051483154297e+00
2.942857742309570312e+00
2.942530870437622070e+00
2.942206621170043945e+00
2.941880941390991211e+00
2.941563606262207031e+00
2.941232919692993164e+00
2.940895795822143555e+00
2.940577268600463867e+00
2.940254449844360352e+00
2.939922332763671875e+00
2.939599275588989258e+00
2.939271926879882812e+00
2.938941240310668945e+00
2.938614845275878906e+00
2.938302516937255859e+00
2.937968015670776367e+00
2.937638282775878906e+00
2.937325239181518555e+00
2.936979293823242188e+00
2.936668634414672852e+00
2.936342954635620117e+00
2.936023473739624023e+00
2.935693025588989258e+00
2.935366630554199219e+00
2.935040235519409180e+00
2.934716939926147461e+00
2.934387683868408203e+00
2.934062480926513672e+00
2.933734893798828125e+00
2.933394908905029297e+00
2.933078765869140625e+00
2.932753562927246094e+00
2.932422637939453125e+00
2.932096004486083984e+00
2.931779384613037109e+00
2.931458950042724609e+00
2.931124210357666016e+00
2.930796861648559570e+00
2.930467844009399414e+00
2.930129766464233398e+00
2.929811954498291016e+00
2.929480075836181641e+00
2.929161548614501953e+00
2.928835391998291016e+00
2.928508758544921875e+00
2.928192138671875000e+00
2.927852630615234375e+00
2.927525043487548828e+00
2.927203178405761719e+00
2.926871299743652344e+00
2.926548480987548828e+00
2.926227569580078125e+00
2.925900936126708984e+00
2.925577402114868164e+00
2.925243616104125977e+00
2.924912452697753906e+00
2.924591779708862305e+00
2.924257278442382812e+00
2.923936367034912109e+00
2.923618316650390625e+00
2.923279285430908203e+00
2.922963619232177734e+00
2.922628879547119141e+00
2.922303676605224609e+00
2.921974182128906250e+00
2.921653509140014648e+00
2.921337604522705078e+00
2.921004056930541992e+00
2.920668125152587891e+00
2.920350313186645508e+00
2.920016050338745117e+00
2.919689893722534180e+00
2.919360876083374023e+00
2.919031381607055664e+00
2.918714523315429688e+00
2.918384313583374023e+00
2.918063640594482422e+00
2.917730569839477539e+00
2.917399883270263672e+00
2.917087793350219727e+00
2.916750907897949219e+00
2.916421890258789062e+00
2.916099071502685547e+00
2.915778160095214844e+00
2.915441989898681641e+00
2.915112018585205078e+00
2.914779901504516602e+00
2.914459943771362305e+00
2.914131402969360352e+00
2.913808107376098633e+00
2.913475751876831055e+00
2.913159132003784180e+00
2.912825345993041992e+00
2.912494182586669922e+00
2.912166833877563477e+00
2.911841392517089844e+00
2.911513328552246094e+00
2.911186456680297852e+00
2.910864830017089844e+00
2.910533428192138672e+00
2.910206317901611328e+00
2.909877777099609375e+00
2.909550666809082031e+00
2.909218788146972656e+00
2.908901214599609375e+00
2.908578872680664062e+00
2.908242225646972656e+00
2.907921075820922852e+00
2.907594442367553711e+00
2.907266378402709961e+00
2.906942605972290039e+00
2.906612157821655273e+00
2.906276464462280273e+00
2.905955076217651367e+00
2.905625581741333008e+00
2.905293464660644531e+00
2.904962062835693359e+00
2.904653072357177734e+00
2.904313564300537109e+00
2.904001235961914062e+00
2.903664350509643555e+00
2.903331756591796875e+00
2.903002500534057617e+00
2.902674198150634766e+00
2.902354717254638672e+00
2.902009487152099609e+00
2.901683330535888672e+00
2.901376724243164062e+00
2.901039600372314453e+00
2.900708675384521484e+00
2.900376796722412109e+00
2.900060176849365234e+00
2.899726867675781250e+00
2.899398326873779297e+00
2.899078130722045898e+00
2.898748159408569336e+00
2.898411989212036133e+00
2.898090362548828125e+00
2.897756576538085938e+00
2.897440433502197266e+00
2.897112607955932617e+00
2.896777629852294922e+00
2.896448135375976562e+00
2.896123409271240234e+00
2.895810127258300781e+00
2.895467996597290039e+00
2.895139932632446289e+00
2.894811630249023438e+00
2.894488811492919922e+00
2.894159793853759766e+00
2.893828630447387695e+00
2.893502712249755859e+00
2.893176555633544922e+00
2.892846345901489258e+00
2.892520189285278320e+00
2.892195224761962891e+00
2.891867399215698242e+00
2.891524553298950195e+00
2.891201257705688477e+00
2.890870571136474609e+00
2.890556573867797852e+00
2.890208721160888672e+00
2.889884710311889648e+00
2.889556169509887695e+00
2.889228582382202148e+00
2.888907670974731445e+00
2.888585329055786133e+00
2.888247966766357422e+00
2.887934446334838867e+00
2.887587308883666992e+00
2.887274265289306641e+00
2.886933565139770508e+00
2.886618614196777344e+00
2.886296033859252930e+00
2.885960102081298828e+00
2.885634422302246094e+00
2.885299682617187500e+00
2.884974479675292969e+00
2.884639501571655273e+00
2.884321689605712891e+00
2.883977890014648438e+00
2.883660316467285156e+00
2.883331775665283203e+00
2.882999658584594727e+00
2.882677793502807617e+00
2.882350444793701172e+00
2.882019758224487305e+00
2.881692409515380859e+00
2.881361961364746094e+00
2.881039142608642578e+00
2.880717754364013672e+00
2.880366563796997070e+00
2.880044221878051758e+00
2.879721641540527344e+00
2.879388332366943359e+00
2.879061937332153320e+00
2.878726005554199219e+00
2.878399610519409180e+00
2.878078937530517578e+00
2.877753973007202148e+00
2.877420902252197266e+00
2.877100944519042969e+00
2.876752138137817383e+00
2.876428604125976562e+00
2.876101255416870117e+00
2.875778436660766602e+00
2.875436067581176758e+00
2.875117540359497070e+00
2.874796390533447266e+00
2.874451160430908203e+00
2.874132156372070312e+00
2.873807430267333984e+00
2.873474597930908203e+00
2.873149394989013672e+00
2.872801303863525391e+00
2.872491836547851562e+00
2.872158765792846680e+00
2.871833801269531250e+00
2.871499061584472656e+00
2.871187686920166016e+00
2.870841264724731445e+00
2.870522022247314453e+00
2.870193481445312500e+00
2.869860172271728516e+00
2.869531631469726562e+00
2.869198560714721680e+00
2.868875026702880859e+00
2.868543624877929688e+00
2.868216514587402344e+00
2.867890596389770508e+00
2.867548465728759766e+00
2.867223978042602539e+00
2.866907835006713867e+00
2.866571664810180664e+00
2.866243362426757812e+00
2.865916490554809570e+00
2.865584611892700195e+00
2.865261793136596680e+00
2.864925146102905273e+00
2.864603757858276367e+00
2.864274501800537109e+00
2.863933801651000977e+00
2.863604068756103516e+00
2.863287210464477539e+00
2.862941980361938477e+00
2.862632513046264648e+00
2.862295389175415039e+00
2.861968278884887695e+00
2.861638069152832031e+00
2.861308574676513672e+00
2.860970020294189453e+00
2.860648870468139648e+00
2.860319137573242188e+00
2.859988212585449219e+00
2.859653949737548828e+00
2.859333992004394531e+00
2.858997821807861328e+00
2.858667850494384766e+00
2.858337402343750000e+00
2.858010768890380859e+00
2.857687473297119141e+00
2.857347011566162109e+00
2.857018709182739258e+00
2.856700658798217773e+00
2.856367826461791992e+00
2.856048107147216797e+00
2.855705261230468750e+00
2.855377674102783203e+00
2.855051994323730469e+00
2.854722499847412109e+00
2.854392766952514648e+00
2.854064464569091797e+00
2.853731393814086914e+00
2.853410720825195312e+00
2.853069067001342773e+00
2.852740287780761719e+00
2.852409601211547852e+00
2.852087974548339844e+00
2.851755142211914062e+00
2.851430892944335938e+00
2.851104021072387695e+00
2.850759267807006836e+00
2.850429534912109375e+00
2.850109815597534180e+00
2.849777460098266602e+00
2.849458456039428711e+00
2.849120378494262695e+00
2.848783731460571289e+00
2.848448991775512695e+00
2.848131656646728516e+00
2.847806453704833984e+00
2.847472429275512695e+00
2.847136735916137695e+00
2.846797227859497070e+00
2.846483707427978516e+00
2.846139907836914062e+00
2.845822811126708984e+00
2.845499992370605469e+00
2.845167636871337891e+00
2.844832897186279297e+00
2.844505310058593750e+00
2.844182491302490234e+00
2.843853950500488281e+00
2.843519449234008789e+00
2.843185663223266602e+00
2.842841148376464844e+00
2.842524766921997070e+00
2.842204809188842773e+00
2.841866731643676758e+00
2.841533184051513672e+00
2.841199159622192383e+00
2.840867280960083008e+00
2.840549707412719727e+00
2.840220689773559570e+00
2.839882135391235352e+00
2.839560031890869141e+00
2.839226722717285156e+00
2.838903427124023438e+00
2.838561058044433594e+00
2.838241815567016602e+00
2.837901353836059570e+00
2.837582349777221680e+00
2.837242841720581055e+00
2.836906909942626953e+00
2.836594343185424805e+00
2.836247205734252930e+00
2.835929632186889648e+00
2.835590600967407227e+00
2.835262775421142578e+00
2.834938526153564453e+00
2.834600687026977539e+00
2.834263086318969727e+00
2.833943605422973633e+00
2.833610057830810547e+00
2.833282709121704102e+00
2.832950830459594727e+00
2.832636117935180664e+00
2.832296371459960938e+00
2.831954002380371094e+00
2.831635236740112305e+00
2.831294536590576172e+00
2.830969572067260742e+00
2.830637693405151367e+00
2.830305337905883789e+00
2.829988479614257812e+00
2.829640150070190430e+00
2.829323053359985352e+00
2.828985691070556641e+00
2.828674077987670898e+00
2.828332424163818359e+00
2.828002929687500000e+00
2.827668190002441406e+00
2.827335596084594727e+00
2.827005624771118164e+00
2.826686143875122070e+00
2.826358556747436523e+00
2.826020002365112305e+00
2.825684785842895508e+00
2.825350522994995117e+00
2.825026988983154297e+00
2.824687242507934570e+00
2.824361801147460938e+00
2.824033021926879883e+00
2.823697328567504883e+00
2.823366641998291016e+00
2.823037624359130859e+00
2.822710514068603516e+00
2.822376966476440430e+00
2.822049617767333984e+00
2.821706771850585938e+00
2.821394920349121094e+00
2.821071386337280273e+00
2.820734262466430664e+00
2.820407629013061523e+00
2.820069551467895508e+00
2.819724082946777344e+00
2.819404602050781250e+00
2.819075584411621094e+00
2.818746089935302734e+00
2.818419933319091797e+00
2.818082809448242188e+00
2.817745685577392578e+00
2.817421436309814453e+00
2.817088842391967773e+00
2.816762924194335938e+00
2.816424608230590820e+00
2.816098690032958984e+00
2.815773725509643555e+00
2.815436363220214844e+00
2.815114498138427734e+00
2.814784049987792969e+00
2.814438819885253906e+00
2.814116477966308594e+00
2.813778400421142578e+00
2.813451051712036133e+00
2.813115835189819336e+00
2.812783002853393555e+00
2.812464475631713867e+00
2.812127590179443359e+00
2.811787366867065430e+00
2.811466455459594727e+00
2.811138391494750977e+00
2.810794591903686523e+00
2.810466766357421875e+00
2.810139656066894531e+00
2.809807777404785156e+00
2.809481620788574219e+00
2.809132099151611328e+00
2.808804035186767578e+00
2.808476209640502930e+00
2.808145523071289062e+00
2.807818651199340820e+00
2.807489156723022461e+00
2.807169675827026367e+00
2.806830644607543945e+00
2.806501626968383789e+00
2.806170225143432617e+00
2.805837392807006836e+00
2.805504083633422852e+00
2.805172204971313477e+00
2.804842233657836914e+00
2.804501771926879883e+00
2.804178237915039062e+00
2.803853988647460938e+00
2.803506135940551758e+00
2.803189277648925781e+00
2.802850484848022461e+00
2.802521944046020508e+00
2.802191495895385742e+00
2.801867246627807617e+00
2.801537752151489258e+00
2.801196098327636719e+00
2.800865173339843750e+00
2.800538539886474609e+00
2.800196409225463867e+00
2.799866199493408203e+00
2.799536705017089844e+00
2.799206018447875977e+00
2.798867702484130859e+00
2.798544168472290039e+00
2.798211097717285156e+00
2.797885894775390625e+00
2.797556400299072266e+00
2.797210931777954102e+00
2.796887397766113281e+00
2.796550750732421875e+00
2.796222686767578125e+00
2.795894622802734375e+00
2.795558452606201172e+00
2.795227527618408203e+00
2.794898748397827148e+00
2.794573068618774414e+00
2.794237375259399414e+00
2.793903827667236328e+00
2.793564796447753906e+00
2.793230056762695312e+00
2.792906045913696289e+00
2.792582511901855469e+00
2.792241811752319336e+00
2.791907310485839844e+00
2.791578054428100586e+00
2.791245460510253906e+00
2.790906190872192383e+00
2.790589094161987305e+00
2.790242433547973633e+00
2.789926767349243164e+00
2.789588212966918945e+00
2.789258003234863281e+00
2.788931369781494141e+00
2.788594961166381836e+00
2.788261651992797852e+00
2.787929296493530273e+00
2.787599086761474609e+00
2.787267446517944336e+00
2.786928415298461914e+00
2.786599636077880859e+00
2.786276817321777344e+00
2.785943269729614258e+00
2.785610675811767578e+00
2.785279750823974609e+00
2.784935474395751953e+00
2.784611225128173828e+00
2.784280776977539062e+00
2.783940553665161133e+00
2.783611059188842773e+00
2.783274650573730469e+00
2.782949686050415039e+00
2.782615661621093750e+00
2.782289981842041016e+00
2.781950473785400391e+00
2.781616449356079102e+00
2.781287670135498047e+00
2.780960798263549805e+00
2.780632257461547852e+00
2.780299663543701172e+00
2.779960870742797852e+00
2.779626607894897461e+00
2.779299497604370117e+00
2.778972148895263672e+00
2.778625011444091797e+00
2.778299570083618164e+00
2.777980327606201172e+00
2.777640581130981445e+00
2.777306318283081055e+00
2.776971817016601562e+00
2.776635885238647461e+00
2.776307821273803711e+00
2.775970935821533203e+00
2.775644779205322266e+00
2.775305509567260742e+00
2.774980783462524414e+00
2.774652481079101562e+00
2.774309873580932617e+00
2.773979187011718750e+00
2.773656129837036133e+00
2.773318290710449219e+00
2.772979974746704102e+00
2.772654533386230469e+00
2.772316932678222656e+00
2.771986246109008789e+00
2.771655797958374023e+00
2.771319389343261719e+00
2.770991802215576172e+00
2.770659685134887695e+00
2.770322084426879883e+00
2.769994974136352539e+00
2.769665718078613281e+00
2.769321918487548828e+00
2.768986701965332031e+00
2.768643140792846680e+00
2.768323183059692383e+00
2.767997741699218750e+00
2.767663955688476562e+00
2.767332553863525391e+00
2.767004728317260742e+00
2.766664028167724609e+00
2.766330718994140625e+00
2.766011714935302734e+00
2.765672683715820312e+00
2.765336751937866211e+00
2.765002965927124023e+00
2.764678239822387695e+00
2.764338254928588867e+00
2.764004468917846680e+00
2.763682842254638672e+00
2.763345241546630859e+00
2.763003826141357422e+00
2.762685775756835938e+00
2.762342214584350586e+00
2.762009143829345703e+00
2.761673450469970703e+00
2.761345148086547852e+00
2.761004447937011719e+00
2.760668754577636719e+00
2.760345458984375000e+00
2.760006666183471680e+00
2.759682178497314453e+00
2.759354829788208008e+00
2.759016513824462891e+00
2.758683919906616211e+00
2.758341550827026367e+00
2.758022546768188477e+00
2.757694482803344727e+00
2.757343053817749023e+00
2.757007360458374023e+00
2.756685495376586914e+00
2.756339550018310547e+00
2.756011247634887695e+00
2.755689382553100586e+00
2.755365610122680664e+00
2.755012035369873047e+00
2.754691123962402344e+00
2.754351854324340820e+00
2.754017353057861328e+00
2.753683328628540039e+00
2.753359317779541016e+00
2.753009557723999023e+00
2.752688646316528320e+00
2.752354621887207031e+00
2.752018690109252930e+00
2.751697063446044922e+00
2.751355886459350586e+00
2.751024246215820312e+00
2.750688314437866211e+00
2.750359296798706055e+00
2.750030994415283203e+00
2.749687433242797852e+00
2.749359130859375000e+00
2.749020576477050781e+00
2.748693943023681641e+00
2.748354911804199219e+00
2.748032093048095703e+00
2.747692584991455078e+00
2.747361898422241211e+00
2.747020483016967773e+00
2.746688842773437500e+00
2.746353626251220703e+00
2.746020555496215820e+00
2.745689392089843750e+00
2.745359659194946289e+00
2.745023965835571289e+00
2.744701623916625977e+00
2.744353771209716797e+00
2.744034290313720703e+00
2.743689537048339844e+00
2.743367910385131836e+00
2.743014574050903320e+00
2.742682933807373047e+00
2.742355346679687500e+00
2.742025136947631836e+00
2.741694927215576172e+00
2.741359472274780273e+00
2.741014480590820312e+00
2.740695953369140625e+00
2.740354537963867188e+00
2.740021944046020508e+00
2.739697694778442383e+00
2.739359617233276367e+00
2.739023923873901367e+00
2.738690614700317383e+00
2.738362312316894531e+00
2.738018989562988281e+00
2.737686634063720703e+00
2.737356185913085938e+00
2.737019300460815430e+00
2.736689090728759766e+00
2.736352920532226562e+00
2.736013889312744141e+00
2.735684394836425781e+00
2.735356807708740234e+00
2.735015869140625000e+00
2.734683990478515625e+00
2.734355211257934570e+00
2.734032392501831055e+00
2.733679771423339844e+00
2.733344078063964844e+00
2.733010292053222656e+00
2.732679367065429688e+00
2.732341766357421875e+00
2.732014417648315430e+00
2.731690645217895508e+00
2.731345176696777344e+00
2.731022596359252930e+00
2.730684757232666016e+00
2.730346441268920898e+00
2.730022192001342773e+00
2.729675769805908203e+00
2.729346752166748047e+00
2.729015827178955078e+00
2.728680372238159180e+00
2.728337287902832031e+00
2.727999687194824219e+00
2.727677345275878906e+00
2.727334499359130859e+00
2.727006196975708008e+00
2.726674556732177734e+00
2.726357936859130859e+00
2.726012945175170898e+00
2.725674867630004883e+00
2.725338459014892578e+00
2.724996805191040039e+00
2.724664926528930664e+00
2.724338531494140625e+00
2.724001169204711914e+00
2.723670959472656250e+00
2.723322868347167969e+00
2.722999334335327148e+00
2.722664356231689453e+00
2.722322702407836914e+00
2.721995115280151367e+00
2.721649408340454102e+00
2.721330404281616211e+00
2.721004009246826172e+00
2.720657110214233398e+00
2.720329046249389648e+00
2.720000505447387695e+00
2.719664812088012695e+00
2.719325304031372070e+00
2.718987226486206055e+00
2.718652248382568359e+00
2.718312263488769531e+00
2.717991828918457031e+00
2.717645883560180664e+00
2.717309713363647461e+00
2.716982364654541016e+00
2.716646671295166016e+00
2.716310501098632812e+00
2.715978622436523438e+00
2.715651512145996094e+00
2.715312957763671875e+00
2.714979887008666992e+00
2.714649915695190430e+00
2.714319944381713867e+00
2.713982105255126953e+00
2.713641643524169922e+00
2.713315963745117188e+00
2.712977170944213867e+00
2.712641954421997070e+00
2.712292194366455078e+00
2.711970329284667969e+00
2.711646080017089844e+00
2.711312532424926758e+00
2.710969448089599609e+00
2.710636377334594727e+00
2.710300445556640625e+00
2.709959983825683594e+00
2.709622383117675781e+00
2.709308147430419922e+00
2.708966732025146484e+00
2.708625793457031250e+00
2.708281040191650391e+00
2.707964897155761719e+00
2.707624435424804688e+00
2.707296133041381836e+00
2.706948280334472656e+00
2.706619501113891602e+00
2.706276178359985352e+00
2.705940961837768555e+00
2.705619812011718750e+00
2.705277442932128906e+00
2.704955339431762695e+00
2.704615354537963867e+00
2.704272270202636719e+00
2.703951120376586914e+00
2.703615903854370117e+00
2.703265190124511719e+00
2.702942848205566406e+00
2.702603578567504883e+00
2.702263116836547852e+00
2.701926946640014648e+00
2.701604366302490234e+00
2.701263904571533203e+00
2.700929164886474609e+00
2.700592517852783203e+00
2.700264215469360352e+00
2.699910640716552734e+00
2.699584245681762695e+00
2.699254274368286133e+00
2.698925971984863281e+00
2.698579311370849609e+00
2.698258399963378906e+00
2.697915792465209961e+00
2.697586297988891602e+00
2.697240591049194336e+00
2.696925640106201172e+00
2.696581363677978516e+00
2.696236371994018555e+00
2.695895433425903320e+00
2.695566415786743164e+00
2.695237398147583008e+00
2.694908380508422852e+00
2.694558382034301758e+00
2.694228649139404297e+00
2.693888425827026367e+00
2.693553686141967773e+00
2.693229675292968750e+00
2.692885875701904297e+00
2.692545413970947266e+00
2.692222118377685547e+00
2.691884040832519531e+00
2.691553592681884766e+00
2.691223144531250000e+00
2.690861940383911133e+00
2.690551280975341797e+00
2.690207958221435547e+00
2.689879179000854492e+00
2.689529657363891602e+00
2.689212083816528320e+00
2.688876390457153320e+00
2.688534021377563477e+00
2.688211202621459961e+00
2.687860727310180664e+00
2.687523126602172852e+00
2.687190532684326172e+00
2.686856508255004883e+00
2.686525821685791016e+00
2.686198711395263672e+00
2.685846567153930664e+00
2.685521364212036133e+00
2.685183525085449219e+00
2.684864997863769531e+00
2.684511184692382812e+00
2.684184074401855469e+00
2.683846235275268555e+00
2.683500766754150391e+00
2.683174610137939453e+00
2.682831048965454102e+00
2.682505369186401367e+00
2.682165384292602539e+00
2.681827783584594727e+00
2.681489229202270508e+00
2.681177377700805664e+00
2.680823802947998047e+00
2.680488109588623047e+00
2.680141448974609375e+00
2.679823637008666992e+00
2.679485559463500977e+00
2.679155826568603516e+00
2.678814411163330078e+00
2.678472757339477539e+00
2.678136587142944336e+00
2.677808284759521484e+00
2.677472829818725586e+00
2.677143096923828125e+00
2.676793098449707031e+00
2.676463365554809570e+00
2.676120519638061523e+00
2.675795316696166992e+00
2.675463199615478516e+00
2.675113677978515625e+00
2.674769639968872070e+00
2.674453020095825195e+00
2.674112796783447266e+00
2.673785686492919922e+00
2.673441886901855469e+00
2.673111438751220703e+00
2.672767400741577148e+00
2.672442197799682617e+00
2.672099828720092773e+00
2.671771526336669922e+00
2.671430349349975586e+00
2.671085834503173828e+00
2.670752763748168945e+00
2.670419216156005859e+00
2.670092821121215820e+00
2.669751405715942383e+00
2.669409513473510742e+00
2.669074773788452148e+00
2.668748140335083008e+00
2.668404817581176758e+00
2.668075799942016602e+00
2.667744636535644531e+00
2.667402267456054688e+00
2.667065143585205078e+00
2.666733980178833008e+00
2.666395425796508789e+00
2.666054725646972656e+00
2.665725469589233398e+00
2.665386915206909180e+00
2.665041685104370117e+00
2.664699554443359375e+00
2.664385795593261719e+00
2.664042472839355469e+00
2.663718938827514648e+00
2.663376092910766602e+00
2.663030385971069336e+00
2.662693500518798828e+00
2.662366867065429688e+00
2.662027835845947266e+00
2.661692142486572266e+00
2.661354303359985352e+00
2.661021232604980469e+00
2.660688400268554688e+00
2.660349130630493164e+00
2.660011053085327148e+00
2.659672021865844727e+00
2.659337520599365234e+00
2.659004211425781250e+00
2.658672809600830078e+00
2.658334255218505859e+00
2.657999515533447266e+00
2.657649517059326172e+00
2.657321214675903320e+00
2.656994581222534180e+00
2.656656980514526367e+00
2.656313657760620117e+00
2.655981302261352539e+00
2.655644416809082031e+00
2.655310630798339844e+00
2.654970884323120117e+00
2.654626607894897461e+00
2.654307126998901367e+00
2.653964519500732422e+00
2.653629779815673828e+00
2.653303623199462891e+00
2.652961730957031250e+00
2.652623176574707031e+00
2.652277469635009766e+00
2.651949405670166016e+00
2.651615858078002930e+00
2.651272535324096680e+00
2.650945901870727539e+00
2.650594711303710938e+00
2.650263786315917969e+00
2.649924039840698242e+00
2.649582624435424805e+00
2.649249792098999023e+00
2.648923873901367188e+00
2.648594617843627930e+00
2.648245334625244141e+00
2.647917509078979492e+00
2.647577524185180664e+00
2.647234916687011719e+00
2.646897792816162109e+00
2.646563291549682617e+00
2.646244049072265625e+00
2.645895957946777344e+00
2.645572662353515625e+00
2.645227432250976562e+00
2.644882440567016602e+00
2.644552946090698242e+00
2.644207715988159180e+00
2.643879890441894531e+00
2.643547058105468750e+00
2.643201112747192383e+00
2.642882108688354492e+00
2.642520666122436523e+00
2.642188310623168945e+00
2.641849517822265625e+00
2.641520738601684570e+00
2.641191244125366211e+00
2.640846967697143555e+00
2.640502691268920898e+00
2.640174388885498047e+00
2.639851331710815430e+00
2.639507055282592773e+00
2.639177799224853516e+00
2.638829946517944336e+00
2.638501882553100586e+00
2.638161897659301758e+00
2.637823820114135742e+00
2.637487173080444336e+00
2.637143373489379883e+00
2.636808395385742188e+00
2.636466503143310547e+00
2.636138677597045898e+00
2.635811567306518555e+00
2.635471582412719727e+00
2.635121583938598633e+00
2.634785175323486328e+00
2.634458065032958984e+00
2.634111642837524414e+00
2.633775711059570312e+00
2.633435726165771484e+00
2.633109569549560547e+00
2.632774114608764648e+00
2.632424831390380859e+00
2.632101535797119141e+00
2.631751537322998047e+00
2.631419897079467773e+00
2.631082534790039062e+00
2.630763053894042969e+00
2.630414247512817383e+00
2.630076169967651367e+00
2.629741430282592773e+00
2.629397392272949219e+00
2.629065752029418945e+00
2.628740549087524414e+00
2.628395795822143555e+00
2.628052949905395508e+00
2.627718210220336914e+00
2.627390861511230469e+00
2.627045154571533203e+00
2.626718997955322266e+00
2.626374721527099609e+00
2.626023530960083008e+00
2.625712156295776367e+00
2.625360488891601562e+00
2.625026702880859375e+00
2.624680280685424805e+00
2.624349117279052734e+00
2.624001979827880859e+00
2.623675107955932617e+00
2.623348236083984375e+00
2.622999429702758789e+00
2.622669458389282227e+00
2.622344017028808594e+00
2.621994018554687500e+00
2.621659755706787109e+00
2.621318817138671875e+00
2.620986938476562500e+00
2.620636224746704102e+00
2.620316267013549805e+00
2.619980096817016602e+00
2.619637966156005859e+00
2.619280815124511719e+00
2.618967771530151367e+00
2.618626832962036133e+00
2.618279218673706055e+00
2.617945909500122070e+00
2.617610216140747070e+00
2.617279052734375000e+00
2.616933345794677734e+00
2.616597890853881836e+00
2.616261720657348633e+00
2.615916013717651367e+00
2.615576267242431641e+00
2.615253686904907227e+00
2.614914655685424805e+00
2.614576578140258789e+00
2.614229679107666016e+00
2.613899707794189453e+00
2.613565444946289062e+00
2.613217592239379883e+00
2.612892389297485352e+00
2.612549304962158203e+00
2.612225294113159180e+00
2.611881494522094727e+00
2.611530303955078125e+00
2.611198663711547852e+00
2.610867738723754883e+00
2.610535144805908203e+00
2.610192775726318359e+00
2.609853744506835938e+00
2.609523057937622070e+00
2.609182119369506836e+00
2.608835220336914062e+00
2.608507871627807617e+00
2.608160018920898438e+00
2.607829093933105469e+00
2.607480287551879883e+00
2.607165813446044922e+00
2.606808662414550781e+00
2.606481552124023438e+00
2.606148958206176758e+00
2.605803728103637695e+00
2.605477571487426758e+00
2.605138540267944336e+00
2.604804277420043945e+00
2.604460000991821289e+00
2.604122638702392578e+00
2.603789329528808594e+00
2.603449106216430664e+00
2.603101491928100586e+00
2.602784156799316406e+00
2.602427721023559570e+00
2.602092027664184570e+00
2.601751089096069336e+00
2.601415395736694336e+00
2.601077318191528320e+00
2.600741863250732422e+00
2.600404739379882812e+00
2.600074291229248047e+00
2.599725008010864258e+00
2.599395513534545898e+00
2.599049091339111328e+00
2.598720073699951172e+00
2.598385572433471680e+00
2.598045349121093750e+00
2.597713232040405273e+00
2.597368478775024414e+00
2.597036838531494141e+00
2.596702337265014648e+00
2.596360683441162109e+00
2.596014261245727539e+00
2.595671415328979492e+00
2.595348119735717773e+00
2.595003604888916016e+00
2.594682216644287109e+00
2.594331502914428711e+00
2.593994379043579102e+00
2.593666553497314453e+00
2.593328237533569336e+00
2.592987775802612305e+00
2.592636346817016602e+00
2.592306613922119141e+00
2.591969728469848633e+00
2.591624021530151367e+00
2.591295957565307617e+00
2.590968847274780273e+00
2.590623140335083008e+00
2.590290069580078125e+00
2.589939594268798828e+00
2.589607000350952148e+00
2.589276790618896484e+00
2.588920831680297852e+00
2.588587999343872070e+00
2.588258743286132812e+00
2.587911605834960938e+00
2.587576627731323242e+00
2.587251186370849609e+00
2.586904048919677734e+00
2.586564540863037109e+00
2.586222410202026367e+00
2.585890054702758789e+00
2.585546731948852539e+00
2.585204362869262695e+00
2.584868431091308594e+00
2.584532022476196289e+00
2.584198474884033203e+00
2.583858251571655273e+00
2.583525657653808594e+00
2.583189487457275391e+00
2.582855224609375000e+00
2.582500457763671875e+00
2.582170486450195312e+00
2.581840991973876953e+00
2.581501960754394531e+00
2.581162214279174805e+00
2.580823659896850586e+00
2.580489158630371094e+00
2.580150604248046875e+00
2.579813718795776367e+00
2.579478502273559570e+00
2.579135179519653320e+00
2.578789710998535156e+00
2.578461647033691406e+00
2.578130245208740234e+00
2.577785730361938477e+00
2.577450990676879883e+00
2.577100276947021484e+00
2.576761007308959961e+00
2.576416492462158203e+00
2.576083183288574219e+00
2.575750589370727539e+00
2.575413465499877930e+00
2.575074672698974609e+00
2.574735641479492188e+00
2.574401378631591797e+00
2.574057102203369141e+00
2.573728799819946289e+00
2.573386192321777344e+00
2.573056936264038086e+00
2.572711944580078125e+00
2.572370052337646484e+00
2.572024106979370117e+00
2.571698665618896484e+00
2.571354150772094727e+00
2.571017742156982422e+00
2.570672512054443359e+00
2.570328950881958008e+00
2.570003509521484375e+00
2.569665431976318359e+00
2.569328784942626953e+00
2.568990707397460938e+00
2.568643093109130859e+00
2.568314075469970703e+00
2.567984342575073242e+00
2.567626237869262695e+00
2.567296504974365234e+00
2.566963195800781250e+00
2.566615343093872070e+00
2.566272258758544922e+00
2.565943717956542969e+00
2.565603017807006836e+00
2.565255880355834961e+00
2.564929962158203125e+00
2.564588069915771484e+00
2.564254522323608398e+00
2.563901662826538086e+00
2.563564062118530273e+00
2.563231945037841797e+00
2.562892198562622070e+00
2.562566280364990234e+00
2.562215328216552734e+00
2.561882734298706055e+00
2.561544418334960938e+00
2.561203479766845703e+00
2.560870170593261719e+00
2.560532808303833008e+00
2.560197114944458008e+00
2.559856176376342773e+00
2.559517383575439453e+00
2.559169292449951172e+00
2.558829545974731445e+00
2.558485507965087891e+00
2.558161973953247070e+00
2.557825565338134766e+00
2.557493686676025391e+00
2.557141304016113281e+00
2.556802034378051758e+00
2.556473731994628906e+00
2.556129455566406250e+00
2.555778503417968750e+00
2.555451869964599609e+00
2.555106878280639648e+00
2.554772853851318359e+00
2.554441213607788086e+00
2.554108858108520508e+00
2.553759336471557617e+00
2.553424119949340820e+00
2.553082466125488281e+00
2.552743196487426758e+00
2.552402973175048828e+00
2.552072525024414062e+00
2.551731109619140625e+00
2.551383733749389648e+00
2.551051616668701172e+00
2.550703287124633789e+00
2.550372838973999023e+00
2.550033330917358398e+00
2.549690246582031250e+00
2.549358844757080078e+00
2.549030780792236328e+00
2.548677921295166016e+00
2.548341989517211914e+00
2.548013448715209961e+00
2.547657012939453125e+00
2.547325372695922852e+00
2.546987771987915039e+00
2.546654224395751953e+00
2.546311378479003906e+00
2.545964241027832031e+00
2.545625925064086914e+00
2.545293092727661133e+00
2.544965744018554688e+00
2.544609785079956055e+00
2.544286966323852539e+00
2.543956279754638672e+00
2.543587446212768555e+00
2.543264150619506836e+00
2.542919158935546875e+00
2.542575359344482422e+00
2.542242527008056641e+00
2.541896581649780273e+00
2.541562557220458984e+00
2.541210174560546875e+00
2.540879011154174805e+00
2.540561437606811523e+00
2.540219068527221680e+00
2.539871454238891602e+00
2.539530754089355469e+00
2.539206981658935547e+00
2.538857698440551758e+00
2.538521051406860352e+00
2.538174867630004883e+00
2.537834167480468750e+00
2.537503480911254883e+00
2.537170648574829102e+00
2.536824464797973633e+00
2.536485910415649414e+00
2.536155939102172852e+00
2.535808563232421875e+00
2.535463809967041016e+00
2.535136222839355469e+00
2.534793376922607422e+00
2.534462928771972656e+00
2.534116268157958984e+00
2.533768653869628906e+00
2.533430814743041992e+00
2.533084392547607422e+00
2.532754182815551758e+00
2.532411575317382812e+00
2.532083034515380859e+00
2.531746625900268555e+00
2.531403303146362305e+00
2.531054496765136719e+00
2.530724525451660156e+00
2.530378580093383789e+00
2.530051708221435547e+00
2.529705524444580078e+00
2.529372692108154297e+00
2.529034137725830078e+00
2.528676033020019531e+00
2.528337240219116211e+00
2.528017759323120117e+00
2.527660131454467773e+00
2.527335882186889648e+00
2.526993036270141602e+00
2.526646852493286133e+00
2.526324748992919922e+00
2.525979995727539062e+00
2.525643348693847656e+00
2.525301933288574219e+00
2.524959087371826172e+00
2.524611473083496094e+00
2.524288654327392578e+00
2.523938417434692383e+00
2.523599386215209961e+00
2.523272275924682617e+00
2.522926330566406250e+00
2.522584199905395508e+00
2.522238492965698242e+00
2.521908283233642578e+00
2.521573543548583984e+00
2.521233320236206055e+00
2.520894050598144531e+00
2.520557880401611328e+00
2.520215272903442383e+00
2.519881010055541992e+00
2.519531726837158203e+00
2.519198894500732422e+00
2.518856287002563477e+00
2.518518209457397461e+00
2.518177747726440430e+00
2.517841815948486328e+00
2.517502307891845703e+00
2.517164945602416992e+00
2.516817331314086914e+00
2.516485691070556641e+00
2.516131877899169922e+00
2.515809774398803711e+00
2.515470743179321289e+00
2.515118122100830078e+00
2.514783143997192383e+00
2.514448165893554688e+00
2.514110565185546875e+00
2.513776063919067383e+00
2.513428926467895508e+00
2.513078927993774414e+00
2.512751102447509766e+00
2.512404918670654297e+00
2.512069463729858398e+00
2.511735439300537109e+00
2.511382818222045898e+00
2.511050701141357422e+00
2.510710954666137695e+00
2.510377645492553711e+00
2.510029077529907227e+00
2.509687423706054688e+00
2.509360074996948242e+00
2.509011268615722656e+00
2.508682966232299805e+00
2.508333206176757812e+00
2.507991552352905273e+00
2.507662057876586914e+00
2.507329702377319336e+00
2.506968021392822266e+00
2.506637096405029297e+00
2.506304740905761719e+00
2.505964517593383789e+00
2.505615711212158203e+00
2.505281925201416016e+00
2.504945278167724609e+00
2.504608154296875000e+00
2.504268884658813477e+00
2.503927946090698242e+00
2.503583431243896484e+00
2.503257513046264648e+00
2.502908468246459961e+00
2.502571344375610352e+00
2.502228498458862305e+00
2.501877784729003906e+00
2.501547574996948242e+00
2.501214265823364258e+00
2.500860929489135742e+00
2.500531196594238281e+00
2.500190258026123047e+00
2.499847173690795898e+00
2.499506711959838867e+00
2.499181985855102539e+00
2.498852729797363281e+00
2.498506784439086914e+00
2.498154401779174805e+00
2.497817039489746094e+00
2.497481584548950195e+00
2.497138261795043945e+00
2.496798276901245117e+00
2.496447563171386719e+00
2.496114730834960938e+00
2.495781898498535156e+00
2.495446443557739258e+00
2.495103597640991211e+00
2.494757652282714844e+00
2.494424819946289062e+00
2.494080781936645508e+00
2.493744850158691406e+00
2.493403196334838867e+00
2.493061542510986328e+00
2.492719650268554688e+00
2.492371797561645508e+00
2.492049694061279297e+00
2.491721630096435547e+00
2.491367340087890625e+00
2.491016149520874023e+00
2.490689277648925781e+00
2.490350723266601562e+00
2.490007877349853516e+00
2.489692449569702148e+00
2.489331960678100586e+00
2.488982915878295898e+00
2.488649845123291016e+00
2.488305330276489258e+00
2.487976312637329102e+00
2.487633466720581055e+00
2.487286806106567383e+00
2.486940622329711914e+00
2.486602306365966797e+00
2.486267089843750000e+00
2.485934019088745117e+00
2.485586166381835938e+00
2.485250473022460938e+00
2.484921693801879883e+00
2.484586715698242188e+00
2.484233856201171875e+00
2.483888387680053711e+00
2.483557224273681641e+00
2.483215570449829102e+00
2.482866525650024414e+00
2.482524633407592773e+00
2.482197046279907227e+00
2.481845855712890625e+00
2.481519222259521484e+00
2.481169939041137695e+00
2.480832815170288086e+00
2.480509757995605469e+00
2.480154275894165039e+00
2.479821920394897461e+00
2.479478120803833008e+00
2.479137182235717773e+00
2.478800058364868164e+00
2.478463649749755859e+00
2.478109836578369141e+00
2.477777481079101562e+00
2.477437973022460938e+00
2.477100610733032227e+00
2.476749658584594727e+00
2.476425170898437500e+00
2.476076602935791016e+00
2.475737810134887695e+00
2.475394725799560547e+00
2.475069761276245117e+00
2.474716663360595703e+00
2.474385738372802734e+00
2.474039077758789062e+00
2.473692178726196289e+00
2.473345041275024414e+00
2.473012208938598633e+00
2.472663879394531250e+00
2.472332000732421875e+00
2.471992731094360352e+00
2.471660375595092773e+00
2.471328496932983398e+00
2.470984220504760742e+00
2.470650434494018555e+00
2.470295429229736328e+00
2.469956159591674805e+00
2.469612598419189453e+00
2.469280481338500977e+00
2.468940019607543945e+00
2.468593597412109375e+00
2.468263149261474609e+00
2.467921018600463867e+00
2.467591524124145508e+00
2.467252254486083984e+00
2.466902732849121094e+00
2.466559886932373047e+00
2.466222047805786133e+00
2.465890407562255859e+00
2.465539932250976562e+00
2.465206384658813477e+00
2.464859724044799805e+00
2.464516401290893555e+00
2.464176893234252930e+00
2.463829994201660156e+00
2.463500261306762695e+00
2.463154554367065430e+00
2.462810993194580078e+00
2.462468147277832031e+00
2.462143182754516602e+00
2.461802005767822266e+00
2.461451530456542969e+00
2.461112737655639648e+00
2.460776090621948242e+00
2.460438013076782227e+00
2.460104942321777344e+00
2.459767103195190430e+00
2.459414243698120117e+00
2.459092140197753906e+00
2.458738088607788086e+00
2.458407163619995117e+00
2.458062887191772461e+00
2.457724571228027344e+00
2.457384824752807617e+00
2.457040548324584961e+00
2.456699848175048828e+00
2.456361055374145508e+00
2.456018686294555664e+00
2.455688238143920898e+00
2.455344200134277344e+00
2.455016613006591797e+00
2.454660415649414062e+00
2.454312324523925781e+00
2.453975439071655273e+00
2.453637361526489258e+00
2.453306198120117188e+00
2.452963352203369141e+00
2.452615499496459961e+00
2.452286243438720703e+00
2.451939582824707031e+00
2.451602697372436523e+00
2.451256036758422852e+00
2.450915575027465820e+00
2.450579166412353516e+00
2.450241327285766602e+00
2.449895381927490234e+00
2.449560403823852539e+00
2.449213981628417969e+00
2.448881864547729492e+00
2.448538303375244141e+00
2.448200225830078125e+00
2.447845935821533203e+00
2.447514533996582031e+00
2.447179555892944336e+00
2.446842670440673828e+00
2.446494102478027344e+00
2.446158647537231445e+00
2.445817232131958008e+00
2.445470809936523438e+00
2.445145845413208008e+00
2.444792747497558594e+00
2.444454908370971680e+00
2.444106340408325195e+00
2.443779230117797852e+00
2.443421363830566406e+00
2.443100214004516602e+00
2.442757606506347656e+00
2.442418336868286133e+00
2.442077398300170898e+00
2.441730499267578125e+00
2.441393852233886719e+00
2.441063880920410156e+00
2.440712213516235352e+00
2.440366744995117188e+00
2.440036296844482422e+00
2.439702033996582031e+00
2.439349651336669922e+00
2.439008712768554688e+00
2.438666582107543945e+00
2.438331365585327148e+00
2.437994718551635742e+00
2.437646389007568359e+00
2.437312126159667969e+00
2.436971187591552734e+00
2.436638355255126953e+00
2.436295032501220703e+00
2.435946702957153320e+00
2.435619592666625977e+00
2.435270071029663086e+00
2.434927463531494141e+00
2.434592962265014648e+00
2.434255838394165039e+00
2.433899879455566406e+00
2.433571338653564453e+00
2.433225393295288086e+00
2.432886838912963867e+00
2.432535171508789062e+00
2.432206153869628906e+00
2.431865692138671875e+00
2.431529283523559570e+00
2.431189775466918945e+00
2.430846929550170898e+00
2.430509090423583984e+00
2.430170059204101562e+00
2.429832696914672852e+00
2.429484605789184570e+00
2.429149866104125977e+00
2.428800344467163086e+00
2.428460121154785156e+00
2.428120374679565430e+00
2.427788496017456055e+00
2.427437305450439453e+00
2.427098274230957031e+00
2.426759243011474609e+00
2.426423549652099609e+00
2.426081180572509766e+00
2.425751209259033203e+00
2.425397634506225586e+00
2.425066471099853516e+00
2.424727916717529297e+00
2.424381971359252930e+00
2.424060821533203125e+00
2.423708677291870117e+00
2.423362970352172852e+00
2.423022031784057617e+00
2.422673940658569336e+00
2.422339439392089844e+00
2.421989440917968750e+00
2.421664953231811523e+00
2.421323299407958984e+00
2.420973777770996094e+00
2.420635938644409180e+00
2.420300722122192383e+00
2.419944524765014648e+00
2.419599056243896484e+00
2.419266462326049805e+00
2.418933629989624023e+00
2.418594837188720703e+00
2.418245553970336914e+00
2.417919158935546875e+00
2.417565345764160156e+00
2.417233228683471680e+00
2.416880369186401367e+00
2.416546344757080078e+00
2.416199684143066406e+00
2.415875434875488281e+00
2.415520429611206055e+00
2.415187835693359375e+00
2.414853572845458984e+00
2.414507150650024414e+00
2.414166927337646484e+00
2.413819074630737305e+00
2.413488626480102539e+00
2.413150548934936523e+00
2.412800788879394531e+00
2.412463188171386719e+00
2.412129163742065430e+00
2.411789655685424805e+00
2.411446094512939453e+00
2.411110401153564453e+00
2.410764932632446289e+00
2.410422325134277344e+00
2.410078048706054688e+00
2.409747123718261719e+00
2.409393787384033203e+00
2.409057140350341797e+00
2.408726930618286133e+00
2.408372163772583008e+00
2.408040046691894531e+00
2.407696723937988281e+00
2.407358169555664062e+00
2.407020807266235352e+00
2.406682014465332031e+00
2.406332969665527344e+00
2.405999898910522461e+00
2.405661821365356445e+00
2.405307054519653320e+00
2.404971599578857422e+00
2.404647588729858398e+00
2.404298305511474609e+00
2.403950214385986328e+00
2.403620481491088867e+00
2.403268337249755859e+00
2.402926921844482422e+00
2.402607679367065430e+00
2.402252674102783203e+00
2.401915311813354492e+00
2.401573657989501953e+00
2.401239633560180664e+00
2.400894880294799805e+00
2.400548696517944336e+00
2.400220632553100586e+00
2.399855613708496094e+00
2.399526357650756836e+00
2.399195909500122070e+00
2.398850679397583008e+00
2.398504018783569336e+00
2.398159980773925781e+00
2.397820711135864258e+00
2.397478818893432617e+00
2.397141695022583008e+00
2.396809816360473633e+00
2.396473884582519531e+00
2.396121025085449219e+00
2.395780324935913086e+00
2.395453691482543945e+00
2.395107984542846680e+00
2.394764900207519531e+00
2.394435167312622070e+00
2.394071817398071289e+00
2.393738269805908203e+00
2.393401861190795898e+00
2.393055200576782227e+00
2.392718791961669922e+00
2.392385721206665039e+00
2.392036437988281250e+00
2.391704797744750977e+00
2.391361236572265625e+00
2.391020059585571289e+00
2.390672206878662109e+00
2.390324354171752930e+00
2.389989852905273438e+00
2.389640092849731445e+00
2.389307975769042969e+00
2.388958454132080078e+00
2.388622999191284180e+00
2.388284921646118164e+00
2.387943744659423828e+00
2.387601613998413086e+00
2.387264013290405273e+00
2.386924505233764648e+00
2.386579036712646484e+00
2.386237144470214844e+00
2.385890960693359375e+00
2.385566234588623047e+00
2.385225534439086914e+00
2.384892940521240234e+00
2.384544849395751953e+00
2.384204864501953125e+00
2.383868932723999023e+00
2.383518695831298828e+00
2.383190155029296875e+00
2.382836341857910156e+00
2.382513999938964844e+00
2.382151603698730469e+00
2.381814718246459961e+00
2.381473541259765625e+00
2.381133556365966797e+00
2.380787134170532227e+00
2.380446672439575195e+00
2.380110979080200195e+00
2.379770517349243164e+00
2.379432439804077148e+00
2.379094362258911133e+00
2.378751516342163086e+00
2.378412961959838867e+00
2.378073453903198242e+00
2.377733707427978516e+00
2.377403020858764648e+00
2.377051591873168945e+00
2.376713991165161133e+00
2.376376152038574219e+00
2.376033544540405273e+00
2.375694036483764648e+00
2.375349044799804688e+00
2.375006198883056641e+00
2.374664306640625000e+00
2.374321460723876953e+00
2.373981475830078125e+00
2.373641014099121094e+00
2.373284816741943359e+00
2.372960567474365234e+00
2.372615098953247070e+00
2.372285366058349609e+00
2.371945858001708984e+00
2.371592760086059570e+00
2.371249198913574219e+00
2.370906114578247070e+00
2.370572805404663086e+00
2.370237588882446289e+00
2.369889259338378906e+00
2.369552373886108398e+00
2.369218587875366211e+00
2.368879795074462891e+00
2.368528127670288086e+00
2.368192195892333984e+00
2.367851972579956055e+00
2.367523908615112305e+00
2.367176294326782227e+00
2.366836071014404297e+00
2.366484403610229492e+00
2.366149187088012695e+00
2.365805625915527344e+00
2.365464448928833008e+00
2.365127801895141602e+00
2.364786386489868164e+00
2.364457607269287109e+00
2.364111185073852539e+00
2.363770008087158203e+00
2.363417148590087891e+00
2.363087892532348633e+00
2.362744092941284180e+00
2.362402677536010742e+00
2.362072944641113281e+00
2.361723899841308594e+00
2.361387968063354492e+00
2.361042737960815430e+00
2.360695600509643555e+00
2.360357046127319336e+00
2.360013246536254883e+00
2.359675168991088867e+00
2.359341382980346680e+00
2.358987331390380859e+00
2.358649969100952148e+00
2.358320951461791992e+00
2.357975482940673828e+00
2.357634067535400391e+00
2.357298612594604492e+00
2.356949806213378906e+00
2.356614351272583008e+00
2.356264114379882812e+00
2.355924129486083984e+00
2.355574607849121094e+00
2.355239152908325195e+00
2.354916572570800781e+00
2.354564428329467773e+00
2.354233503341674805e+00
2.353895664215087891e+00
2.353547811508178711e+00
2.353223323822021484e+00
2.352859497070312500e+00


==> graphs/mat12/Eichinger2020_02_DATA-L2-2024-06-18_TrainPredict.txt <==
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
6.6389e-01 9.4455e-01 9.4455e-01 7.8056e-01 1.1351e+00 1.1351e+00 6.1111e-01 8.6069e-01 8.6069e-01 6.0000e-01 8.4322e-01 8.4322e-01
2.0750e+00 3.8381e+00 3.8381e+00 2.3583e+00 4.5300e+00 4.5300e+00 1.9167e+00 3.4660e+00 3.4660e+00 1.9111e+00 3.4514e+00 3.4514e+00
2.9694e+00 6.4137e+00 6.4137e+00 3.2500e+00 7.2219e+00 7.2219e+00 2.7472e+00 5.7826e+00 5.7826e+00 2.5139e+00 5.1189e+00 5.1189e+00
4.2528e+00 1.0443e+01 1.0443e+01 4.6472e+00 1.1572e+01 1.1572e+01 3.7778e+00 9.0488e+00 9.0488e+00 3.6250e+00 8.5407e+00 8.5407e+00
5.3611e+00 1.3867e+01 1.3867e+01 5.7139e+00 1.4754e+01 1.4754e+01 4.8778e+00 1.2569e+01 1.2569e+01 4.6500e+00 1.1881e+01 1.1881e+01
6.5417e+00 1.6853e+01 1.6853e+01 7.2750e+00 1.8083e+01 1.8083e+01 6.3917e+00 1.6450e+01 1.6450e+01 5.9333e+00 1.5481e+01 1.5481e+01
8.1111e+00 1.9461e+01 1.9461e+01 9.8167e+00 2.0803e+01 2.0803e+01 7.7500e+00 1.8973e+01 1.8973e+01 7.5472e+00 1.8632e+01 1.8632e+01
1.0644e+01 2.1433e+01 2.1433e+01 1.1256e+01 2.1727e+01 2.1727e+01 9.1528e+00 2.0629e+01 2.0629e+01 9.8028e+00 2.0932e+01 2.0932e+01
1.2786e+01 2.2226e+01 2.2226e+01 1.3367e+01 2.2355e+01 2.2355e+01 1.1397e+01 2.1878e+01 2.1878e+01 1.1553e+01 2.1895e+01 2.1895e+01
1.4111e+01 2.2507e+01 2.2507e+01 1.5303e+01 2.2629e+01 2.2629e+01 1.3328e+01 2.2402e+01 2.2402e+01 1.2553e+01 2.2253e+01 2.2253e+01
1.5197e+01 2.2648e+01 2.2648e+01 1.6467e+01 2.2727e+01 2.2727e+01 1.6431e+01 2.2704e+01 2.2704e+01 1.4158e+01 2.2552e+01 2.2552e+01
1.5744e+01 2.2702e+01 2.2702e+01 1.7397e+01 2.2777e+01 2.2777e+01 1.7236e+01 2.2757e+01 2.2757e+01 1.5433e+01 2.2688e+01 2.2688e+01
1.6950e+01 2.2772e+01 2.2772e+01 1.7858e+01 2.2797e+01 2.2797e+01 1.7633e+01 2.2778e+01 2.2778e+01 1.5692e+01 2.2712e+01 2.2712e+01
1.8153e+01 2.2812e+01 2.2812e+01 1.8519e+01 2.2817e+01 2.2817e+01 1.9308e+01 2.2823e+01 2.2823e+01 1.7456e+01 2.2792e+01 2.2792e+01
1.8353e+01 2.2818e+01 2.2818e+01 2.0681e+01 2.2846e+01 2.2846e+01 1.9853e+01 2.2834e+01 2.2834e+01 1.7817e+01 2.2806e+01 2.2806e+01
1.9589e+01 2.2839e+01 2.2839e+01 2.1175e+01 2.2851e+01 2.2851e+01 2.1150e+01 2.2849e+01 2.2849e+01 1.8461e+01 2.2823e+01 2.2823e+01
1.9719e+01 2.2841e+01 2.2841e+01 2.1297e+01 2.2852e+01 2.2852e+01 2.1533e+01 2.2852e+01 2.2852e+01 1.9369e+01 2.2839e+01 2.2839e+01
1.9908e+01 2.2844e+01 2.2844e+01 2.1856e+01 2.2856e+01 2.2856e+01 2.2581e+01 2.2858e+01 2.2858e+01 2.0158e+01 2.2848e+01 2.2848e+01
1.9989e+01 2.2845e+01 2.2845e+01 2.1961e+01 2.2857e+01 2.2857e+01 2.2639e+01 2.2859e+01 2.2859e+01 2.1439e+01 2.2857e+01 2.2857e+01
2.0861e+01 2.2853e+01 2.2853e+01 2.2581e+01 2.2860e+01 2.2860e+01 2.2931e+01 2.2860e+01 2.2860e+01 2.1925e+01 2.2859e+01 2.2859e+01
2.0978e+01 2.2854e+01 2.2854e+01 2.3039e+01 2.2861e+01 2.2861e+01 2.3061e+01 2.2861e+01 2.2861e+01 2.2394e+01 2.2861e+01 2.2861e+01
2.1292e+01 2.2856e+01 2.2856e+01 2.3511e+01 2.2863e+01 2.2863e+01 2.3458e+01 2.2862e+01 2.2862e+01 2.3431e+01 2.2864e+01 2.2864e+01
2.1981e+01 2.2859e+01 2.2859e+01 2.4094e+01 2.2864e+01 2.2864e+01 2.4692e+01 2.2864e+01 2.2864e+01 2.3672e+01 2.2864e+01 2.2864e+01
2.2875e+01 2.2862e+01 2.2862e+01 2.4194e+01 2.2864e+01 2.2864e+01 2.5442e+01 2.2865e+01 2.2865e+01 2.4000e+01 2.2865e+01 2.2865e+01
2.3411e+01 2.2864e+01 2.2864e+01 2.4367e+01 2.2865e+01 2.2865e+01 2.5706e+01 2.2866e+01 2.2866e+01 2.4247e+01 2.2865e+01 2.2865e+01
2.3608e+01 2.2864e+01 2.2864e+01 2.4575e+01 2.2865e+01 2.2865e+01 2.5939e+01 2.2866e+01 2.2866e+01 2.5364e+01 2.2866e+01 2.2866e+01
2.3686e+01 2.2864e+01 2.2864e+01 2.4811e+01 2.2865e+01 2.2865e+01 2.6025e+01 2.2866e+01 2.2866e+01 2.5547e+01 2.2866e+01 2.2866e+01
2.3994e+01 2.2865e+01 2.2865e+01 2.5661e+01 2.2866e+01 2.2866e+01 2.6147e+01 2.2866e+01 2.2866e+01 2.6347e+01 2.2867e+01 2.2867e+01
2.4125e+01 2.2865e+01 2.2865e+01 2.6033e+01 2.2866e+01 2.2866e+01 2.6389e+01 2.2866e+01 2.2866e+01 2.6522e+01 2.2867e+01 2.2867e+01
2.4208e+01 2.2865e+01 2.2865e+01 2.6317e+01 2.2867e+01 2.2867e+01 2.6550e+01 2.2867e+01 2.2867e+01 2.6814e+01 2.2867e+01 2.2867e+01
2.4386e+01 2.2865e+01 2.2865e+01 2.6472e+01 2.2867e+01 2.2867e+01 2.6956e+01 2.2867e+01 2.2867e+01 2.7000e+01 2.2867e+01 2.2867e+01
2.4850e+01 2.2866e+01 2.2866e+01 2.6606e+01 2.2867e+01 2.2867e+01 2.6989e+01 2.2867e+01 2.2867e+01 2.7003e+01 2.2541e+01 2.2408e+01
2.6956e+01 2.2867e+01 2.2867e+01 2.6900e+01 2.2867e+01 2.2867e+01 2.7003e+01 2.3121e+01 2.3228e+01 2.7169e+01 2.2582e+01 2.2449e+01
2.7003e+01 2.3421e+01 2.3429e+01 2.7000e+01 2.2867e+01 2.2867e+01 2.7078e+01 2.3105e+01 2.3212e+01 2.7450e+01 2.2642e+01 2.2508e+01
2.7133e+01 2.3372e+01 2.3380e+01 2.7003e+01 2.2069e+01 2.2078e+01 2.7242e+01 2.3074e+01 2.3181e+01 2.7753e+01 2.2697e+01 2.2563e+01
2.7542e+01 2.3251e+01 2.3259e+01 2.7083e+01 2.2111e+01 2.2119e+01 2.7547e+01 2.3025e+01 2.3132e+01 2.9700e+01 2.2862e+01 2.2727e+01
2.8611e+01 2.3059e+01 2.3067e+01 2.7281e+01 2.2203e+01 2.2211e+01 2.8222e+01 2.2949e+01 2.3055e+01 3.0211e+01 2.2895e+01 2.2760e+01
2.9528e+01 2.2955e+01 2.2963e+01 2.7522e+01 2.2301e+01 2.2310e+01 2.9556e+01 2.2866e+01 2.2972e+01 3.0361e+01 2.2904e+01 2.2769e+01
2.9953e+01 2.2916e+01 2.2924e+01 2.7986e+01 2.2451e+01 2.2459e+01 3.0494e+01 2.2828e+01 2.2934e+01 3.0475e+01 2.2911e+01 2.2775e+01
3.0928e+01 2.2861e+01 2.2869e+01 2.8522e+01 2.2583e+01 2.2592e+01 3.1272e+01 2.2807e+01 2.2913e+01 3.0622e+01 2.2918e+01 2.2782e+01
3.1628e+01 2.2833e+01 2.2841e+01 2.9764e+01 2.2761e+01 2.2769e+01 3.1556e+01 2.2801e+01 2.2906e+01 3.1053e+01 2.2936e+01 2.2800e+01
3.2264e+01 2.2814e+01 2.2822e+01 3.0092e+01 2.2800e+01 2.2809e+01 3.2681e+01 2.2785e+01 2.2891e+01 3.1342e+01 2.2946e+01 2.2810e+01
3.2425e+01 2.2810e+01 2.2818e+01 3.1158e+01 2.2879e+01 2.2887e+01 3.2986e+01 2.2782e+01 2.2887e+01 3.1725e+01 2.2957e+01 2.2821e+01
3.2953e+01 2.2800e+01 2.2807e+01 3.1406e+01 2.2895e+01 2.2903e+01 3.3539e+01 2.2777e+01 2.2882e+01 3.4008e+01 2.2984e+01 2.2848e+01
3.4519e+01 2.2783e+01 2.2791e+01 3.1808e+01 2.2916e+01 2.2924e+01 3.3883e+01 2.2774e+01 2.2880e+01 3.4936e+01 2.2991e+01 2.2855e+01
3.5608e+01 2.2777e+01 2.2785e+01 3.2047e+01 2.2926e+01 2.2935e+01 3.4322e+01 2.2772e+01 2.2877e+01 3.5400e+01 2.2994e+01 2.2858e+01
3.6467e+01 2.2773e+01 2.2781e+01 3.2542e+01 2.2944e+01 2.2952e+01 3.5250e+01 2.2768e+01 2.2874e+01 3.5575e+01 2.2995e+01 2.2859e+01
3.6708e+01 2.2772e+01 2.2780e+01 3.2917e+01 2.2954e+01 2.2963e+01 3.6364e+01 2.2766e+01 2.2871e+01 3.6658e+01 2.2998e+01 2.2862e+01
3.8397e+01 2.2769e+01 2.2777e+01 3.4825e+01 2.2980e+01 2.2988e+01 3.7256e+01 2.2765e+01 2.2870e+01 3.6742e+01 2.2999e+01 2.2863e+01
3.8467e+01 2.2769e+01 2.2777e+01 3.5294e+01 2.2985e+01 2.2993e+01 3.7811e+01 2.2764e+01 2.2870e+01 3.7483e+01 2.3000e+01 2.2864e+01
3.8850e+01 2.2769e+01 2.2777e+01 3.6189e+01 2.2991e+01 2.2999e+01 3.8922e+01 2.2763e+01 2.2869e+01 3.7856e+01 2.3001e+01 2.2865e+01
3.9067e+01 2.2768e+01 2.2776e+01 3.7944e+01 2.2997e+01 2.3005e+01 3.9700e+01 2.2763e+01 2.2868e+01 3.8319e+01 2.3002e+01 2.2865e+01
4.0108e+01 2.2768e+01 2.2776e+01 4.0108e+01 2.3000e+01 2.3008e+01 4.0108e+01 2.2763e+01 2.2868e+01 4.0108e+01 2.3003e+01 2.2867e+01


==> graphs/mat12/Eichinger2020_02_DATA-L2-2024-06-18_loss_history.txt <==
9.271906738281250000e+02
9.271549072265625000e+02
9.247205810546875000e+02
9.197739257812500000e+02
9.044641113281250000e+02
8.721279907226562500e+02
7.969157104492187500e+02
6.481856689453125000e+02
5.400092773437500000e+02
4.399682617187500000e+02
3.545081176757812500e+02
2.861245117187500000e+02
1.938719787597656250e+02
1.393297119140625000e+02
1.114160614013671875e+02
8.324479675292968750e+01
6.551628875732421875e+01
4.507545089721679688e+01
5.158229827880859375e+01
4.130401229858398438e+01
5.285113143920898438e+01
5.992216491699218750e+01
5.941478347778320312e+01
6.700164031982421875e+01
5.773135757446289062e+01
6.102472686767578125e+01
6.387261199951171875e+01
7.496746063232421875e+01
6.806473541259765625e+01
6.938999176025390625e+01
7.021456909179687500e+01
7.056154632568359375e+01
7.045967864990234375e+01
6.994133758544921875e+01
6.904184722900390625e+01
7.642332458496093750e+01
7.488619995117187500e+01
7.308802032470703125e+01
6.240261840820312500e+01
7.255583953857421875e+01
7.021524810791015625e+01
5.532895660400390625e+01
6.153310394287109375e+01
5.899019622802734375e+01
5.646602249145507812e+01
5.777457427978515625e+01
4.280064010620117188e+01
4.055015945434570312e+01
3.847077560424804688e+01
4.547880172729492188e+01
3.494721603393554688e+01
3.354735946655273438e+01
3.240502166748046875e+01
3.152106285095214844e+01
3.978614425659179688e+01
3.047785949707031250e+01
3.026867294311523438e+01
3.908162307739257812e+01
3.028735923767089844e+01
3.042541503906250000e+01
3.938583755493164062e+01
3.073603248596191406e+01
3.083415412902832031e+01
4.345075607299804688e+01
4.335829162597656250e+01
3.933535766601562500e+01
3.040847206115722656e+01
3.876686096191406250e+01
3.840003967285156250e+01
2.936060142517089844e+01
2.896139144897460938e+01
2.856796073913574219e+01
3.681863403320312500e+01
2.785172080993652344e+01
3.615934371948242188e+01
2.727615737915039062e+01
3.938520812988281250e+01
2.684494018554687500e+01
3.526842880249023438e+01
3.511249160766601562e+01
2.638776397705078125e+01
2.626146507263183594e+01
2.613918495178222656e+01
2.601651573181152344e+01
3.444448089599609375e+01
2.575584602355957031e+01
3.415245437622070312e+01
3.399323654174804688e+01
3.382531356811523438e+01
3.365006637573242188e+01
3.346926498413085938e+01
2.479618835449218750e+01
2.462266540527343750e+01
2.445085144042968750e+01
2.428208923339843750e+01
3.256090927124023438e+01
2.395635604858398438e+01
3.222047805786132812e+01
3.205693817138671875e+01
2.350086212158203125e+01
3.174233055114746094e+01
3.159017562866210938e+01
2.307724571228027344e+01
2.293981742858886719e+01
2.280312347412109375e+01
3.099992561340332031e+01
3.085355567932128906e+01
3.070658302307128906e+01
2.225069236755371094e+01
2.211031341552734375e+01
2.196935272216796875e+01
2.182810020446777344e+01
2.996851158142089844e+01
2.154592514038085938e+01
2.967580795288085938e+01
2.126614761352539062e+01
2.112783432006835938e+01
2.924461746215820312e+01
2.910305786132812500e+01
2.896213150024414062e+01
2.882169151306152344e+01
2.868161392211914062e+01
2.031736373901367188e+01
2.840288925170898438e+01
2.826406478881835938e+01
2.812521362304687500e+01
1.978863143920898438e+01
1.965767288208007812e+01
2.771126556396484375e+01
1.939768218994140625e+01
2.743778228759765625e+01
1.913978385925292969e+01
2.716613578796386719e+01
2.703085327148437500e+01
1.875667953491210938e+01
1.863018798828125000e+01
1.850463867187500000e+01
1.837989044189453125e+01
2.636501312255859375e+01
2.623368072509765625e+01
1.800848579406738281e+01
1.788565444946289062e+01
1.776353263854980469e+01
1.764214134216308594e+01
1.752145004272460938e+01
1.740142250061035156e+01
1.728206253051757812e+01
2.520594215393066406e+01
1.704469871520996094e+01
2.495437622070312500e+01
1.680876731872558594e+01
1.669159126281738281e+01
2.457979393005371094e+01
1.645869827270507812e+01
1.634302902221679688e+01
2.420886611938476562e+01
1.611314010620117188e+01
1.599898338317871094e+01
1.588559246063232422e+01
1.577291679382324219e+01
1.566096591949462891e+01
1.554970932006835938e+01
1.543914890289306641e+01
1.532924175262451172e+01
1.521999645233154297e+01
1.511139583587646484e+01
1.500342082977294922e+01
1.489608001708984375e+01
1.478934288024902344e+01
1.468321323394775391e+01
1.457768726348876953e+01
1.447274971008300781e+01
1.436844062805175781e+01
1.426469326019287109e+01
1.416152000427246094e+01
2.185908126831054688e+01
1.395602035522460938e+01
1.385375881195068359e+01
1.375218582153320312e+01
1.365128707885742188e+01
1.355101299285888672e+01
1.345141410827636719e+01
1.335241889953613281e+01
1.325408744812011719e+01
1.315638542175292969e+01
1.305930233001708984e+01
1.296283435821533203e+01
1.286699962615966797e+01
1.277175521850585938e+01
1.267714691162109375e+01
1.258313179016113281e+01
1.248974418640136719e+01
1.239697360992431641e+01
1.230480003356933594e+01
1.221323204040527344e+01
1.969550132751464844e+01
1.203077030181884766e+01
1.193998336791992188e+01
1.938418579101562500e+01
1.928017807006835938e+01
1.166837406158447266e+01
1.907161140441894531e+01
1.148798561096191406e+01
1.139864349365234375e+01
1.131029129028320312e+01
1.122289562225341797e+01
1.113639640808105469e+01
1.105080890655517578e+01
1.096607875823974609e+01
1.088218402862548828e+01
1.079910278320312500e+01
1.071683692932128906e+01
1.063535404205322266e+01
1.787198448181152344e+01
1.047324562072753906e+01
1.039277172088623047e+01
1.031314563751220703e+01
1.023439598083496094e+01
1.015644931793212891e+01
1.007930850982666016e+01
1.000297641754150391e+01
9.927395820617675781e+00
9.852587699890136719e+00
9.778510093688964844e+00
1.684542655944824219e+01
9.631130218505859375e+00
9.557842254638671875e+00
9.485362052917480469e+00
9.413845062255859375e+00
9.343117713928222656e+00
1.630971908569335938e+01
9.202440261840820312e+00
9.132684707641601562e+00
9.063638687133789062e+00
1.595985412597656250e+01
1.587233448028564453e+01
8.857309341430664062e+00
8.789083480834960938e+00
8.721903800964355469e+00
1.552426815032958984e+01
8.588947296142578125e+00
8.523308753967285156e+00
8.458784103393554688e+00
8.395287513732910156e+00
1.510320568084716797e+01
8.269600868225097656e+00
1.493739700317382812e+01
8.144885063171386719e+00
8.083236694335937500e+00
8.022786140441894531e+00
7.963537216186523438e+00
7.905346393585205078e+00
1.445536231994628906e+01
7.789985179901123047e+00
1.429796409606933594e+01
7.675860881805419922e+00
1.414078140258789062e+01
7.562130451202392578e+00
7.506319999694824219e+00
7.451887607574462891e+00
7.398632526397705078e+00
7.346316814422607422e+00
7.294945240020751953e+00
7.244606494903564453e+00
7.195348739624023438e+00
7.146992683410644531e+00
1.340671348571777344e+01
7.050942897796630859e+00
7.003397464752197266e+00
6.956790924072265625e+00
1.313259410858154297e+01
6.864587783813476562e+00
6.819086074829101562e+00
6.774590969085693359e+00
1.286358737945556641e+01
6.686567783355712891e+00
6.643141746520996094e+00
6.600668907165527344e+00
6.559114933013916016e+00
6.518524169921875000e+00
1.247915363311767578e+01
6.438051700592041016e+00
6.398398399353027344e+00
6.359689712524414062e+00
6.321782112121582031e+00
6.284620285034179688e+00
6.248258590698242188e+00
6.212737083435058594e+00
6.178009033203125000e+00
1.194974994659423828e+01
1.189147186279296875e+01
6.072957038879394531e+00
6.038403034210205078e+00
6.004557132720947266e+00
1.166091728210449219e+01
5.936831474304199219e+00
5.903401851654052734e+00
5.871065139770507812e+00
5.839834213256835938e+00
5.809559345245361328e+00
5.780011653900146484e+00
5.751043319702148438e+00
5.722679615020751953e+00
5.694940090179443359e+00
5.667957782745361328e+00
5.641703605651855469e+00
5.616112232208251953e+00
5.591088771820068359e+00
5.566550254821777344e+00
5.542469501495361328e+00
5.518845558166503906e+00
5.495706558227539062e+00
5.473048686981201172e+00
5.450865745544433594e+00
5.429129123687744141e+00
5.407821178436279297e+00
5.386901378631591797e+00
5.366332530975341797e+00
5.346175670623779297e+00
5.326369285583496094e+00
5.306955337524414062e+00
5.287918567657470703e+00
1.039795494079589844e+01
5.249510288238525391e+00
5.230366230010986328e+00
5.211651325225830078e+00
5.193219661712646484e+00
5.175060272216796875e+00
5.157256603240966797e+00
5.139882564544677734e+00
5.122967720031738281e+00
5.106551170349121094e+00
5.090538501739501953e+00
5.074872493743896484e+00
5.059527397155761719e+00
5.044472217559814453e+00
5.029698848724365234e+00
5.015220165252685547e+00
5.001083374023437500e+00
4.987234115600585938e+00
9.783022880554199219e+00
4.959162712097167969e+00
4.945217132568359375e+00
9.681319236755371094e+00
4.917360305786132812e+00
4.903395652770996094e+00
4.889658451080322266e+00
4.876099586486816406e+00
9.517216682434082031e+00
4.848844528198242188e+00
4.835347652435302734e+00
4.822310447692871094e+00
4.809762001037597656e+00
4.797711849212646484e+00
4.786118984222412109e+00
4.774917125701904297e+00
4.764100551605224609e+00
4.753609180450439453e+00
4.743413448333740234e+00
4.733558654785156250e+00
4.724015235900878906e+00
4.714797019958496094e+00
4.705861568450927734e+00
4.697177410125732422e+00
4.688721656799316406e+00
4.680443763732910156e+00
4.672340393066406250e+00
4.664404869079589844e+00
4.656683921813964844e+00
4.649126529693603516e+00
4.641737461090087891e+00
6.630510253906250000e+02
4.620403289794921875e+00
4.613645076751708984e+00
4.611099720001220703e+00
4.609453201293945312e+00
4.606086254119873047e+00
4.599414348602294922e+00
4.588955879211425781e+00
4.575405120849609375e+00
4.560006141662597656e+00
4.544445514678955078e+00
4.530192852020263672e+00
4.518407821655273438e+00
8.498301506042480469e+00
4.502802371978759766e+00
4.498216152191162109e+00
4.495023250579833984e+00
8.423521995544433594e+00
4.488333225250244141e+00
4.483764171600341797e+00
8.363422393798828125e+00
4.471636295318603516e+00
4.464715480804443359e+00
4.458099365234375000e+00
4.452094554901123047e+00
4.446894168853759766e+00
4.442527770996093750e+00
4.438910484313964844e+00
4.435828208923339844e+00
4.433071613311767578e+00
4.430366992950439453e+00
4.427582740783691406e+00
4.424666881561279297e+00
4.421623706817626953e+00
4.418491840362548828e+00
4.415407180786132812e+00
4.412419319152832031e+00
8.092877388000488281e+00
4.406552791595458984e+00
4.403759956359863281e+00
4.401229381561279297e+00
4.398914813995361328e+00
4.396718025207519531e+00
4.394609928131103516e+00
4.392528533935546875e+00
4.390474319458007812e+00
4.388463973999023438e+00
4.386467933654785156e+00
4.384533882141113281e+00
4.382712841033935547e+00
4.380952835083007812e+00
4.379321098327636719e+00
4.377756118774414062e+00
4.376292705535888672e+00
4.374876022338867188e+00
4.373494625091552734e+00
4.372148513793945312e+00
4.370826721191406250e+00
4.369526863098144531e+00
4.368245124816894531e+00
4.366981029510498047e+00
4.365763187408447266e+00
4.364570140838623047e+00
4.363425254821777344e+00
4.362330436706542969e+00
4.361258506774902344e+00
4.360211849212646484e+00
4.359197616577148438e+00
4.358180046081542969e+00
4.357220172882080078e+00
4.356245994567871094e+00
7.814074039459228516e+00
4.353984832763671875e+00
4.352758884429931641e+00
4.351613998413085938e+00
4.350492954254150391e+00
4.349440574645996094e+00
4.348437786102294922e+00
4.347465038299560547e+00
7.756108283996582031e+00
4.345336437225341797e+00
4.344223976135253906e+00
4.343145847320556641e+00
4.342158794403076172e+00
4.341208457946777344e+00
4.340316772460937500e+00
4.339448451995849609e+00
4.338641166687011719e+00
4.337861537933349609e+00
4.337124347686767578e+00
7.679348468780517578e+00
4.335475444793701172e+00
4.334613800048828125e+00
7.656116485595703125e+00
4.332840442657470703e+00
4.331939697265625000e+00
4.331107616424560547e+00
4.330328464508056641e+00
4.329625129699707031e+00
4.328946590423583984e+00
4.328308105468750000e+00
4.327712059020996094e+00
4.327154159545898438e+00
4.326599121093750000e+00
4.326079368591308594e+00
7.574027061462402344e+00
7.566603183746337891e+00
4.324280738830566406e+00
4.323654651641845703e+00
4.323077201843261719e+00
4.322537899017333984e+00
7.524216651916503906e+00
4.321514606475830078e+00
4.321016311645507812e+00
4.320568084716796875e+00
4.320168972015380859e+00
4.319771766662597656e+00
4.319396018981933594e+00
4.319037437438964844e+00
4.318707466125488281e+00
7.463031768798828125e+00
7.455744266510009766e+00
7.445966720581054688e+00
7.434007644653320312e+00
4.317299842834472656e+00
4.317156791687011719e+00
4.317044258117675781e+00
4.316952705383300781e+00
4.316881656646728516e+00
7.369456768035888672e+00
4.316830635070800781e+00
7.350072383880615234e+00
4.316987514495849609e+00
4.317126750946044922e+00
4.317254066467285156e+00
7.312120914459228516e+00
4.317592144012451172e+00
4.317807674407958984e+00
4.317983150482177734e+00
4.318134784698486328e+00
4.318251609802246094e+00
4.318311214447021484e+00
4.318336963653564453e+00
4.318326950073242188e+00
4.318264484405517578e+00
4.318177700042724609e+00
4.318048477172851562e+00
4.317896842956542969e+00
4.317712306976318359e+00
4.317513942718505859e+00
4.317268371582031250e+00
4.316998481750488281e+00
4.316707611083984375e+00
4.316414833068847656e+00
7.244373798370361328e+00
4.316030025482177734e+00
4.315917491912841797e+00
4.315776348114013672e+00
4.315612792968750000e+00
4.315387248992919922e+00
7.234144210815429688e+00
4.315152168273925781e+00
4.315116405487060547e+00
4.315028190612792969e+00
4.314909934997558594e+00
4.314724445343017578e+00
4.314538002014160156e+00
4.314320087432861328e+00
4.314060211181640625e+00
4.313784122467041016e+00
4.313470840454101562e+00
4.313158035278320312e+00
4.312805652618408203e+00
4.312451839447021484e+00
4.312064647674560547e+00
4.311686992645263672e+00
4.311291217803955078e+00
4.310875415802001953e+00
4.310457229614257812e+00
4.310027599334716797e+00
7.228354930877685547e+00
4.309437751770019531e+00
7.225518226623535156e+00
4.309304714202880859e+00
4.309308528900146484e+00
4.309267997741699219e+00
4.309175491333007812e+00
4.309039592742919922e+00
7.209560394287109375e+00
4.308971405029296875e+00
4.308998107910156250e+00
4.308975219726562500e+00
4.308908939361572266e+00
7.194517135620117188e+00
4.308958053588867188e+00
4.309047222137451172e+00
4.309090614318847656e+00
4.309048652648925781e+00
4.308992862701416016e+00
4.308845520019531250e+00
7.175202369689941406e+00
4.308788299560546875e+00
4.308840751647949219e+00
4.308828830718994141e+00
4.308777332305908203e+00
4.308639049530029297e+00
4.308462142944335938e+00
7.159730434417724609e+00
4.308341026306152344e+00
4.308375358581542969e+00
4.308342456817626953e+00
7.149230957031250000e+00
4.308465957641601562e+00
4.308611392974853516e+00
4.308670520782470703e+00
4.308657646179199219e+00
4.308582305908203125e+00
4.308425426483154297e+00
4.308212757110595703e+00
4.307968616485595703e+00
4.307657241821289062e+00
4.307319164276123047e+00
4.306907176971435547e+00
4.306493282318115234e+00
4.306039810180664062e+00
4.305564880371093750e+00
4.305072784423828125e+00
4.304538249969482422e+00
7.140822887420654297e+00
7.139576435089111328e+00
4.304033756256103516e+00
4.304133892059326172e+00
7.129568099975585938e+00
4.304534435272216797e+00
4.304811954498291016e+00
7.116237163543701172e+00
4.305494785308837891e+00
4.305881977081298828e+00
4.306152343750000000e+00
4.306319236755371094e+00
7.094449520111083984e+00
4.306854724884033203e+00
4.307185649871826172e+00
7.081148624420166016e+00
7.075086593627929688e+00
4.308963298797607422e+00
4.309772968292236328e+00
4.310420513153076172e+00
7.049059867858886719e+00
4.311782836914062500e+00
7.035921096801757812e+00
4.313629627227783203e+00
4.314546585083007812e+00
7.015253543853759766e+00
4.316405773162841797e+00
4.317354202270507812e+00
4.318062305450439453e+00
4.318593502044677734e+00
4.318940162658691406e+00
4.319118976593017578e+00
4.319146156311035156e+00
6.982403755187988281e+00
6.978742122650146484e+00
4.320345401763916016e+00
4.321045398712158203e+00
4.321528911590576172e+00
4.321830749511718750e+00
4.321931838989257812e+00
4.321882247924804688e+00
6.957186222076416016e+00
4.322063922882080078e+00
6.951623439788818359e+00
4.322971820831298828e+00
6.943160533905029297e+00
4.324506282806396484e+00
4.325288772583007812e+00
4.325816154479980469e+00
4.326125144958496094e+00
4.326222896575927734e+00
4.326145172119140625e+00
4.325887203216552734e+00
4.325496196746826172e+00
4.324974536895751953e+00
4.324327468872070312e+00
4.323589801788330078e+00
4.322742462158203125e+00
4.321824550628662109e+00
6.934107780456542969e+00
4.320496082305908203e+00
6.934419631958007812e+00
6.932202339172363281e+00
6.927535533905029297e+00
6.920739650726318359e+00
6.912057876586914062e+00
4.326399326324462891e+00
6.893050193786621094e+00
6.882742404937744141e+00
4.333529472351074219e+00
4.335867404937744141e+00
6.852789402008056641e+00
6.842952251434326172e+00
4.343029022216796875e+00
4.345433235168457031e+00
4.347404479980468750e+00
6.808528900146484375e+00
4.351131916046142578e+00
4.352844238281250000e+00
4.354141235351562500e+00
6.785597801208496094e+00
6.779839038848876953e+00
4.358736038208007812e+00
6.766283035278320312e+00
6.758566379547119141e+00
4.365698814392089844e+00
4.368088722229003906e+00
4.369905948638916016e+00
4.371210575103759766e+00
4.371988296508789062e+00
6.726469993591308594e+00
6.722433090209960938e+00
6.716595172882080078e+00
6.709182262420654297e+00
4.381082534790039062e+00
4.383562564849853516e+00
6.687792301177978516e+00
6.680741310119628906e+00
4.391197681427001953e+00
6.665640354156494141e+00
6.657563209533691406e+00
4.400632381439208984e+00
6.640874862670898438e+00
6.632195949554443359e+00
4.411500930786132812e+00
4.414863586425781250e+00
4.417369365692138672e+00
4.419140338897705078e+00
4.420222282409667969e+00
4.420720577239990234e+00
6.598635196685791016e+00
6.596076488494873047e+00
4.423385143280029297e+00
4.424469470977783203e+00
4.424923419952392578e+00
4.424815177917480469e+00
4.424184799194335938e+00
6.588054656982421875e+00
6.587216377258300781e+00
4.424028873443603516e+00
4.424372673034667969e+00
4.424130439758300781e+00
6.583381175994873047e+00
4.423637866973876953e+00
4.423327922821044922e+00
4.422473430633544922e+00
4.421163082122802734e+00
4.419426918029785156e+00
6.590124130249023438e+00
6.591052055358886719e+00
4.416650772094726562e+00
4.416285037994384766e+00
4.415424346923828125e+00
4.414137363433837891e+00
4.412435531616210938e+00
4.410427093505859375e+00
4.408098697662353516e+00
6.606435775756835938e+00
4.404173851013183594e+00
4.402450561523437500e+00
4.400418281555175781e+00
4.398113250732421875e+00
4.395582675933837891e+00
4.392829895019531250e+00
6.633241176605224609e+00
6.635999679565429688e+00
4.387640953063964844e+00
6.637580394744873047e+00
6.636589050292968750e+00
6.633601188659667969e+00
6.628845214843750000e+00
4.392405033111572266e+00
6.617815494537353516e+00
4.396928310394287109e+00
4.398674011230468750e+00
6.603483200073242188e+00
6.598518848419189453e+00
6.592064857482910156e+00
4.407668113708496094e+00
4.410233497619628906e+00
6.573955535888671875e+00
4.414649009704589844e+00
4.416474342346191406e+00
4.417582035064697266e+00
6.559424400329589844e+00
4.419433593750000000e+00
4.420119285583496094e+00
4.420170307159423828e+00
4.419643402099609375e+00
4.418570518493652344e+00
4.417049407958984375e+00
6.559212684631347656e+00
4.414364814758300781e+00
4.413134574890136719e+00
6.563395977020263672e+00
4.410988330841064453e+00
4.409989833831787109e+00
4.408534526824951172e+00
6.569324970245361328e+00
4.405942440032958984e+00
4.404751777648925781e+00
4.403090476989746094e+00
4.401047706604003906e+00
4.398683547973632812e+00
4.396057605743408203e+00
4.393184185028076172e+00
6.595761299133300781e+00
6.598570823669433594e+00
6.598893642425537109e+00
6.596982002258300781e+00
4.389474868774414062e+00
6.590842247009277344e+00
4.392059326171875000e+00
4.393097877502441406e+00
4.393370628356933594e+00
4.393006801605224609e+00
6.582929134368896484e+00
4.392253398895263672e+00
6.581335544586181641e+00
6.579061031341552734e+00
4.394211292266845703e+00
4.395143032073974609e+00
4.395427227020263672e+00
4.395164966583251953e+00
4.394361972808837891e+00
4.393117427825927734e+00
6.575594902038574219e+00
6.575669288635253906e+00
6.573553085327148438e+00
4.393024444580078125e+00
4.393887519836425781e+00
6.565735816955566406e+00
4.395390510559082031e+00
4.395919799804687500e+00
4.395763397216796875e+00
6.560711383819580078e+00
4.395341396331787109e+00
4.395046234130859375e+00
6.559464931488037109e+00
4.394526958465576172e+00
6.557787418365478516e+00
6.555453777313232422e+00
4.396729946136474609e+00
4.397722244262695312e+00
4.398025512695312500e+00
4.397676467895507812e+00
4.396789073944091797e+00
4.395411491394042969e+00
4.393584251403808594e+00
4.391393184661865234e+00
6.559921741485595703e+00
6.561467647552490234e+00
6.560667037963867188e+00
4.388446807861328125e+00
4.388796329498291016e+00
4.388529300689697266e+00
4.387690544128417969e+00
4.386300563812255859e+00
4.384484767913818359e+00
4.382255077362060547e+00
4.379725933074951172e+00
4.376933574676513672e+00
6.579266548156738281e+00
4.372240543365478516e+00
4.370206832885742188e+00
4.367857933044433594e+00
4.365244865417480469e+00
4.362401008605957031e+00
4.359370231628417969e+00
4.356162071228027344e+00
6.617016315460205078e+00
6.620463848114013672e+00
4.350024700164794922e+00
6.622963428497314453e+00
4.348862171173095703e+00
4.348351478576660156e+00
4.347367286682128906e+00
4.345960617065429688e+00
4.344183921813964844e+00
6.632631301879882812e+00
6.633580207824707031e+00
6.632050991058349609e+00
4.342705726623535156e+00
4.343317985534667969e+00
4.343407154083251953e+00
6.624654293060302734e+00
4.343626022338867188e+00
4.343726634979248047e+00
4.343344211578369141e+00
4.342534065246582031e+00
6.623600482940673828e+00
6.622829914093017578e+00
6.619709491729736328e+00
4.343993186950683594e+00
4.345186710357666016e+00
4.345771312713623047e+00
6.607685089111328125e+00
6.604477882385253906e+00
4.348755359649658203e+00
4.349977016448974609e+00
4.350555419921875000e+00
4.350518226623535156e+00
6.592536449432373047e+00
4.350551128387451172e+00
4.350557804107666016e+00
4.350077152252197266e+00
4.349140644073486328e+00
4.347785472869873047e+00
4.346063613891601562e+00
4.344038486480712891e+00
4.341726303100585938e+00
6.608346462249755859e+00
6.610154628753662109e+00
4.337656497955322266e+00
4.337076663970947266e+00
4.336083889007568359e+00
4.334703922271728516e+00
4.332952022552490234e+00
4.330882549285888672e+00
4.328546524047851562e+00
6.629455089569091797e+00
6.631505012512207031e+00
6.630853652954101562e+00
4.325418472290039062e+00
4.325742721557617188e+00
6.625479698181152344e+00
6.622515678405761719e+00
4.328150749206542969e+00
4.329270362854003906e+00
6.611655235290527344e+00
6.607282161712646484e+00
4.333609580993652344e+00
4.335227012634277344e+00
4.336162567138671875e+00
4.336485862731933594e+00
4.336284637451171875e+00
6.591494560241699219e+00
6.589606761932373047e+00
4.337474346160888672e+00
4.338251590728759766e+00
6.581361293792724609e+00
4.339671611785888672e+00
4.340233325958251953e+00
4.340246200561523438e+00
6.574746131896972656e+00
4.340264797210693359e+00
6.571701526641845703e+00
6.568554878234863281e+00
4.343331336975097656e+00
6.559869289398193359e+00
4.346833705902099609e+00
4.348236083984375000e+00
4.348886013031005859e+00
4.348847389221191406e+00
4.348260879516601562e+00
4.347194671630859375e+00
4.345707893371582031e+00
6.554360389709472656e+00
4.343211174011230469e+00
6.556162357330322266e+00
6.554927825927734375e+00
6.551417350769042969e+00
4.345381736755371094e+00
6.542315483093261719e+00
4.349393367767333984e+00
6.532984256744384766e+00
4.353542804718017578e+00
4.355065822601318359e+00
6.520827770233154297e+00
6.516390800476074219e+00
6.510243892669677734e+00
4.363650798797607422e+00
6.496809482574462891e+00
4.369748115539550781e+00
4.372239589691162109e+00
6.480518817901611328e+00
6.475080966949462891e+00
4.379994869232177734e+00
4.382483482360839844e+00
4.384025096893310547e+00
4.384685993194580078e+00
4.384499549865722656e+00
4.383629798889160156e+00
4.382117748260498047e+00
4.380053520202636719e+00
4.377481460571289062e+00
6.470679759979248047e+00
6.472412586212158203e+00
4.372637271881103516e+00
4.371742725372314453e+00
6.474022865295410156e+00
4.370166778564453125e+00
4.369351863861083984e+00
4.367833137512207031e+00
6.478872776031494141e+00
6.479280471801757812e+00
4.365521430969238281e+00
4.365243911743164062e+00
4.364258766174316406e+00
4.362670421600341797e+00
6.482867240905761719e+00
4.359892845153808594e+00
4.358605861663818359e+00
6.487405776977539062e+00
6.487376213073730469e+00
6.485028266906738281e+00
4.358863830566406250e+00
4.359905242919921875e+00
4.360119819641113281e+00
4.359557151794433594e+00
4.358314514160156250e+00
4.356438636779785156e+00
6.484160900115966797e+00
4.353189468383789062e+00
4.351710319519042969e+00
6.489809513092041016e+00
6.490074157714843750e+00
6.487959384918212891e+00
4.351414203643798828e+00
4.352343082427978516e+00
4.352491855621337891e+00
4.351856708526611328e+00
4.350584506988525391e+00
4.348721504211425781e+00
4.346375465393066406e+00
4.343654155731201172e+00
4.340593814849853516e+00
6.503062248229980469e+00
6.505785942077636719e+00
4.334743022918701172e+00
4.333609580993652344e+00
6.509027004241943359e+00
6.508592605590820312e+00
4.332683563232421875e+00
4.332921504974365234e+00
6.504876136779785156e+00
4.333182334899902344e+00
6.501862525939941406e+00
6.498824119567871094e+00
4.336276054382324219e+00
4.337469100952148438e+00
6.488675594329833984e+00
4.339390754699707031e+00
6.482551574707031250e+00
6.478208541870117188e+00
6.471986770629882812e+00
6.464123249053955078e+00
6.454871177673339844e+00
4.359221935272216797e+00
4.363574504852294922e+00
6.430386066436767578e+00
6.422928810119628906e+00
4.375534057617187500e+00
6.407569408416748047e+00
6.399643421173095703e+00
4.388922214508056641e+00
6.383668422698974609e+00
6.375564098358154297e+00
6.366334438323974609e+00
4.410160064697265625e+00
6.348395347595214844e+00
4.421015262603759766e+00
4.425258636474609375e+00
4.428011417388916016e+00
4.429465293884277344e+00
6.324950218200683594e+00
6.322159767150878906e+00
6.317648410797119141e+00
4.438189983367919922e+00
4.440697193145751953e+00
4.441855907440185547e+00
4.441761493682861328e+00
6.305745601654052734e+00
4.440828323364257812e+00
6.305072307586669922e+00
6.303594589233398438e+00
6.300435066223144531e+00
4.445717334747314453e+00
4.447391986846923828e+00
6.292164325714111328e+00
6.289511203765869141e+00
4.452023029327392578e+00
4.453253269195556641e+00
6.282474994659423828e+00
4.454366683959960938e+00
4.454328060150146484e+00
4.453126430511474609e+00
4.450943470001220703e+00
4.447916030883789062e+00
4.444116592407226562e+00
6.295951843261718750e+00
4.436749458312988281e+00
4.433118820190429688e+00
4.428793907165527344e+00
6.311863899230957031e+00
6.314759254455566406e+00
4.419667243957519531e+00
4.417587280273437500e+00
6.321256637573242188e+00
4.413246154785156250e+00
4.410799980163574219e+00
4.407393932342529297e+00
4.403239727020263672e+00
4.398568630218505859e+00
6.345822811126708984e+00
6.349797725677490234e+00
6.351153850555419922e+00
4.388841629028320312e+00
6.350595951080322266e+00
4.388385772705078125e+00
6.348875999450683594e+00
6.346886634826660156e+00
6.343162536621093750e+00
6.337998867034912109e+00
6.331490516662597656e+00
4.404767513275146484e+00
4.408177852630615234e+00
4.409824848175048828e+00
4.410116672515869141e+00
6.312213420867919922e+00
6.310397148132324219e+00
6.306811332702636719e+00
6.301468372344970703e+00
4.420858383178710938e+00
4.423915863037109375e+00
4.425552368164062500e+00
6.285838127136230469e+00
6.282887458801269531e+00
4.430664062500000000e+00
6.275911331176757812e+00
4.435052394866943359e+00
4.436278343200683594e+00
4.436020374298095703e+00
4.434516906738281250e+00
6.272547721862792969e+00
4.431245803833007812e+00
4.429422378540039062e+00
4.426669120788574219e+00
6.281733512878417969e+00
6.283240318298339844e+00
4.420819282531738281e+00
6.283261299133300781e+00
6.282095909118652344e+00
4.421549797058105469e+00
4.422008991241455078e+00
6.278917312622070312e+00
4.421580314636230469e+00
4.420619010925292969e+00
4.418444156646728516e+00
4.415328979492187500e+00
4.411534309387207031e+00
4.407218933105468750e+00
4.402415752410888672e+00
6.306093692779541016e+00
4.393503665924072266e+00
4.389153003692626953e+00
4.384230613708496094e+00
4.378872871398925781e+00
4.373127937316894531e+00
4.367103099822998047e+00
4.360805511474609375e+00
4.354267597198486328e+00
4.347541809082031250e+00
4.340648174285888672e+00
4.333669662475585938e+00
4.326622962951660156e+00
4.319599628448486328e+00
4.312636375427246094e+00
4.305723190307617188e+00
4.298899173736572266e+00
4.292140960693359375e+00
4.285468578338623047e+00
4.278913021087646484e+00
4.272479534149169922e+00
4.266205310821533203e+00
4.260079383850097656e+00
4.254097461700439453e+00
4.248305320739746094e+00
4.242660999298095703e+00
4.237174987792968750e+00
4.231856346130371094e+00
4.226691246032714844e+00
4.221685886383056641e+00
4.216881752014160156e+00
4.212211132049560547e+00
4.207708835601806641e+00
4.203386783599853516e+00
4.199190139770507812e+00
4.195144653320312500e+00
4.191263675689697266e+00
4.187519550323486328e+00
4.183901309967041016e+00
4.180435657501220703e+00
4.177089691162109375e+00
4.173892021179199219e+00
4.170800209045410156e+00
4.167824745178222656e+00
4.164978504180908203e+00
4.162239074707031250e+00
4.159592628479003906e+00
4.157086372375488281e+00
4.154629230499267578e+00
4.152297973632812500e+00
4.150056362152099609e+00
4.147899150848388672e+00
4.145818233489990234e+00
4.143836498260498047e+00
4.141932010650634766e+00
4.140070438385009766e+00
4.138314723968505859e+00
4.136600971221923828e+00
4.134950160980224609e+00
4.133388042449951172e+00
4.131873130798339844e+00
4.130421638488769531e+00
4.129014968872070312e+00
4.127655982971191406e+00
4.126358985900878906e+00
4.125098705291748047e+00
4.123901844024658203e+00
4.122729301452636719e+00
4.121613502502441406e+00
4.120522975921630859e+00
4.119462013244628906e+00
4.118441104888916016e+00
4.117477416992187500e+00
4.116525173187255859e+00
4.115612983703613281e+00
4.114727973937988281e+00
4.113852024078369141e+00
4.113043785095214844e+00
4.112223148345947266e+00
4.111434459686279297e+00
4.110662937164306641e+00
4.109933376312255859e+00
4.109212398529052734e+00
4.108524322509765625e+00
4.107830524444580078e+00
4.107168674468994141e+00
4.106536388397216797e+00
4.105894565582275391e+00
4.105282306671142578e+00
4.104672908782958984e+00
4.104102611541748047e+00
4.103517055511474609e+00
4.102966785430908203e+00
4.102416515350341797e+00
4.101874828338623047e+00
4.101352691650390625e+00
4.100845813751220703e+00
4.100341320037841797e+00
4.099840164184570312e+00
4.099357604980468750e+00
4.098870277404785156e+00
4.098405838012695312e+00
4.097938537597656250e+00
4.097484588623046875e+00
4.097027778625488281e+00
4.096584796905517578e+00
4.096153259277343750e+00
4.095712661743164062e+00
4.095280647277832031e+00
4.094869613647460938e+00
4.094453811645507812e+00
4.094034194946289062e+00
4.093636512756347656e+00
4.093225955963134766e+00
4.092837333679199219e+00
4.092435359954833984e+00
4.092060089111328125e+00
4.091665267944335938e+00
4.091279506683349609e+00
4.090899944305419922e+00
4.090512752532958984e+00
4.090124130249023438e+00
4.089768886566162109e+00
4.089398860931396484e+00
4.089024066925048828e+00
4.088666915893554688e+00
4.088293552398681641e+00
4.087925910949707031e+00
4.087551593780517578e+00
4.087224006652832031e+00
4.086868286132812500e+00
4.086510658264160156e+00
4.086147308349609375e+00
4.085794448852539062e+00
4.085442543029785156e+00
4.085097312927246094e+00
4.084754943847656250e+00
4.084404945373535156e+00
4.084069252014160156e+00
4.083714962005615234e+00
4.083373546600341797e+00
4.083014488220214844e+00
4.082684040069580078e+00
4.082347393035888672e+00
4.082002162933349609e+00
4.081656932830810547e+00
4.081326007843017578e+00
4.080976963043212891e+00
4.080646038055419922e+00
4.080307006835937500e+00
4.079977512359619141e+00
4.079630374908447266e+00
4.079303264617919922e+00
4.078968048095703125e+00
4.078624248504638672e+00
4.078293323516845703e+00
4.077954769134521484e+00
4.077623844146728516e+00
4.077301979064941406e+00
4.076962947845458984e+00
4.076624393463134766e+00
4.076302051544189453e+00
4.075965404510498047e+00
4.075627326965332031e+00
4.075301647186279297e+00
4.074968814849853516e+00
4.074634075164794922e+00
4.074306488037109375e+00
4.073973655700683594e+00
4.073639869689941406e+00
4.073317050933837891e+00
4.072969913482666016e+00
4.072647571563720703e+00
4.072318077087402344e+00
4.071991443634033203e+00
4.071674823760986328e+00
4.071339130401611328e+00
4.071005344390869141e+00
4.070673942565917969e+00
4.070346832275390625e+00
4.070024967193603516e+00
4.069691181182861328e+00
4.069352626800537109e+00
4.069035530090332031e+00
4.068692684173583984e+00
4.068378925323486328e+00
4.068037509918212891e+00
4.067719459533691406e+00
4.067383766174316406e+00
4.067060470581054688e+00
4.066738605499267578e+00
4.066395759582519531e+00
4.066061019897460938e+00
4.065745830535888672e+00
4.065421581268310547e+00
4.065076351165771484e+00
4.064755916595458984e+00
4.064415454864501953e+00
4.064093589782714844e+00
4.063762187957763672e+00
4.063438892364501953e+00
4.063114166259765625e+00
4.062783241271972656e+00
4.062454223632812500e+00
4.062112331390380859e+00
4.061800003051757812e+00
4.061467647552490234e+00
4.061125755310058594e+00
4.060793876647949219e+00
4.060466289520263672e+00
4.060149192810058594e+00
4.059815406799316406e+00
4.059484958648681641e+00
4.059160709381103516e+00
4.058821678161621094e+00
4.058506488800048828e+00
4.058180809020996094e+00
4.057840824127197266e+00
4.057509899139404297e+00
4.057180881500244141e+00
4.056865692138671875e+00
4.056523323059082031e+00
4.056197643280029297e+00
4.055867671966552734e+00
4.055539608001708984e+00
4.055206298828125000e+00
4.054873943328857422e+00
4.054555416107177734e+00
4.054222106933593750e+00
4.053897380828857422e+00
4.053552150726318359e+00
4.053227424621582031e+00
4.052893638610839844e+00
4.052566528320312500e+00
4.052243709564208984e+00
4.051902770996093750e+00
4.051578521728515625e+00
4.051246643066406250e+00
4.050914287567138672e+00
4.050587654113769531e+00
4.050258159637451172e+00
4.049931049346923828e+00
4.049592494964599609e+00
4.049265384674072266e+00
4.048936367034912109e+00
4.048609733581542969e+00
4.048262119293212891e+00
4.047948360443115234e+00
4.047621250152587891e+00
4.047283172607421875e+00
4.046944141387939453e+00
4.046620845794677734e+00
4.046284198760986328e+00
4.045953273773193359e+00
4.045636653900146484e+00
4.045305252075195312e+00
4.044966220855712891e+00
4.044637203216552734e+00
4.044305324554443359e+00
4.043970584869384766e+00
4.043628215789794922e+00
4.043306350708007812e+00
4.042985439300537109e+00
4.042642116546630859e+00
4.042319774627685547e+00
4.041995525360107422e+00
4.041652202606201172e+00
4.041335582733154297e+00
4.040997982025146484e+00
4.040648937225341797e+00
4.040325641632080078e+00
4.039990901947021484e+00
4.039673805236816406e+00
4.039327144622802734e+00
4.038998126983642578e+00
4.038680076599121094e+00
4.038335800170898438e+00
4.038012981414794922e+00
4.037682056427001953e+00
4.037353038787841797e+00
4.037009716033935547e+00
4.036685943603515625e+00
4.036344051361083984e+00
4.036014080047607422e+00
4.035683155059814453e+00
4.035347461700439453e+00
4.035027980804443359e+00
4.034683704376220703e+00
4.034360885620117188e+00
4.034023761749267578e+00
4.033690929412841797e+00
4.033351898193359375e+00
4.033018589019775391e+00
4.032699108123779297e+00
4.032363414764404297e+00
4.032039165496826172e+00
4.031684875488281250e+00
4.031366825103759766e+00
4.031017303466796875e+00
4.030708789825439453e+00
4.030362606048583984e+00
4.030024051666259766e+00
4.029692173004150391e+00
4.029354572296142578e+00
4.029029846191406250e+00
4.028687000274658203e+00
4.028360366821289062e+00
4.028030395507812500e+00
4.027695178985595703e+00
4.027363300323486328e+00
4.027029991149902344e+00
4.026706218719482422e+00
4.026374340057373047e+00
4.026035785675048828e+00
4.025704383850097656e+00
4.025362968444824219e+00
4.025024890899658203e+00
4.024693965911865234e+00
4.024369716644287109e+00
4.024026870727539062e+00
4.023687362670898438e+00
4.023359298706054688e+00
4.023026466369628906e+00
4.022696495056152344e+00
4.022341728210449219e+00
4.022032260894775391e+00
4.021680831909179688e+00
4.021354675292968750e+00
4.021018505096435547e+00
4.020684242248535156e+00
4.020347595214843750e+00
4.020021915435791016e+00
4.019700050354003906e+00
4.019356727600097656e+00
4.019020080566406250e+00
4.018685340881347656e+00
4.018351554870605469e+00
4.018023967742919922e+00
4.017684936523437500e+00
4.017347335815429688e+00
4.017003536224365234e+00
4.016685009002685547e+00
4.016343593597412109e+00
4.016001701354980469e+00
4.015681266784667969e+00
4.015338420867919922e+00
4.015001296997070312e+00
4.014693260192871094e+00
4.014329433441162109e+00
4.013996124267578125e+00
4.013670921325683594e+00
4.013329982757568359e+00
4.012997150421142578e+00
4.012666225433349609e+00
4.012325286865234375e+00
4.011984825134277344e+00
4.011654853820800781e+00
4.011322975158691406e+00
4.010990619659423828e+00
4.010660171508789062e+00
4.010315895080566406e+00
4.009981632232666016e+00
4.009645938873291016e+00
4.009308815002441406e+00
4.008988380432128906e+00
4.008640289306640625e+00
4.008316993713378906e+00
4.007963657379150391e+00
4.007628917694091797e+00
4.007295608520507812e+00
4.006959438323974609e+00
4.006623268127441406e+00
4.006296634674072266e+00
4.005956649780273438e+00
4.005618095397949219e+00
4.005300998687744141e+00
4.004946231842041016e+00
4.004607677459716797e+00
4.004282474517822266e+00
4.003937721252441406e+00
4.003603935241699219e+00
4.003273963928222656e+00
4.002932548522949219e+00
4.002586364746093750e+00
4.002264976501464844e+00
4.001914024353027344e+00
4.001588344573974609e+00
4.001256942749023438e+00
4.000915527343750000e+00
4.000579357147216797e+00
4.000242710113525391e+00
3.999908924102783203e+00
3.999577522277832031e+00
3.999232530593872070e+00
3.998900413513183594e+00
3.998559713363647461e+00
3.998236179351806641e+00
3.997874259948730469e+00
3.997555255889892578e+00
3.997204303741455078e+00
3.996877193450927734e+00
3.996533393859863281e+00
3.996214866638183594e+00
3.995867013931274414e+00
3.995533466339111328e+00
3.995185375213623047e+00
3.994856357574462891e+00
3.994522094726562500e+00
3.994184017181396484e+00
3.993836879730224609e+00
3.993511676788330078e+00
3.993164062500000000e+00
3.992824316024780273e+00
3.992493152618408203e+00
3.992166996002197266e+00
3.991819381713867188e+00
3.991482257843017578e+00
3.991148233413696289e+00
3.990799427032470703e+00
3.990476608276367188e+00
3.990140914916992188e+00
3.989804267883300781e+00
3.989466190338134766e+00
3.989124059677124023e+00
3.988785743713378906e+00
3.988457441329956055e+00
3.988104343414306641e+00
3.987782478332519531e+00
3.987435579299926758e+00
3.987093210220336914e+00
3.986756801605224609e+00
3.986416339874267578e+00
3.986087799072265625e+00
3.985743045806884766e+00
3.985404968261718750e+00
3.985057115554809570e+00
3.984729766845703125e+00
3.984400749206542969e+00
3.984062194824218750e+00
3.983720541000366211e+00
3.983386754989624023e+00
3.983042001724243164e+00
3.982701301574707031e+00
3.982373714447021484e+00
3.982029438018798828e+00
3.981689929962158203e+00
3.981352567672729492e+00
3.981021165847778320e+00
3.980668783187866211e+00
3.980333566665649414e+00
3.979998350143432617e+00
3.979656696319580078e+00
3.979319334030151367e+00
3.978979349136352539e+00
3.978653192520141602e+00
3.978305101394653320e+00
3.977967262268066406e+00
3.977630615234375000e+00
3.977293252944946289e+00
3.976953506469726562e+00
3.976603269577026367e+00
3.976274490356445312e+00
3.975932598114013672e+00
3.975589275360107422e+00
3.975241184234619141e+00
3.974929332733154297e+00
3.974582195281982422e+00
3.974231719970703125e+00
3.973896026611328125e+00
3.973561525344848633e+00
3.973221540451049805e+00
3.972876310348510742e+00
3.972551107406616211e+00
3.972205877304077148e+00
3.971860885620117188e+00
3.971536874771118164e+00
3.971189975738525391e+00
3.970848560333251953e+00
3.970513343811035156e+00
3.970174312591552734e+00
3.969836711883544922e+00
3.969495773315429688e+00
3.969151496887207031e+00
3.968815326690673828e+00
3.968477725982666016e+00
3.968135595321655273e+00
3.967793226242065430e+00
3.967456102371215820e+00
3.967115402221679688e+00
3.966786384582519531e+00
3.966439247131347656e+00
3.966112136840820312e+00
3.965750694274902344e+00
3.965423345565795898e+00
3.965073823928833008e+00
3.964738368988037109e+00
3.964392900466918945e+00
3.964071989059448242e+00
3.963720083236694336e+00
3.963390111923217773e+00
3.963030576705932617e+00
3.962701082229614258e+00
3.962364196777343750e+00
3.962020158767700195e+00
3.961677074432373047e+00
3.961345434188842773e+00
3.961011648178100586e+00
3.960664510726928711e+00
3.960325002670288086e+00
3.959995508193969727e+00
3.959653377532958984e+00
3.959299325942993164e+00
3.958951950073242188e+00
3.958624124526977539e+00
3.958279848098754883e+00
3.957949399948120117e+00
3.957607984542846680e+00
3.957265138626098633e+00
3.956911802291870117e+00
3.956582784652709961e+00
3.956247091293334961e+00
3.955894947052001953e+00
3.955557107925415039e+00
3.955220222473144531e+00
3.954867124557495117e+00
3.954541921615600586e+00
3.954182386398315430e+00
3.953859329223632812e+00
3.953514575958251953e+00
3.953169584274291992e+00
3.952829599380493164e+00
3.952481508255004883e+00
3.952145099639892578e+00
3.951797485351562500e+00
3.951459646224975586e+00
3.951126813888549805e+00
3.950785875320434570e+00
3.950449228286743164e+00
3.950099468231201172e+00
3.949763059616088867e+00
3.949438810348510742e+00
3.949083566665649414e+00
3.948744058609008789e+00
3.948389768600463867e+00
3.948046684265136719e+00
3.947721481323242188e+00
3.947370529174804688e+00
3.947026968002319336e+00
3.946685552597045898e+00
3.946355819702148438e+00
3.946013689041137695e+00
3.945676088333129883e+00
3.945324182510375977e+00
3.944994688034057617e+00
3.944635152816772461e+00
3.944300889968872070e+00
3.943957090377807617e+00
3.943616628646850586e+00
3.943286657333374023e+00
3.942940711975097656e+00
3.942588567733764648e+00
3.942255735397338867e+00
3.941912174224853516e+00
3.941578149795532227e+00
3.941236495971679688e+00
3.940891265869140625e+00
3.940557241439819336e+00
3.940203666687011719e+00
3.939848661422729492e+00
3.939524412155151367e+00
3.939181566238403320e+00
3.938839197158813477e+00
3.938497304916381836e+00
3.938149213790893555e+00
3.937823534011840820e+00
3.937477350234985352e+00
3.937129735946655273e+00
3.936783313751220703e+00
3.936448335647583008e+00
3.936105489730834961e+00
3.935760259628295898e+00
3.935432672500610352e+00
3.935075044631958008e+00
3.934740543365478516e+00
3.934392690658569336e+00
3.934049844741821289e+00
3.933704137802124023e+00
3.933367490768432617e+00
3.933022975921630859e+00
3.932689189910888672e+00
3.932327508926391602e+00
3.931999444961547852e+00
3.931658029556274414e+00
3.931319713592529297e+00
3.930972337722778320e+00
3.930632352828979492e+00
3.930292129516601562e+00
3.929943084716796875e+00
3.929610729217529297e+00
3.929259777069091797e+00
3.928917646408081055e+00
3.928568601608276367e+00
3.928241968154907227e+00
3.927894353866577148e+00
3.927538394927978516e+00
3.927195787429809570e+00
3.926868438720703125e+00
3.926522731781005859e+00
3.926167488098144531e+00
3.925833225250244141e+00
3.925498008728027344e+00
3.925149440765380859e+00
3.924790382385253906e+00
3.924450397491455078e+00
3.924127578735351562e+00
3.923770666122436523e+00
3.923429965972900391e+00
3.923088073730468750e+00
3.922753810882568359e+00
3.922408103942871094e+00
3.922059535980224609e+00
3.921719551086425781e+00
3.921369552612304688e+00
3.921023368835449219e+00
3.920680046081542969e+00
3.920330047607421875e+00
3.920004367828369141e+00
3.919665098190307617e+00
3.919321775436401367e+00
3.918974399566650391e+00
3.918642282485961914e+00
3.918291568756103516e+00
3.917949438095092773e+00
3.917612314224243164e+00
3.917265176773071289e+00
3.916915416717529297e+00
3.916566133499145508e+00
3.916220903396606445e+00
3.915876865386962891e+00
3.915548324584960938e+00
3.915193796157836914e+00
3.914856195449829102e+00
3.914507865905761719e+00
3.914167881011962891e+00
3.913830280303955078e+00
3.913480758666992188e+00
3.913130283355712891e+00
3.912787437438964844e+00
3.912454605102539062e+00
3.912092685699462891e+00
3.911760330200195312e+00
3.911422252655029297e+00
3.911073207855224609e+00
3.910730361938476562e+00
3.910382032394409180e+00
3.910050392150878906e+00
3.909715890884399414e+00
3.909347057342529297e+00
3.909005641937255859e+00
3.908662796020507812e+00
3.908330917358398438e+00
3.907989263534545898e+00
3.907632589340209961e+00
3.907291889190673828e+00
3.906947612762451172e+00
3.906612873077392578e+00
3.906261205673217773e+00
3.905910968780517578e+00
3.905576229095458984e+00
3.905231952667236328e+00
3.904880523681640625e+00
3.904536247253417969e+00
3.904193162918090820e+00
3.903845548629760742e+00
3.903503894805908203e+00
3.903157234191894531e+00
3.902829170227050781e+00
3.902471065521240234e+00
3.902124643325805664e+00
3.901789665222167969e+00
3.901434898376464844e+00
3.901098728179931641e+00
3.900756835937500000e+00
3.900427579879760742e+00
3.900070190429687500e+00
3.899718761444091797e+00
3.899370670318603516e+00
3.899033546447753906e+00
3.898671627044677734e+00
3.898332357406616211e+00
3.898002147674560547e+00
3.897659540176391602e+00
3.897301912307739258e+00
3.896965265274047852e+00
3.896614313125610352e+00
3.896270990371704102e+00
3.895930528640747070e+00
3.895586013793945312e+00
3.895243883132934570e+00
3.894901037216186523e+00
3.894556045532226562e+00
3.894206285476684570e+00
3.893869400024414062e+00
3.893524408340454102e+00
3.893183231353759766e+00
3.892830610275268555e+00
3.892486572265625000e+00
3.892145633697509766e+00
3.891787052154541016e+00
3.891446590423583984e+00
3.891101837158203125e+00
3.890767335891723633e+00
3.890419244766235352e+00
3.890074968338012695e+00
3.889724731445312500e+00
3.889398574829101562e+00
3.889037609100341797e+00
3.888687849044799805e+00
3.888339042663574219e+00
3.888013362884521484e+00
3.887657642364501953e+00
3.887315034866333008e+00
3.886970520019531250e+00
3.886621952056884766e+00
3.886282444000244141e+00
3.885923624038696289e+00
3.885588407516479492e+00
3.885243892669677734e+00
3.884896278381347656e+00
3.884546279907226562e+00
3.884205818176269531e+00
3.883850812911987305e+00
3.883520126342773438e+00
3.883170366287231445e+00
3.882822751998901367e+00
3.882474184036254883e+00
3.882131814956665039e+00
3.881788015365600586e+00
3.881438732147216797e+00
3.881100893020629883e+00
3.880759000778198242e+00
3.880405187606811523e+00
3.880062103271484375e+00
3.879716396331787109e+00
3.879362106323242188e+00
3.879024028778076172e+00
3.878670930862426758e+00
3.878323793411254883e+00
3.877998113632202148e+00
3.877642869949340820e+00
3.877292871475219727e+00
3.876946926116943359e+00
3.876588582992553711e+00
3.876259088516235352e+00
3.875917196273803711e+00
3.875556707382202148e+00
3.875215768814086914e+00
3.874879121780395508e+00
3.874525308609008789e+00
3.874175786972045898e+00
3.873837471008300781e+00
3.873488187789916992e+00
3.873145580291748047e+00
3.872805356979370117e+00
3.872453689575195312e+00
3.872106313705444336e+00
3.871753454208374023e+00
3.871416330337524414e+00
3.871073961257934570e+00
3.870723009109497070e+00
3.870377779006958008e+00
3.870027303695678711e+00
3.869677543640136719e+00
3.869337797164916992e+00
3.868984937667846680e+00
3.868646383285522461e+00
3.868301868438720703e+00
3.867959022521972656e+00
3.867613077163696289e+00
3.867257595062255859e+00
3.866930484771728516e+00
3.866561174392700195e+00
3.866229295730590820e+00
3.865885019302368164e+00
3.865534067153930664e+00
3.865192651748657227e+00
3.864845514297485352e+00
3.864501237869262695e+00
3.864148855209350586e+00
3.863787889480590820e+00
3.863451719284057617e+00
3.863121032714843750e+00
3.862771272659301758e+00
3.862413644790649414e+00
3.862069368362426758e+00
3.861726999282836914e+00
3.861378431320190430e+00
3.861032247543334961e+00
3.860678195953369141e+00
3.860337257385253906e+00
3.859979867935180664e+00
3.859640836715698242e+00
3.859286546707153320e+00
3.858947515487670898e+00
3.858608245849609375e+00
3.858254432678222656e+00
3.857895135879516602e+00
3.857566118240356445e+00
3.857215166091918945e+00
3.856872797012329102e+00
3.856526613235473633e+00
3.856172323226928711e+00
3.855846643447875977e+00
3.855488538742065430e+00
3.855150938034057617e+00
3.854792118072509766e+00
3.854438543319702148e+00
3.854086637496948242e+00
3.853744268417358398e+00
3.853410005569458008e+00
3.853044748306274414e+00
3.852717161178588867e+00
3.852363109588623047e+00
3.852008342742919922e+00
3.851658344268798828e+00
3.851318120956420898e+00
3.850971937179565430e+00
3.850633382797241211e+00
3.850282907485961914e+00
3.849931240081787109e+00
3.849586009979248047e+00
3.849236965179443359e+00
3.848897218704223633e+00
3.848550319671630859e+00
3.848208189010620117e+00
3.847848415374755859e+00
3.847503423690795898e+00
3.847156763076782227e+00
3.846802711486816406e+00
3.846461772918701172e+00
3.846120834350585938e+00
3.845758199691772461e+00
3.845411539077758789e+00
3.845076322555541992e+00
3.844737529754638672e+00
3.844380140304565430e+00
3.844037055969238281e+00
3.843688011169433594e+00
3.843342304229736328e+00
3.842988014221191406e+00
3.842643022537231445e+00
3.842302322387695312e+00
3.841947793960571289e+00
3.841593980789184570e+00
3.841249227523803711e+00
3.840911149978637695e+00
3.840558767318725586e+00
3.840215682983398438e+00
3.839857816696166992e+00
3.839504003524780273e+00
3.839168787002563477e+00
3.838823556900024414e+00
3.838473558425903320e+00
3.838144063949584961e+00
3.837772130966186523e+00
3.837424278259277344e+00
3.837078809738159180e+00
3.836736679077148438e+00
3.836397171020507812e+00
3.836049556732177734e+00
3.835711479187011719e+00
3.835351467132568359e+00
3.834998130798339844e+00
3.834656238555908203e+00
3.834303855895996094e+00
3.833950042724609375e+00
3.833616256713867188e+00
3.833270549774169922e+00
3.832910537719726562e+00
3.832557678222656250e+00
3.832217693328857422e+00
3.831863880157470703e+00
3.831527471542358398e+00
3.831185579299926758e+00
3.830833911895751953e+00
3.830486774444580078e+00
3.830122947692871094e+00
3.829782485961914062e+00
3.829443216323852539e+00
3.829099178314208984e+00
3.828738689422607422e+00
3.828388214111328125e+00
3.828036546707153320e+00
3.827700138092041016e+00
3.827354907989501953e+00
3.827010154724121094e+00
3.826658248901367188e+00
3.826307773590087891e+00
3.825954675674438477e+00
3.825616359710693359e+00
3.825257301330566406e+00
3.824909210205078125e+00
3.824571132659912109e+00
3.824215888977050781e+00
3.823882102966308594e+00
3.823528766632080078e+00
3.823173284530639648e+00
3.822828292846679688e+00
3.822474241256713867e+00
3.822131156921386719e+00
3.821778535842895508e+00
3.821436882019042969e+00
3.821081399917602539e+00
3.820743799209594727e+00
3.820390939712524414e+00
3.820049047470092773e+00
3.819701910018920898e+00
3.819345235824584961e+00
3.819004058837890625e+00
3.818659067153930664e+00
3.818293809890747070e+00
3.817960500717163086e+00
3.817611694335937500e+00
3.817251682281494141e+00
3.816905498504638672e+00
3.816565036773681641e+00
3.816207885742187500e+00
3.815855026245117188e+00
3.815519094467163086e+00
3.815172195434570312e+00
3.814826965332031250e+00
3.814469337463378906e+00
3.814121246337890625e+00
3.813766002655029297e+00
3.813426494598388672e+00
3.813074111938476562e+00
3.812726974487304688e+00
3.812380552291870117e+00
3.812038898468017578e+00
3.811680316925048828e+00
3.811332702636718750e+00
3.810983180999755859e+00
3.810622215270996094e+00
3.810289382934570312e+00
3.809937000274658203e+00
3.809589862823486328e+00
3.809246063232421875e+00
3.808893203735351562e+00
3.808538436889648438e+00
3.808188438415527344e+00
3.807851314544677734e+00
3.807513236999511719e+00
3.807168722152709961e+00
3.806809663772583008e+00
3.806451559066772461e+00
3.806109428405761719e+00
3.805756568908691406e+00
3.805411577224731445e+00
3.805066347122192383e+00
3.804714918136596680e+00
3.804359674453735352e+00
3.804001569747924805e+00
3.803659677505493164e+00
3.803314924240112305e+00
3.802956342697143555e+00
3.802624464035034180e+00
3.802261590957641602e+00
3.801919698715209961e+00
3.801577329635620117e+00
3.801222562789916992e+00
3.800867319107055664e+00
3.800524473190307617e+00
3.800178289413452148e+00
3.799834966659545898e+00
3.799482583999633789e+00
3.799136877059936523e+00
3.798779726028442383e+00
3.798428297042846680e+00
3.798076152801513672e+00
3.797737121582031250e+00
3.797383069992065430e+00
3.797037839889526367e+00
3.796677827835083008e+00
3.796333551406860352e+00
3.795994043350219727e+00
3.795638322830200195e+00
3.795284032821655273e+00
3.794935226440429688e+00
3.794590711593627930e+00
3.794240951538085938e+00
3.793885946273803711e+00
3.793557405471801758e+00
3.793193101882934570e+00
3.792851686477661133e+00
3.792496442794799805e+00
3.792150020599365234e+00
3.791798353195190430e+00
3.791439771652221680e+00
3.791095972061157227e+00
3.790738105773925781e+00
3.790408372879028320e+00
3.790046930313110352e+00
3.789707660675048828e+00
3.789358854293823242e+00
3.789014101028442383e+00
3.788653135299682617e+00
3.788307428359985352e+00
3.787958383560180664e+00
3.787608385086059570e+00
3.787256479263305664e+00
3.786909818649291992e+00
3.786552667617797852e+00
3.786206007003784180e+00
3.785859346389770508e+00
3.785512208938598633e+00
3.785166978836059570e+00
3.784796714782714844e+00
3.784457445144653320e+00
3.784110307693481445e+00
3.783765316009521484e+00
3.783404111862182617e+00
3.783062934875488281e+00
3.782720327377319336e+00
3.782349348068237305e+00
3.782014369964599609e+00
3.781656026840209961e+00
3.781316518783569336e+00
3.780968904495239258e+00
3.780620813369750977e+00
3.780270814895629883e+00
3.779911756515502930e+00
3.779567480087280273e+00
3.779219388961791992e+00
3.778879642486572266e+00
3.778516292572021484e+00
3.778164386749267578e+00
3.777826309204101562e+00
3.777477025985717773e+00
3.777097225189208984e+00
3.776774883270263672e+00
3.776417970657348633e+00
3.776073932647705078e+00
3.775722503662109375e+00
3.775368690490722656e+00
3.775023221969604492e+00
3.774688243865966797e+00
3.774328708648681641e+00
3.773966789245605469e+00
3.773638486862182617e+00
3.773275375366210938e+00
3.772924661636352539e+00
3.772590160369873047e+00
3.772232055664062500e+00
3.771889925003051758e+00
3.771535158157348633e+00
3.771188497543334961e+00
3.770829439163208008e+00
3.770479440689086914e+00
3.770137310028076172e+00
3.769777536392211914e+00
3.769424915313720703e+00
3.769077062606811523e+00
3.768731594085693359e+00
3.768367528915405273e+00
3.768024921417236328e+00
3.767668485641479492e+00
3.767337083816528320e+00
3.766986608505249023e+00
3.766639709472656250e+00
3.766277551651000977e+00
3.765921831130981445e+00
3.765584230422973633e+00
3.765232324600219727e+00
3.764878988265991211e+00
3.764528751373291016e+00
3.764190912246704102e+00
3.763829946517944336e+00
3.763484954833984375e+00
3.763142347335815430e+00
3.762794494628906250e+00
3.762438297271728516e+00
3.762085914611816406e+00
3.761729955673217773e+00
3.761385440826416016e+00
3.761035680770874023e+00
3.760680198669433594e+00
3.760331153869628906e+00
3.759990692138671875e+00
3.759636878967285156e+00
3.759287357330322266e+00
3.758938312530517578e+00
3.758575439453125000e+00
3.758238315582275391e+00
3.757872104644775391e+00
3.757533311843872070e+00
3.757178306579589844e+00
3.756816387176513672e+00
3.756478786468505859e+00
3.756127357482910156e+00
3.755778551101684570e+00
3.755418777465820312e+00
3.755067348480224609e+00
3.754718303680419922e+00
3.754375934600830078e+00
3.754027128219604492e+00
3.753672122955322266e+00
3.753330707550048828e+00
3.752970695495605469e+00
3.752631902694702148e+00
3.752267599105834961e+00
3.751920461654663086e+00
3.751571178436279297e+00
3.751222848892211914e+00
3.750871658325195312e+00
3.750526428222656250e+00
3.750182628631591797e+00
3.749825954437255859e+00
3.749469041824340820e+00
3.749125003814697266e+00
3.748768329620361328e+00
3.748418331146240234e+00
3.748076915740966797e+00
3.747709989547729492e+00
3.747378349304199219e+00
3.747033357620239258e+00
3.746662139892578125e+00
3.746322393417358398e+00
3.745977878570556641e+00
3.745612382888793945e+00
3.745275974273681641e+00
3.744919776916503906e+00
3.744570016860961914e+00
3.744211196899414062e+00
3.743866443634033203e+00
3.743523836135864258e+00
3.743173599243164062e+00
3.742820262908935547e+00
3.742468595504760742e+00
3.742130041122436523e+00
3.741778135299682617e+00
3.741416931152343750e+00
3.741059541702270508e+00
3.740711688995361328e+00
3.740351200103759766e+00
3.740004777908325195e+00
3.739650487899780273e+00
3.739311218261718750e+00
3.738951206207275391e+00
3.738610744476318359e+00
3.738264083862304688e+00
3.737909793853759766e+00
3.737549066543579102e+00
3.737207174301147461e+00
3.736853837966918945e+00
3.736509561538696289e+00
3.736143827438354492e+00
3.735806226730346680e+00
3.735447645187377930e+00
3.735102891921997070e+00
3.734756231307983398e+00
3.734395265579223633e+00
3.734041929244995117e+00
3.733696222305297852e+00
3.733352899551391602e+00
3.733004570007324219e+00
3.732649803161621094e+00
3.732285976409912109e+00
3.731944799423217773e+00
3.731593132019042969e+00
3.731259584426879883e+00
3.730885982513427734e+00
3.730537176132202148e+00
3.730190277099609375e+00
3.729840278625488281e+00
3.729472637176513672e+00
3.729129791259765625e+00
3.728776931762695312e+00
3.728425979614257812e+00
3.728080987930297852e+00
3.727721214294433594e+00
3.727384567260742188e+00
3.727032899856567383e+00
3.726676702499389648e+00
3.726328372955322266e+00
3.725975990295410156e+00
3.725629806518554688e+00
3.725274562835693359e+00
3.724925518035888672e+00
3.724575519561767578e+00
3.724221467971801758e+00
3.723871469497680664e+00
3.723516702651977539e+00
3.723162889480590820e+00
3.722829580307006836e+00
3.722471475601196289e+00
3.722111940383911133e+00
3.721772432327270508e+00
3.721418857574462891e+00
3.721072435379028320e+00
3.720714092254638672e+00
3.720350742340087891e+00
3.720003366470336914e+00
3.719652891159057617e+00
3.719301939010620117e+00
3.718953847885131836e+00
3.718590974807739258e+00
3.718263387680053711e+00
3.717902660369873047e+00
3.717558622360229492e+00
3.717210531234741211e+00
3.716858625411987305e+00
3.716501474380493164e+00
3.716152906417846680e+00
3.715803384780883789e+00
3.715456724166870117e+00
3.715084314346313477e+00
3.714743375778198242e+00
3.714393377304077148e+00
3.714042901992797852e+00
3.713701486587524414e+00
3.713338136672973633e+00
3.712983369827270508e+00
3.712636470794677734e+00
3.712281465530395508e+00
3.711938619613647461e+00
3.711582899093627930e+00
3.711234807968139648e+00
3.710882425308227539e+00
3.710523366928100586e+00
3.710169315338134766e+00
3.709820985794067383e+00
3.709479331970214844e+00
3.709121227264404297e+00
3.708767652511596680e+00
3.708418846130371094e+00
3.708065509796142578e+00
3.707722425460815430e+00
3.707370281219482422e+00
3.707015752792358398e+00
3.706660985946655273e+00
3.706315517425537109e+00
3.705957174301147461e+00
3.705613136291503906e+00
3.705263614654541016e+00
3.704905748367309570e+00
3.704559326171875000e+00
3.704208612442016602e+00
3.703859567642211914e+00
3.703510284423828125e+00
3.703145742416381836e+00
3.702803850173950195e+00
3.702445745468139648e+00
3.702095508575439453e+00
3.701744318008422852e+00
3.701389551162719727e+00
3.701028823852539062e+00
3.700698137283325195e+00
3.700343847274780273e+00
3.699990987777709961e+00
3.699643135070800781e+00
3.699287652969360352e+00
3.698927164077758789e+00
3.698588609695434570e+00
3.698226690292358398e+00
3.697875499725341797e+00
3.697526216506958008e+00
3.697181701660156250e+00
3.696818828582763672e+00
3.696469783782958984e+00
3.696114540100097656e+00
3.695768833160400391e+00
3.695412635803222656e+00
3.695063829421997070e+00
3.694699525833129883e+00
3.694353580474853516e+00
3.694009304046630859e+00
3.693652153015136719e+00
3.693304300308227539e+00
3.692959308624267578e+00
3.692605972290039062e+00
3.692244291305541992e+00
3.691889524459838867e+00
3.691537380218505859e+00
3.691196680068969727e+00
3.690851211547851562e+00
3.690486192703247070e+00
3.690140008926391602e+00
3.689785718917846680e+00
3.689445734024047852e+00
3.689087390899658203e+00
3.688736438751220703e+00
3.688384294509887695e+00
3.688025474548339844e+00
3.687679052352905273e+00
3.687326908111572266e+00
3.686974048614501953e+00
3.686629533767700195e+00
3.686271429061889648e+00
3.685932874679565430e+00
3.685565233230590820e+00
3.685211420059204102e+00
3.684857368469238281e+00
3.684514284133911133e+00
3.684165477752685547e+00
3.683812379837036133e+00
3.683453083038330078e+00
3.683104991912841797e+00
3.682751417160034180e+00
3.682400703430175781e+00
3.682043790817260742e+00
3.681697845458984375e+00
3.681337356567382812e+00
3.681000232696533203e+00
3.680649280548095703e+00
3.680291652679443359e+00
3.679936885833740234e+00
3.679589748382568359e+00
3.679242610931396484e+00
3.678897619247436523e+00
3.678526878356933594e+00
3.678183794021606445e+00
3.677837371826171875e+00
3.677469730377197266e+00
3.677119731903076172e+00
3.676774024963378906e+00
3.676423549652099609e+00
3.676068067550659180e+00
3.675714015960693359e+00
3.675360679626464844e+00
3.675019741058349609e+00
3.674666404724121094e+00
3.674307823181152344e+00
3.673942804336547852e+00
3.673602819442749023e+00
3.673244953155517578e+00
3.672895908355712891e+00
3.672552108764648438e+00
3.672198534011840820e+00
3.671849489212036133e+00
3.671487808227539062e+00
3.671139955520629883e+00
3.670771121978759766e+00
3.670442819595336914e+00
3.670086860656738281e+00
3.669720649719238281e+00
3.669379949569702148e+00
3.669013977050781250e+00
3.668682336807250977e+00
3.668318748474121094e+00
3.667964458465576172e+00
3.667609691619873047e+00
3.667263031005859375e+00
3.666922569274902344e+00
3.666569232940673828e+00
3.666195869445800781e+00
3.665851116180419922e+00
3.665502548217773438e+00
3.665155410766601562e+00
3.664803504943847656e+00
3.664451599121093750e+00
3.664101600646972656e+00
3.663743495941162109e+00
3.663394689559936523e+00
3.663030624389648438e+00
3.662690162658691406e+00
3.662331342697143555e+00
3.661987304687500000e+00
3.661637306213378906e+00
3.661279916763305664e+00
3.660932064056396484e+00
3.660570383071899414e+00
3.660216093063354492e+00
3.659882783889770508e+00
3.659525632858276367e+00
3.659174919128417969e+00
3.658815145492553711e+00
3.658452272415161133e+00
3.658109903335571289e+00
3.657765626907348633e+00
3.657399892807006836e+00
3.657049417495727539e+00
3.656694412231445312e+00
3.656352043151855469e+00
3.656001806259155273e+00
3.655639171600341797e+00
3.655290126800537109e+00
3.654932498931884766e+00
3.654580831527709961e+00
3.654224634170532227e+00
3.653879642486572266e+00
3.653532266616821289e+00
3.653169631958007812e+00
3.652809143066406250e+00
3.652469158172607422e+00
3.652113437652587891e+00
3.651770353317260742e+00
3.651422500610351562e+00
3.651069641113281250e+00
3.650708198547363281e+00
3.650357723236083984e+00
3.650009632110595703e+00
3.649657249450683594e+00
3.649291038513183594e+00
3.648948907852172852e+00
3.648597717285156250e+00
3.648250102996826172e+00
3.647883415222167969e+00
3.647531509399414062e+00
3.647186994552612305e+00
3.646832227706909180e+00
3.646474123001098633e+00
3.646130084991455078e+00
3.645780563354492188e+00
3.645416975021362305e+00
3.645072221755981445e+00
3.644717454910278320e+00
3.644366979598999023e+00
3.644011259078979492e+00
3.643661260604858398e+00
3.643311738967895508e+00
3.642958402633666992e+00
3.642614126205444336e+00
3.642246484756469727e+00
3.641901731491088867e+00
3.641548395156860352e+00
3.641204357147216797e+00
3.640842199325561523e+00
3.640493631362915039e+00
3.640131711959838867e+00
3.639784097671508789e+00
3.639418601989746094e+00
3.639071226119995117e+00
3.638711690902709961e+00
3.638374090194702148e+00
3.638016462326049805e+00
3.637655019760131836e+00
3.637306451797485352e+00
3.636957883834838867e+00
3.636606216430664062e+00
3.636251211166381836e+00
3.635906457901000977e+00
3.635553598403930664e+00
3.635200023651123047e+00
3.634844541549682617e+00
3.634496927261352539e+00
3.634137153625488281e+00
3.633781194686889648e+00
3.633433103561401367e+00
3.633061170578002930e+00
3.632725477218627930e+00
3.632373809814453125e+00
3.632025003433227539e+00
3.631674528121948242e+00
3.631328105926513672e+00
3.630970239639282227e+00
3.630609750747680664e+00
3.630257844924926758e+00
3.629910469055175781e+00
3.629554510116577148e+00
3.629197835922241211e+00
3.628845930099487305e+00
3.628491401672363281e+00
3.628147363662719727e+00
3.627787351608276367e+00
3.627438306808471680e+00
3.627083778381347656e+00
3.626736879348754883e+00
3.626380681991577148e+00
3.626036643981933594e+00
3.625672578811645508e+00
3.625324964523315430e+00
3.624963760375976562e+00
3.624612569808959961e+00
3.624256372451782227e+00
3.623911142349243164e+00
3.623545885086059570e+00
3.623199701309204102e+00
3.622839927673339844e+00
3.622499942779541016e+00
3.622133016586303711e+00
3.621790885925292969e+00
3.621436119079589844e+00
3.621079444885253906e+00
3.620731353759765625e+00
3.620374202728271484e+00
3.620035648345947266e+00
3.619668006896972656e+00
3.619321107864379883e+00
3.618971824645996094e+00
3.618614673614501953e+00
3.618251800537109375e+00
3.617911577224731445e+00
3.617543697357177734e+00
3.617201089859008789e+00
3.616853952407836914e+00
3.616491079330444336e+00
3.616151094436645508e+00
3.615794420242309570e+00
3.615433216094970703e+00
3.615075111389160156e+00
3.614727497100830078e+00
3.614375114440917969e+00
3.614023923873901367e+00
3.613666296005249023e+00
3.613319873809814453e+00
3.612955331802368164e+00
3.612609386444091797e+00
3.612264394760131836e+00
3.611907958984375000e+00
3.611545324325561523e+00
3.611189126968383789e+00
3.610851764678955078e+00
3.610492706298828125e+00
3.610156059265136719e+00
3.609781265258789062e+00
3.609427452087402344e+00
3.609083652496337891e+00
3.608729362487792969e+00
3.608380317687988281e+00
3.608027935028076172e+00
3.607672691345214844e+00
3.607323408126831055e+00
3.606971263885498047e+00
3.606608867645263672e+00
3.606266021728515625e+00
3.605897665023803711e+00
3.605554580688476562e+00
3.605193614959716797e+00
3.604839563369750977e+00
3.604499816894531250e+00
3.604152202606201172e+00
3.603790760040283203e+00
3.603437423706054688e+00
3.603085517883300781e+00
3.602707386016845703e+00
3.602373123168945312e+00
3.602008342742919922e+00
3.601666450500488281e+00
3.601314544677734375e+00
3.600958347320556641e+00
3.600605010986328125e+00
3.600254058837890625e+00
3.599897861480712891e+00
3.599539041519165039e+00
3.599192619323730469e+00
3.598830223083496094e+00
3.598490476608276367e+00
3.598129272460937500e+00
3.597773075103759766e+00
3.597425937652587891e+00
3.597071170806884766e+00
3.596721172332763672e+00
3.596361398696899414e+00
3.596022844314575195e+00
3.595670461654663086e+00
3.595297574996948242e+00
3.594948768615722656e+00
3.594594001770019531e+00
3.594249725341796875e+00
3.593891143798828125e+00
3.593543529510498047e+00
3.593186140060424805e+00
3.592820405960083008e+00
3.592483520507812500e+00
3.592120647430419922e+00
3.591774463653564453e+00
3.591421604156494141e+00
3.591063499450683594e+00
3.590718746185302734e+00
3.590355873107910156e+00
3.590003967285156250e+00
3.589651584625244141e+00
3.589295387268066406e+00
3.588952541351318359e+00
3.588590621948242188e+00
3.588238716125488281e+00
3.587882518768310547e+00
3.587532758712768555e+00
3.587184429168701172e+00
3.586831331253051758e+00
3.586467981338500977e+00
3.586120128631591797e+00
3.585756540298461914e+00
3.585416316986083984e+00
3.585056781768798828e+00
3.584710359573364258e+00
3.584352493286132812e+00
3.583986759185791016e+00
3.583643913269042969e+00
3.583290576934814453e+00
3.582918643951416016e+00
3.582583427429199219e+00
3.582222461700439453e+00
3.581875562667846680e+00
3.581517219543457031e+00
3.581160306930541992e+00
3.580804824829101562e+00
3.580457210540771484e+00
3.580106496810913086e+00
3.579762220382690430e+00
3.579404830932617188e+00
3.579055309295654297e+00
3.578694581985473633e+00
3.578332662582397461e+00
3.577974557876586914e+00
3.577626466751098633e+00
3.577273845672607422e+00
3.576922416687011719e+00
3.576560974121093750e+00
3.576224803924560547e+00
3.575863838195800781e+00
3.575510263442993164e+00
3.575156927108764648e+00
3.574803113937377930e+00
3.574441194534301758e+00
3.574104785919189453e+00
3.573736429214477539e+00
3.573389291763305664e+00
3.573027849197387695e+00
3.572665214538574219e+00
3.572324514389038086e+00
3.571977376937866211e+00
3.571627140045166016e+00
3.571257829666137695e+00
3.570918798446655273e+00
3.570557594299316406e+00
3.570201635360717773e+00
3.569854736328125000e+00
3.569495916366577148e+00
3.569143533706665039e+00
3.568790197372436523e+00
3.568444967269897461e+00
3.568085432052612305e+00
3.567731857299804688e+00
3.567375183105468750e+00
3.567013740539550781e+00
3.566658973693847656e+00
3.566313743591308594e+00
3.565964698791503906e+00
3.565594911575317383e+00
3.565246105194091797e+00
3.564891576766967773e+00
3.564549207687377930e+00
3.564196825027465820e+00
3.563841581344604492e+00
3.563476324081420898e+00
3.563142061233520508e+00
3.562776088714599609e+00
3.562418222427368164e+00
3.562071323394775391e+00
3.561714410781860352e+00
3.561362266540527344e+00
3.561002969741821289e+00
3.560662031173706055e+00
3.560312509536743164e+00
3.559941291809082031e+00
3.559584140777587891e+00
3.559232473373413086e+00
3.558884859085083008e+00
3.558532953262329102e+00
3.558179140090942383e+00
3.557819843292236328e+00
3.557469129562377930e+00
3.557117462158203125e+00
3.556768178939819336e+00
3.556418895721435547e+00
3.556054592132568359e+00
3.555699586868286133e+00
3.555350303649902344e+00
3.554987668991088867e+00
3.554640293121337891e+00
3.554293870925903320e+00
3.553936719894409180e+00
3.553576469421386719e+00
3.553226470947265625e+00
3.552884101867675781e+00
3.552514791488647461e+00
3.552172422409057617e+00
3.551801204681396484e+00
3.551453828811645508e+00
3.551100015640258789e+00
3.550745487213134766e+00
3.550392866134643555e+00
3.550040960311889648e+00
3.549691915512084961e+00
3.549330949783325195e+00
3.548966884613037109e+00
3.548626661300659180e+00
3.548257350921630859e+00
3.547912359237670898e+00
3.547549962997436523e+00
3.547206401824951172e+00
3.546851873397827148e+00
3.546508312225341797e+00
3.546145439147949219e+00
3.545790910720825195e+00
3.545440435409545898e+00
3.545082569122314453e+00
3.544732809066772461e+00
3.544373512268066406e+00
3.544025182723999023e+00
3.543664693832397461e+00
3.543310642242431641e+00
3.542955160140991211e+00
3.542596340179443359e+00
3.542249679565429688e+00
3.541903018951416016e+00
3.541554212570190430e+00
3.541195154190063477e+00
3.540840864181518555e+00
3.540492057800292969e+00
3.540117740631103516e+00
3.539776325225830078e+00
3.539404869079589844e+00
3.539059638977050781e+00
3.538720607757568359e+00
3.538355588912963867e+00
3.537992000579833984e+00
3.537637233734130859e+00
3.537295579910278320e+00
3.536945819854736328e+00
3.536589384078979492e+00
3.536235094070434570e+00
3.535887002944946289e+00
3.535518646240234375e+00
3.535171270370483398e+00
3.534819841384887695e+00
3.534453153610229492e+00
3.534113407135009766e+00
3.533767461776733398e+00
3.533403158187866211e+00
3.533057451248168945e+00
3.532706499099731445e+00
3.532331228256225586e+00
3.531978607177734375e+00
3.531632900238037109e+00
3.531286239624023438e+00
3.530914545059204102e+00
3.530562877655029297e+00
3.530215263366699219e+00
3.529858589172363281e+00
3.529503107070922852e+00
3.529145956039428711e+00
3.528798580169677734e+00
3.528441905975341797e+00
3.528085708618164062e+00
3.527731895446777344e+00
3.527379035949707031e+00
3.527008533477783203e+00
3.526679039001464844e+00
3.526307582855224609e+00
3.525969028472900391e+00
3.525612354278564453e+00
3.525250434875488281e+00
3.524893999099731445e+00
3.524541378021240234e+00
3.524192571640014648e+00
3.523833751678466797e+00
3.523480415344238281e+00
3.523123741149902344e+00
3.522768259048461914e+00
3.522417306900024414e+00
3.522074460983276367e+00
3.521710395812988281e+00
3.521353244781494141e+00
3.521006107330322266e+00
3.520651102066040039e+00
3.520292043685913086e+00
3.519932508468627930e+00
3.519569873809814453e+00
3.519240379333496094e+00
3.518871068954467773e+00
3.518515110015869141e+00
3.518153190612792969e+00
3.517808914184570312e+00
3.517460346221923828e+00
3.517103433609008789e+00
3.516746044158935547e+00
3.516398429870605469e+00
3.516036272048950195e+00
3.515694618225097656e+00
3.515332698822021484e+00
3.514982700347900391e+00
3.514619827270507812e+00
3.514266252517700195e+00
3.513916969299316406e+00
3.513561248779296875e+00
3.513200759887695312e+00
3.512850284576416016e+00
3.512493133544921875e+00
3.512145996093750000e+00
3.511775016784667969e+00
3.511431217193603516e+00
3.511075258255004883e+00
3.510723590850830078e+00
3.510371446609497070e+00
3.510011434555053711e+00
3.509662151336669922e+00
3.509310007095336914e+00
3.508949518203735352e+00
3.508596658706665039e+00
3.508242845535278320e+00
3.507899045944213867e+00
3.507528781890869141e+00
3.507178306579589844e+00
3.506823539733886719e+00
3.506461620330810547e+00
3.506118059158325195e+00
3.505764245986938477e+00
3.505406141281127930e+00
3.505053281784057617e+00
3.504695415496826172e+00
3.504343271255493164e+00
3.503991365432739258e+00
3.503636598587036133e+00
3.503270387649536133e+00
3.502916336059570312e+00
3.502575874328613281e+00
3.502215385437011719e+00
3.501861572265625000e+00
3.501512527465820312e+00
3.501151323318481445e+00
3.500800609588623047e+00
3.500422477722167969e+00
3.500084161758422852e+00
3.499729394912719727e+00
3.499370574951171875e+00
3.499027013778686523e+00
3.498675346374511719e+00
3.498322725296020508e+00
3.497959852218627930e+00
3.497596502304077148e+00
3.497256517410278320e+00
3.496903657913208008e+00
3.496541976928710938e+00
3.496188402175903320e+00
3.495828151702880859e+00
3.495474815368652344e+00
3.495123624801635742e+00
3.494761466979980469e+00
3.494401931762695312e+00
3.494062185287475586e+00
3.493701219558715820e+00
3.493344068527221680e+00
3.492980957031250000e+00
3.492634296417236328e+00
3.492288589477539062e+00
3.491933822631835938e+00
3.491570472717285156e+00
3.491213798522949219e+00
3.490863800048828125e+00
3.490509510040283203e+00
3.490142583847045898e+00
3.489800214767456055e+00
3.489448070526123047e+00
3.489076375961303711e+00
3.488741636276245117e+00
3.488379716873168945e+00
3.488031148910522461e+00
3.487669229507446289e+00
3.487315416336059570e+00
3.486974477767944336e+00
3.486607313156127930e+00
3.486250877380371094e+00
3.485897064208984375e+00
3.485553503036499023e+00
3.485190391540527344e+00
3.484825372695922852e+00
3.484486818313598633e+00
3.484120607376098633e+00
3.483760356903076172e+00
3.483413457870483398e+00
3.483068227767944336e+00
3.482707977294921875e+00
3.482338666915893555e+00
3.481989145278930664e+00
3.481641530990600586e+00
3.481285810470581055e+00
3.480929613113403320e+00
3.480574846267700195e+00
3.480226039886474609e+00
3.479869604110717773e+00
3.479508876800537109e+00
3.479152441024780273e+00
3.478791475296020508e+00
3.478450059890747070e+00
3.478082180023193359e+00
3.477739810943603516e+00
3.477382421493530273e+00
3.477035522460937500e+00
3.476672887802124023e+00
3.476316928863525391e+00
3.475959062576293945e+00
3.475604772567749023e+00
3.475256681442260742e+00
3.474908113479614258e+00
3.474546670913696289e+00
3.474181890487670898e+00
3.473830699920654297e+00
3.473474979400634766e+00
3.473114252090454102e+00
3.472761869430541992e+00
3.472399473190307617e+00
3.472055196762084961e+00
3.471696376800537109e+00
3.471345663070678711e+00
3.470988035202026367e+00
3.470636129379272461e+00
3.470282316207885742e+00
3.469924688339233398e+00
3.469565391540527344e+00
3.469211578369140625e+00
3.468866348266601562e+00
3.468508243560791016e+00
3.468152284622192383e+00
3.467792034149169922e+00
3.467443466186523438e+00
3.467089414596557617e+00
3.466719150543212891e+00
3.466372966766357422e+00
3.466020107269287109e+00
3.465666294097900391e+00
3.465305566787719727e+00
3.464957475662231445e+00
3.464598417282104492e+00
3.464242219924926758e+00
3.463893175125122070e+00
3.463522434234619141e+00
3.463193178176879883e+00
3.462818861007690430e+00
3.462464094161987305e+00
3.462118387222290039e+00
3.461760759353637695e+00
3.461395025253295898e+00
3.461043119430541992e+00
3.460685968399047852e+00
3.460332155227661133e+00
3.459980249404907227e+00
3.459628582000732422e+00
3.459276199340820312e+00
3.458910465240478516e+00
3.458566427230834961e+00
3.458205223083496094e+00
3.457858562469482422e+00
3.457497596740722656e+00
3.457142829895019531e+00
3.456798553466796875e+00
3.456444263458251953e+00
3.456068277359008789e+00
3.455717563629150391e+00
3.455361127853393555e+00
3.455009460449218750e+00
3.454651355743408203e+00
3.454297304153442383e+00
3.453932762145996094e+00
3.453591823577880859e+00
3.453236103057861328e+00
3.452880859375000000e+00
3.452517747879028320e+00
3.452167987823486328e+00
3.451800584793090820e+00
3.451452255249023438e+00
3.451090574264526367e+00
3.450751543045043945e+00
3.450393676757812500e+00
3.450041055679321289e+00
3.449685573577880859e+00
3.449316501617431641e+00
3.448966503143310547e+00
3.448608875274658203e+00
3.448251724243164062e+00
3.447906970977783203e+00
3.447556018829345703e+00
3.447196960449218750e+00
3.446830272674560547e+00
3.446472167968750000e+00
3.446151256561279297e+00
3.445777416229248047e+00
3.445404529571533203e+00
3.445066452026367188e+00
3.444702148437500000e+00
3.444358348846435547e+00
3.443978786468505859e+00
3.443635940551757812e+00
3.443277835845947266e+00
3.442920207977294922e+00
3.442576169967651367e+00
3.442219495773315430e+00
3.441859245300292969e+00
3.441510438919067383e+00
3.441159248352050781e+00
3.440797567367553711e+00
3.440433502197265625e+00
3.440085887908935547e+00
3.439730882644653320e+00
3.439370393753051758e+00
3.439021825790405273e+00
3.438668012619018555e+00
3.438313007354736328e+00
3.437957048416137695e+00
3.437591552734375000e+00
3.437248229980468750e+00
3.436884641647338867e+00
3.436531066894531250e+00
3.436180591583251953e+00
3.435817480087280273e+00
3.435456752777099609e+00
3.435113430023193359e+00
3.434760093688964844e+00
3.434402465820312500e+00
3.434028387069702148e+00
3.433690786361694336e+00
3.433333873748779297e+00
3.432969570159912109e+00
3.432623624801635742e+00
3.432257652282714844e+00
3.431912899017333984e+00
3.431541919708251953e+00
3.431188583374023438e+00
3.430841445922851562e+00
3.430488109588623047e+00
3.430140972137451172e+00
3.429771184921264648e+00
3.429421901702880859e+00
3.429065465927124023e+00
3.428714513778686523e+00
3.428345918655395508e+00
3.427987813949584961e+00
3.427631616592407227e+00
3.427279949188232422e+00
3.426942586898803711e+00
3.426584005355834961e+00
3.426227331161499023e+00
3.425867319107055664e+00
3.425507545471191406e+00
3.425152301788330078e+00
3.424787044525146484e+00
3.424428462982177734e+00
3.424086093902587891e+00
3.423724889755249023e+00
3.423366308212280273e+00
3.423016548156738281e+00
3.422659158706665039e+00
3.422305583953857422e+00
3.421951770782470703e+00
3.421600103378295898e+00
3.421243429183959961e+00
3.420889616012573242e+00
3.420531511306762695e+00
3.420180082321166992e+00
3.419823884963989258e+00
3.419461965560913086e+00
3.419110536575317383e+00
3.418745756149291992e+00
3.418395280838012695e+00
3.418043851852416992e+00
3.417687416076660156e+00
3.417323589324951172e+00
3.416977167129516602e+00
3.416620969772338867e+00
3.416259050369262695e+00
3.415910482406616211e+00
3.415549039840698242e+00
3.415196657180786133e+00
3.414830923080444336e+00
3.414482355117797852e+00
3.414130449295043945e+00
3.413766145706176758e+00
3.413411617279052734e+00
3.413042783737182617e+00
3.412686347961425781e+00
3.412342071533203125e+00
3.411986351013183594e+00
3.411632776260375977e+00
3.411284446716308594e+00
3.410917043685913086e+00
3.410566329956054688e+00
3.410215854644775391e+00
3.409850358963012695e+00
3.409495115280151367e+00
3.409156084060668945e+00
3.408792018890380859e+00
3.408435821533203125e+00
3.408075571060180664e+00
3.407730817794799805e+00
3.407348394393920898e+00
3.407005548477172852e+00
3.406661272048950195e+00
3.406291961669921875e+00
3.405946493148803711e+00
3.405589580535888672e+00
3.405231237411499023e+00
3.404863595962524414e+00
3.404512643814086914e+00
3.404162406921386719e+00
3.403807163238525391e+00
3.403448820114135742e+00
3.403094291687011719e+00
3.402735710144042969e+00
3.402381181716918945e+00
3.402019500732421875e+00
3.401662826538085938e+00
3.401315212249755859e+00
3.400965213775634766e+00
3.400604724884033203e+00
3.400250434875488281e+00
3.399893999099731445e+00
3.399527788162231445e+00
3.399182081222534180e+00
3.398844957351684570e+00
3.398458719253540039e+00
3.398100614547729492e+00
3.397753477096557617e+00
3.397407770156860352e+00
3.397048711776733398e+00
3.396688938140869141e+00
3.396331071853637695e+00
3.395976305007934570e+00
3.395609378814697266e+00
3.395257472991943359e+00
3.394903182983398438e+00
3.394555330276489258e+00
3.394189119338989258e+00
3.393832921981811523e+00
3.393482208251953125e+00
3.393125772476196289e+00
3.392772436141967773e+00
3.392404794692993164e+00
3.392062902450561523e+00
3.391698837280273438e+00
3.391339540481567383e+00
3.391000270843505859e+00
3.390631914138793945e+00
3.390281438827514648e+00
3.389930963516235352e+00
3.389559745788574219e+00
3.389206409454345703e+00
3.388848781585693359e+00
3.388494491577148438e+00
3.388140201568603516e+00
3.387776613235473633e+00
3.387423992156982422e+00
3.387063503265380859e+00
3.386713504791259766e+00
3.386357545852661133e+00
3.385993003845214844e+00
3.385648727416992188e+00
3.385293483734130859e+00
3.384934186935424805e+00
3.384579181671142578e+00
3.384213685989379883e+00
3.383865118026733398e+00
3.383506298065185547e+00
3.383161067962646484e+00
3.382793188095092773e+00
3.382435321807861328e+00
3.382090091705322266e+00
3.381724834442138672e+00
3.381372213363647461e+00
3.381015300750732422e+00
3.380650520324707031e+00
3.380294322967529297e+00
3.379937171936035156e+00
3.379594326019287109e+00
3.379229545593261719e+00
3.378869533538818359e+00
3.378524780273437500e+00
3.378160953521728516e+00
3.377789974212646484e+00
3.377453804016113281e+00
3.377090930938720703e+00
3.376742839813232422e+00
3.376374483108520508e+00
3.376026153564453125e+00
3.375672101974487305e+00
3.375322580337524414e+00
3.374960660934448242e+00
3.374597549438476562e+00
3.374236583709716797e+00
3.373877525329589844e+00
3.373523235321044922e+00
3.373178005218505859e+00
3.372815608978271484e+00
3.372456789016723633e+00
3.372102260589599609e+00
3.371739864349365234e+00
3.371393680572509766e+00
3.371040821075439453e+00
3.370687007904052734e+00
3.370321273803710938e+00
3.369963645935058594e+00
3.369601726531982422e+00
3.369261264801025391e+00
3.368897438049316406e+00
3.368529796600341797e+00
3.368181943893432617e+00
3.367825508117675781e+00
3.367469310760498047e+00
3.367124557495117188e+00
3.366748571395874023e+00
3.366400241851806641e+00
3.366040706634521484e+00
3.365674257278442383e+00
3.365334272384643555e+00
3.364972114562988281e+00
3.364624261856079102e+00
3.364248514175415039e+00
3.363898277282714844e+00
3.363541603088378906e+00
3.363195896148681641e+00
3.362836837768554688e+00
3.362463951110839844e+00
3.362115621566772461e+00
3.361758708953857422e+00
3.361402511596679688e+00
3.361063241958618164e+00
3.360692977905273438e+00
3.360336780548095703e+00
3.359984159469604492e+00
3.359622955322265625e+00
3.359269142150878906e+00
3.358907699584960938e+00
3.358557224273681641e+00
3.358204841613769531e+00
3.357828617095947266e+00
3.357496738433837891e+00
3.357127428054809570e+00
3.356776952743530273e+00
3.356400728225708008e+00
3.356068372726440430e+00
3.355713605880737305e+00
3.355352401733398438e+00
3.354986429214477539e+00
3.354634284973144531e+00
3.354272603988647461e+00
3.353909730911254883e+00
3.353545427322387695e+00
3.353201389312744141e+00
3.352830171585083008e+00
3.352485418319702148e+00
3.352127075195312500e+00
3.351767301559448242e+00
3.351409435272216797e+00
3.351062774658203125e+00
3.350704669952392578e+00
3.350350856781005859e+00
3.349999427795410156e+00
3.349629878997802734e+00
3.349284648895263672e+00
3.348909854888916016e+00
3.348564147949218750e+00
3.348195314407348633e+00
3.347838163375854492e+00
3.347486734390258789e+00
3.347123146057128906e+00
3.346774578094482422e+00
3.346421957015991211e+00
3.346071481704711914e+00
3.345708131790161133e+00
3.345356941223144531e+00
3.344996452331542969e+00
3.344641447067260742e+00
3.344269514083862305e+00
3.343914747238159180e+00
3.343559980392456055e+00
3.343214750289916992e+00
3.342866182327270508e+00
3.342497348785400391e+00
3.342143058776855469e+00
3.341780424118041992e+00
3.341422796249389648e+00
3.341067552566528320e+00
3.340720653533935547e+00
3.340355396270751953e+00
3.339989662170410156e+00
3.339645147323608398e+00
3.339285373687744141e+00
3.338923215866088867e+00
3.338572740554809570e+00
3.338217020034790039e+00
3.337859392166137695e+00
3.337504148483276367e+00
3.337149381637573242e+00
3.336788892745971680e+00
3.336431264877319336e+00
3.336080312728881836e+00
3.335720777511596680e+00
3.335357427597045898e+00
3.335009813308715820e+00
3.334635019302368164e+00
3.334285974502563477e+00
3.333941936492919922e+00
3.333587408065795898e+00
3.333218812942504883e+00
3.332856416702270508e+00
3.332508087158203125e+00
3.332144975662231445e+00
3.331797361373901367e+00
3.331437826156616211e+00
3.331089019775390625e+00
3.330721855163574219e+00
3.330363750457763672e+00
3.329992294311523438e+00
3.329653978347778320e+00
3.329292774200439453e+00
3.328934431076049805e+00
3.328572988510131836e+00
3.328215837478637695e+00
3.327858924865722656e+00
3.327499151229858398e+00
3.327150344848632812e+00
3.326787233352661133e+00
3.326431512832641602e+00
3.326078176498413086e+00
3.325717210769653320e+00
3.325362205505371094e+00
3.325002431869506836e+00
3.324655771255493164e+00
3.324290513992309570e+00
3.323933362960815430e+00
3.323568582534790039e+00
3.323220968246459961e+00
3.322869777679443359e+00
3.322511672973632812e+00
3.322154045104980469e+00
3.321796655654907227e+00
3.321438550949096680e+00
3.321083068847656250e+00
3.320729255676269531e+00
3.320370912551879883e+00
3.320003509521484375e+00
3.319650173187255859e+00
3.319289922714233398e+00
3.318920612335205078e+00
3.318572521209716797e+00
3.318209409713745117e+00
3.317861795425415039e+00
3.317499399185180664e+00
3.317138433456420898e+00
3.316789865493774414e+00
3.316427946090698242e+00
3.316069126129150391e+00
3.315710306167602539e+00
3.315351247787475586e+00
3.315000295639038086e+00
3.314650297164916992e+00
3.314287185668945312e+00
3.313930511474609375e+00
3.313555717468261719e+00
3.313221454620361328e+00
3.312863111495971680e+00
3.312507152557373047e+00
3.312144279479980469e+00
3.311789035797119141e+00
3.311429977416992188e+00
3.311067104339599609e+00
3.310712814331054688e+00
3.310355663299560547e+00
3.310013294219970703e+00
3.309633493423461914e+00
3.309282779693603516e+00
3.308940172195434570e+00
3.308568477630615234e+00
3.308211803436279297e+00
3.307840824127197266e+00
3.307499885559082031e+00
3.307135820388793945e+00
3.306786298751831055e+00
3.306420803070068359e+00
3.306065797805786133e+00
3.305712699890136719e+00
3.305346488952636719e+00
3.304991722106933594e+00
3.304631710052490234e+00
3.304267883300781250e+00
3.303915500640869141e+00
3.303547382354736328e+00
3.303206443786621094e+00
3.302843332290649414e+00
3.302494049072265625e+00
3.302126884460449219e+00
3.301781654357910156e+00
3.301409006118774414e+00
3.301057338714599609e+00
3.300707340240478516e+00
3.300339937210083008e+00
3.299983024597167969e+00
3.299625396728515625e+00
3.299283981323242188e+00
3.298916816711425781e+00
3.298554420471191406e+00
3.298212528228759766e+00
3.297847509384155273e+00
3.297488451004028320e+00
3.297122240066528320e+00
3.296777009963989258e+00
3.296410083770751953e+00
3.296050071716308594e+00
3.295690774917602539e+00
3.295327425003051758e+00
3.294976949691772461e+00
3.294619560241699219e+00
3.294271469116210938e+00
3.293904781341552734e+00
3.293554067611694336e+00
3.293186664581298828e+00
3.292844772338867188e+00
3.292467832565307617e+00
3.292123317718505859e+00
3.291762590408325195e+00
3.291400909423828125e+00
3.291049480438232422e+00
3.290690422058105469e+00
3.290335655212402344e+00
3.289969205856323242e+00
3.289615631103515625e+00
3.289253473281860352e+00
3.288899660110473633e+00
3.288540601730346680e+00
3.288193941116333008e+00
3.287833213806152344e+00
3.287462472915649414e+00
3.287107229232788086e+00
3.286741733551025391e+00
3.286385297775268555e+00
3.286024093627929688e+00
3.285680770874023438e+00
3.285319328308105469e+00
3.284956455230712891e+00
3.284605503082275391e+00
3.284257888793945312e+00
3.283892154693603516e+00
3.283533096313476562e+00
3.283176422119140625e+00
3.282814979553222656e+00
3.282457590103149414e+00
3.282099723815917969e+00
3.281737804412841797e+00
3.281380414962768555e+00
3.281031847000122070e+00
3.280663251876831055e+00
3.280311346054077148e+00
3.279956340789794922e+00
3.279597997665405273e+00
3.279243707656860352e+00
3.278873205184936523e+00
3.278518915176391602e+00
3.278163909912109375e+00
3.277805089950561523e+00
3.277451753616333008e+00
3.277087450027465820e+00
3.276737928390502930e+00
3.276375055313110352e+00
3.276011466979980469e+00
3.275655269622802734e+00
3.275311708450317383e+00
3.274941921234130859e+00
3.274589538574218750e+00
3.274218082427978516e+00
3.273864507675170898e+00
3.273506402969360352e+00
3.273164987564086914e+00
3.272790670394897461e+00
3.272437334060668945e+00
3.272073507308959961e+00
3.271718740463256836e+00
3.271361589431762695e+00
3.271016120910644531e+00
3.270640850067138672e+00
3.270288705825805664e+00
3.269938707351684570e+00
3.269572019577026367e+00
3.269216775894165039e+00
3.268854856491088867e+00
3.268492460250854492e+00
3.268131494522094727e+00
3.267791032791137695e+00
3.267425775527954102e+00
3.267065763473510742e+00
3.266709089279174805e+00
3.266343355178833008e+00
3.265993595123291016e+00
3.265630722045898438e+00
3.265275955200195312e+00
3.264924287796020508e+00
3.264558553695678711e+00
3.264203786849975586e+00
3.263846635818481445e+00
3.263492822647094727e+00
3.263123750686645508e+00
3.262772798538208008e+00
3.262403726577758789e+00
3.262063026428222656e+00
3.261689901351928711e+00
3.261337041854858398e+00
3.260977983474731445e+00
3.260625600814819336e+00
3.260255575180053711e+00
3.259899854660034180e+00
3.259540796279907227e+00
3.259181261062622070e+00
3.258830785751342773e+00
3.258470296859741211e+00
3.258111476898193359e+00
3.257752895355224609e+00
3.257390499114990234e+00
3.257045984268188477e+00
3.256668567657470703e+00
3.256309509277343750e+00
3.255949497222900391e+00
3.255599021911621094e+00
3.255242347717285156e+00
3.254893541336059570e+00
3.254535436630249023e+00
3.254167795181274414e+00
3.253809213638305664e+00
3.253450632095336914e+00
3.253085136413574219e+00
3.252737045288085938e+00
3.252383947372436523e+00
3.252020120620727539e+00
3.251664161682128906e+00
3.251301765441894531e+00
3.250938892364501953e+00
3.250584363937377930e+00
3.250222682952880859e+00
3.249878406524658203e+00
3.249502182006835938e+00
3.249152183532714844e+00
3.248790025711059570e+00
3.248436689376831055e+00
3.248075008392333984e+00
3.247718811035156250e+00
3.247354030609130859e+00
3.246995687484741211e+00
3.246645450592041016e+00
3.246279716491699219e+00
3.245925903320312500e+00
3.245562553405761719e+00
3.245204448699951172e+00
3.244855642318725586e+00
3.244485616683959961e+00
3.244132757186889648e+00
3.243777036666870117e+00
3.243419170379638672e+00
3.243061542510986328e+00
3.242703199386596680e+00
3.242342472076416016e+00
3.241974115371704102e+00
3.241627216339111328e+00
3.241265296936035156e+00
3.240912675857543945e+00
3.240549087524414062e+00
3.240183353424072266e+00
3.239825248718261719e+00
3.239456653594970703e+00
3.239107131958007812e+00
3.238746166229248047e+00
3.238387346267700195e+00
3.238036394119262695e+00
3.237675666809082031e+00
3.237318754196166992e+00
3.236959457397460938e+00
3.236595153808593750e+00
3.236239433288574219e+00
3.235880851745605469e+00
3.235522270202636719e+00
3.235153913497924805e+00
3.234802246093750000e+00
3.234448432922363281e+00
3.234079122543334961e+00
3.233725309371948242e+00
3.233367919921875000e+00
3.233003616333007812e+00
3.232654809951782227e+00
3.232294559478759766e+00
3.231928825378417969e+00
3.231568336486816406e+00
3.231214046478271484e+00
3.230854272842407227e+00
3.230501651763916016e+00
3.230147600173950195e+00
3.229771614074707031e+00
3.229415655136108398e+00
3.229059696197509766e+00
3.228705883026123047e+00
3.228343486785888672e+00
3.227976560592651367e+00
3.227630853652954102e+00
3.227275133132934570e+00
3.226907968521118164e+00
3.226556777954101562e+00
3.226189613342285156e+00
3.225827455520629883e+00
3.225479841232299805e+00
3.225112915039062500e+00
3.224754571914672852e+00
3.224394321441650391e+00
3.224039316177368164e+00
3.223691940307617188e+00
3.223325252532958984e+00
3.222961664199829102e+00
3.222591400146484375e+00
3.222252845764160156e+00
3.221890926361083984e+00
3.221531152725219727e+00
3.221174716949462891e+00
3.220809698104858398e+00
3.220446586608886719e+00
3.220083236694335938e+00
3.219727754592895508e+00
3.219371080398559570e+00
3.219024419784545898e+00
3.218652009963989258e+00
3.218299627304077148e+00
3.217934846878051758e+00
3.217579126358032227e+00
3.217225790023803711e+00
3.216855049133300781e+00
3.216503858566284180e+00
3.216132402420043945e+00
3.215795993804931641e+00
3.215417623519897461e+00
3.215068817138671875e+00
3.214707374572753906e+00
3.214350700378417969e+00
3.213984489440917969e+00
3.213624954223632812e+00
3.213271141052246094e+00
3.212907791137695312e+00
3.212548255920410156e+00
3.212194681167602539e+00
3.211825609207153320e+00
3.211482286453247070e+00
3.211116075515747070e+00
3.210748434066772461e+00
3.210398912429809570e+00
3.210032224655151367e+00
3.209670305252075195e+00
3.209322690963745117e+00
3.208952903747558594e+00
3.208602190017700195e+00
3.208235025405883789e+00
3.207876920700073242e+00
3.207517147064208984e+00
3.207163333892822266e+00
3.206806182861328125e+00
3.206443071365356445e+00
3.206086397171020508e+00
3.205729722976684570e+00
3.205379009246826172e+00
3.205009222030639648e+00
3.204644918441772461e+00
3.204280853271484375e+00
3.203929662704467773e+00
3.203577756881713867e+00
3.203212261199951172e+00
3.202868223190307617e+00
3.202489614486694336e+00
3.202126264572143555e+00
3.201764822006225586e+00
3.201417684555053711e+00
3.201047420501708984e+00
3.200676679611206055e+00
3.200325727462768555e+00
3.199969530105590820e+00
3.199617862701416016e+00
3.199248075485229492e+00
3.198889970779418945e+00
3.198537826538085938e+00
3.198164701461791992e+00
3.197812080383300781e+00
3.197458267211914062e+00
3.197077751159667969e+00
3.196733713150024414e+00
3.196388959884643555e+00
3.196020364761352539e+00
3.195666551589965820e+00
3.195302009582519531e+00
3.194961786270141602e+00
3.194581031799316406e+00
3.194235086441040039e+00
3.193862915039062500e+00
3.193501949310302734e+00
3.193145036697387695e+00
3.192785024642944336e+00
3.192421674728393555e+00
3.192064046859741211e+00
3.191711664199829102e+00
3.191348552703857422e+00
3.190991640090942383e+00
3.190619707107543945e+00
3.190276145935058594e+00
3.189913272857666016e+00
3.189549446105957031e+00
3.189189434051513672e+00
3.188824176788330078e+00
3.188462495803833008e+00
3.188099622726440430e+00
3.187741279602050781e+00
3.187389135360717773e+00
3.187027931213378906e+00
3.186665058135986328e+00
3.186311006546020508e+00
3.185950756072998047e+00
3.185590982437133789e+00
3.185231924057006836e+00
3.184862852096557617e+00
3.184509992599487305e+00
3.184147357940673828e+00
3.183793067932128906e+00
3.183426380157470703e+00
3.183066844940185547e+00
3.182709693908691406e+00
3.182345390319824219e+00
3.181991577148437500e+00
3.181628704071044922e+00
3.181272506713867188e+00
3.180916786193847656e+00
3.180559873580932617e+00
3.180192708969116211e+00
3.179840564727783203e+00
3.179479360580444336e+00
3.179119110107421875e+00
3.178754806518554688e+00
3.178397178649902344e+00
3.178032159805297852e+00
3.177681446075439453e+00
3.177308082580566406e+00
3.176948070526123047e+00
3.176595687866210938e+00
3.176250219345092773e+00
3.175880193710327148e+00
3.175522327423095703e+00
3.175160408020019531e+00
3.174789428710937500e+00
3.174433946609497070e+00
3.174075603485107422e+00
3.173712968826293945e+00
3.173352241516113281e+00
3.172993183135986328e+00
3.172631263732910156e+00
3.172285318374633789e+00
3.171900749206542969e+00
3.171556472778320312e+00
3.171195507049560547e+00
3.170837163925170898e+00
3.170477151870727539e+00
3.170114278793334961e+00
3.169759035110473633e+00
3.169394254684448242e+00
3.169043540954589844e+00
3.168673992156982422e+00
3.168313264846801758e+00
3.167958736419677734e+00
3.167581796646118164e+00
3.167232036590576172e+00
3.166878938674926758e+00
3.166521072387695312e+00
3.166160821914672852e+00
3.165799140930175781e+00
3.165447950363159180e+00
3.165085077285766602e+00
3.164717197418212891e+00
3.164362430572509766e+00
3.163996458053588867e+00
3.163642406463623047e+00
3.163271188735961914e+00
3.162919998168945312e+00
3.162550210952758789e+00
3.162186861038208008e+00
3.161834955215454102e+00
3.161478281021118164e+00
3.161114931106567383e+00
3.160760164260864258e+00
3.160404682159423828e+00
3.160042047500610352e+00
3.159667968750000000e+00
3.159323215484619141e+00
3.158958435058593750e+00
3.158595085144042969e+00
3.158231019973754883e+00
3.157865524291992188e+00
3.157508850097656250e+00
3.157155513763427734e+00
3.156793117523193359e+00
3.156435251235961914e+00
3.156064748764038086e+00
3.155722618103027344e+00
3.155354738235473633e+00
3.154995203018188477e+00
3.154635190963745117e+00
3.154282808303833008e+00
3.153908729553222656e+00
3.153542518615722656e+00
3.153184652328491211e+00
3.152829408645629883e+00
3.152475357055664062e+00
3.152117967605590820e+00
3.151746273040771484e+00
3.151392698287963867e+00
3.151024818420410156e+00
3.150659561157226562e+00
3.150319337844848633e+00
3.149948835372924805e+00
3.149590253829956055e+00
3.149223089218139648e+00
3.148873090744018555e+00
3.148505687713623047e+00
3.148145914077758789e+00
3.147789716720581055e+00
3.147419214248657227e+00
3.147064924240112305e+00
3.146689653396606445e+00
3.146340608596801758e+00
3.145991086959838867e+00
3.145628690719604492e+00
3.145261049270629883e+00
3.144903659820556641e+00
3.144551277160644531e+00
3.144185066223144531e+00
3.143814802169799805e+00
3.143452405929565430e+00
3.143106698989868164e+00
3.142728328704833984e+00
3.142381429672241211e+00
3.142019033432006836e+00
3.141660451889038086e+00
3.141299724578857422e+00
3.140943527221679688e+00
3.140587568283081055e+00
3.140217542648315430e+00
3.139861106872558594e+00
3.139491558074951172e+00
3.139125347137451172e+00
3.138767480850219727e+00
3.138410329818725586e+00
3.138048887252807617e+00
3.137695550918579102e+00
3.137324094772338867e+00
3.136974096298217773e+00
3.136600255966186523e+00
3.136245489120483398e+00
3.135871410369873047e+00
3.135535478591918945e+00
3.135168075561523438e+00
3.134809970855712891e+00
3.134441852569580078e+00
3.134084224700927734e+00
3.133716344833374023e+00
3.133361339569091797e+00
3.133008003234863281e+00
3.132646322250366211e+00
3.132285356521606445e+00
3.131912946701049805e+00
3.131551980972290039e+00
3.131194353103637695e+00
3.130827188491821289e+00
3.130473375320434570e+00
3.130112171173095703e+00
3.129755496978759766e+00
3.129400730133056641e+00
3.129028320312500000e+00
3.128671646118164062e+00
3.128320932388305664e+00
3.127951622009277344e+00
3.127595663070678711e+00
3.127231359481811523e+00
3.126874446868896484e+00
3.126504421234130859e+00
3.126143932342529297e+00
3.125782489776611328e+00
3.125427007675170898e+00
3.125060558319091797e+00
3.124702215194702148e+00
3.124338865280151367e+00
3.123972177505493164e+00
3.123628377914428711e+00
3.123271226882934570e+00
3.122902631759643555e+00
3.122530698776245117e+00
3.122178077697753906e+00
3.121823310852050781e+00
3.121457576751708984e+00
3.121090888977050781e+00
3.120726585388183594e+00
3.120383739471435547e+00
3.119993686676025391e+00
3.119648933410644531e+00
3.119280576705932617e+00
3.118924140930175781e+00
3.118555545806884766e+00
3.118201732635498047e+00
3.117843866348266602e+00
3.117481708526611328e+00
3.117123365402221680e+00
3.116761684417724609e+00
3.116395950317382812e+00
3.116034507751464844e+00
3.115666389465332031e+00
3.115315437316894531e+00
3.114953041076660156e+00
3.114584445953369141e+00
3.114228725433349609e+00
3.113874435424804688e+00
3.113503694534301758e+00
3.113148212432861328e+00
3.112785339355468750e+00
3.112423181533813477e+00
3.112059116363525391e+00
3.111692905426025391e+00
3.111345291137695312e+00
3.110991954803466797e+00
3.110614538192749023e+00
3.110264778137207031e+00
3.109890222549438477e+00
3.109526157379150391e+00
3.109183549880981445e+00
3.108795166015625000e+00
3.108447074890136719e+00
3.108082532882690430e+00
3.107726335525512695e+00
3.107371330261230469e+00
3.107009410858154297e+00
3.106645584106445312e+00
3.106289386749267578e+00
3.105926990509033203e+00
3.105562210083007812e+00
3.105200290679931641e+00
3.104835987091064453e+00
3.104483127593994141e+00
3.104112863540649414e+00
3.103759527206420898e+00
3.103392362594604492e+00
3.103034734725952148e+00
3.102674722671508789e+00
3.102302312850952148e+00
3.101951360702514648e+00
3.101588487625122070e+00
3.101228475570678711e+00
3.100865840911865234e+00
3.100499153137207031e+00
3.100138425827026367e+00
3.099773883819580078e+00
3.099419593811035156e+00
3.099051475524902344e+00
3.098690509796142578e+00
3.098331928253173828e+00
3.097980260848999023e+00
3.097611188888549805e+00
3.097237825393676758e+00
3.096889734268188477e+00
3.096519231796264648e+00
3.096166849136352539e+00
3.095800638198852539e+00
3.095436334609985352e+00
3.095073938369750977e+00
3.094725131988525391e+00
3.094364643096923828e+00
3.093994379043579102e+00
3.093635320663452148e+00
3.093284130096435547e+00
3.092912435531616211e+00
3.092559099197387695e+00
3.092187881469726562e+00
3.091823577880859375e+00
3.091459274291992188e+00
3.091094255447387695e+00
3.090739965438842773e+00
3.090371370315551758e+00
3.090026855468750000e+00
3.089658021926879883e+00
3.089290618896484375e+00
3.088914632797241211e+00
3.088579654693603516e+00
3.088203668594360352e+00
3.087849378585815430e+00
3.087485551834106445e+00
3.087113857269287109e+00
3.086762428283691406e+00
3.086406946182250977e+00
3.086034059524536133e+00
3.085680723190307617e+00
3.085317850112915039e+00
3.084949254989624023e+00
3.084589958190917969e+00
3.084223508834838867e+00
3.083867311477661133e+00
3.083492040634155273e+00
3.083143472671508789e+00
3.082773447036743164e+00
3.082410573959350586e+00
3.082052707672119141e+00
3.081694364547729492e+00
3.081329107284545898e+00
3.080976724624633789e+00
3.080593347549438477e+00
3.080247163772583008e+00
3.079879522323608398e+00
3.079513788223266602e+00
3.079166889190673828e+00
3.078805923461914062e+00
3.078435659408569336e+00
3.078081846237182617e+00
3.077721118927001953e+00
3.077345848083496094e+00
3.076995849609375000e+00
3.076635122299194336e+00
3.076254129409790039e+00
3.075901031494140625e+00
3.075537919998168945e+00
3.075172185897827148e+00
3.074804067611694336e+00
3.074450969696044922e+00
3.074086427688598633e+00
3.073732614517211914e+00
3.073370695114135742e+00
3.073008060455322266e+00
3.072644233703613281e+00
3.072274923324584961e+00
3.071919679641723633e+00
3.071562767028808594e+00
3.071201562881469727e+00
3.070839405059814453e+00
3.070478200912475586e+00
3.070106983184814453e+00
3.069728851318359375e+00
3.069382190704345703e+00
3.069017887115478516e+00
3.068675518035888672e+00
3.068296670913696289e+00
3.067929983139038086e+00
3.067575693130493164e+00
3.067218780517578125e+00
3.066856145858764648e+00
3.066491603851318359e+00
3.066132545471191406e+00
3.065756797790527344e+00
3.065387487411499023e+00
3.065046310424804688e+00
3.064670085906982422e+00
3.064306735992431641e+00
3.063950538635253906e+00
3.063601016998291016e+00
3.063227176666259766e+00
3.062861442565917969e+00
3.062497615814208984e+00
3.062143802642822266e+00
3.061790943145751953e+00
3.061419010162353516e+00
3.061053991317749023e+00
3.060691356658935547e+00
3.060319423675537109e+00
3.059954166412353516e+00
3.059603452682495117e+00
3.059256076812744141e+00
3.058876514434814453e+00
3.058512210845947266e+00
3.058164119720458984e+00
3.057809352874755859e+00
3.057435989379882812e+00
3.057074308395385742e+00
3.056706666946411133e+00
3.056345939636230469e+00
3.055974483489990234e+00
3.055620670318603516e+00
3.055265665054321289e+00
3.054893255233764648e+00
3.054534435272216797e+00
3.054168224334716797e+00
3.053795099258422852e+00
3.053443193435668945e+00
3.053074836730957031e+00
3.052720069885253906e+00
3.052359104156494141e+00
3.052000284194946289e+00
3.051639318466186523e+00
3.051277399063110352e+00
3.050897121429443359e+00
3.050546884536743164e+00
3.050194740295410156e+00
3.049821376800537109e+00
3.049455881118774414e+00
3.049097537994384766e+00
3.048727512359619141e+00
3.048357963562011719e+00
3.047996759414672852e+00
3.047630548477172852e+00
3.047265291213989258e+00
3.046925544738769531e+00
3.046548843383789062e+00
3.046191930770874023e+00
3.045829296112060547e+00
3.045470237731933594e+00
3.045110225677490234e+00
3.044744014739990234e+00
3.044379949569702148e+00
3.044011592864990234e+00
3.043660879135131836e+00
3.043288469314575195e+00
3.042938709259033203e+00
3.042567014694213867e+00
3.042195081710815430e+00
3.041845083236694336e+00
3.041485548019409180e+00
3.041107416152954102e+00
3.040763616561889648e+00
3.040392160415649414e+00
3.040030241012573242e+00
3.039660453796386719e+00
3.039298295974731445e+00
3.038938522338867188e+00
3.038579225540161133e+00
3.038207769393920898e+00
3.037846803665161133e+00
3.037473440170288086e+00
3.037123441696166992e+00
3.036767244338989258e+00
3.036391735076904297e+00
3.036030054092407227e+00
3.035666704177856445e+00
3.035305023193359375e+00
3.034940004348754883e+00
3.034582614898681641e+00
3.034217119216918945e+00
3.033865213394165039e+00
3.033486604690551758e+00
3.033135652542114258e+00
3.032778978347778320e+00
3.032405614852905273e+00
3.032042741775512695e+00
3.031676530838012695e+00
3.031322717666625977e+00
3.030949354171752930e+00
3.030589818954467773e+00
3.030229330062866211e+00
3.029870271682739258e+00
3.029503583908081055e+00
3.029149293899536133e+00
3.028775691986083984e+00
3.028426885604858398e+00
3.028056383132934570e+00
3.027684926986694336e+00
3.027313232421875000e+00
3.026962518692016602e+00
3.026596784591674805e+00
3.026235103607177734e+00
3.025872707366943359e+00
3.025506019592285156e+00
3.025150060653686523e+00
3.024779319763183594e+00
3.024438858032226562e+00
3.024069547653198242e+00
3.023700237274169922e+00
3.023324012756347656e+00
3.022959947586059570e+00
3.022606134414672852e+00
3.022248506546020508e+00
3.021868944168090820e+00
3.021521806716918945e+00
3.021147727966308594e+00
3.020797014236450195e+00
3.020412921905517578e+00
3.020060062408447266e+00
3.019716739654541016e+00
3.019330978393554688e+00
3.018971443176269531e+00
3.018615722656250000e+00
3.018252611160278320e+00
3.017889976501464844e+00
3.017517328262329102e+00
3.017155170440673828e+00
3.016798496246337891e+00
3.016433238983154297e+00
3.016071081161499023e+00
3.015698671340942383e+00
3.015336036682128906e+00
3.014977216720581055e+00
3.014619588851928711e+00
3.014247417449951172e+00
3.013887405395507812e+00
3.013521194458007812e+00
3.013162136077880859e+00
3.012801170349121094e+00
3.012433290481567383e+00
3.012063503265380859e+00
3.011717081069946289e+00
3.011332511901855469e+00
3.010980606079101562e+00
3.010614633560180664e+00
3.010242462158203125e+00
3.009886741638183594e+00
3.009525299072265625e+00
3.009167194366455078e+00
3.008795022964477539e+00
3.008428812026977539e+00
3.008081197738647461e+00
3.007706642150878906e+00
3.007346630096435547e+00
3.006971836090087891e+00
3.006616592407226562e+00
3.006260871887207031e+00
3.005888462066650391e+00
3.005515575408935547e+00
3.005167484283447266e+00
3.004808425903320312e+00
3.004434108734130859e+00
3.004067897796630859e+00
3.003715991973876953e+00
3.003340482711791992e+00
3.002978563308715820e+00
3.002626419067382812e+00
3.002252340316772461e+00
3.001887083053588867e+00
3.001524686813354492e+00
3.001168012619018555e+00
3.000800848007202148e+00
3.000423431396484375e+00
3.000065565109252930e+00
2.999701976776123047e+00
2.999337196350097656e+00
2.998974800109863281e+00
2.998625040054321289e+00
2.998260974884033203e+00
2.997885465621948242e+00
2.997521877288818359e+00
2.997158527374267578e+00
2.996795177459716797e+00
2.996435880661010742e+00
2.996069431304931641e+00
2.995710134506225586e+00
2.995332717895507812e+00
2.994975328445434570e+00
2.994602441787719727e+00
2.994248151779174805e+00
2.993874311447143555e+00
2.993521928787231445e+00
2.993167638778686523e+00
2.992790699005126953e+00
2.992434024810791016e+00
2.992072343826293945e+00
2.991708993911743164e+00
2.991341829299926758e+00
2.990971803665161133e+00
2.990619897842407227e+00
2.990242719650268555e+00
2.989884138107299805e+00
2.989517450332641602e+00
2.989154100418090820e+00
2.988782882690429688e+00
2.988426923751831055e+00
2.988065958023071289e+00
2.987707376480102539e+00
2.987346410751342773e+00
2.986967086791992188e+00
2.986607789993286133e+00
2.986237764358520508e+00
2.985883474349975586e+00
2.985507249832153320e+00
2.985152959823608398e+00
2.984791040420532227e+00
2.984422922134399414e+00
2.984059572219848633e+00
2.983702421188354492e+00
2.983340024948120117e+00
2.982968091964721680e+00
2.982616901397705078e+00
2.982234239578247070e+00
2.981875896453857422e+00
2.981513023376464844e+00
2.981151103973388672e+00
2.980783939361572266e+00
2.980419397354125977e+00
2.980057716369628906e+00
2.979691267013549805e+00
2.979326248168945312e+00
2.978958606719970703e+00
2.978598356246948242e+00
2.978233575820922852e+00
2.977870225906372070e+00
2.977498769760131836e+00
2.977130413055419922e+00
2.976768732070922852e+00
2.976407051086425781e+00
2.976050853729248047e+00
2.975683212280273438e+00
2.975324630737304688e+00
2.974960327148437500e+00
2.974577665328979492e+00
2.974227190017700195e+00
2.973865985870361328e+00
2.973501205444335938e+00
2.973135948181152344e+00
2.972773551940917969e+00
2.972383737564086914e+00
2.972039461135864258e+00
2.971682786941528320e+00
2.971305847167968750e+00
2.970952510833740234e+00
2.970576286315917969e+00
2.970230102539062500e+00
2.969852447509765625e+00
2.969485282897949219e+00
2.969130516052246094e+00
2.968763351440429688e+00
2.968384742736816406e+00
2.968028068542480469e+00
2.967661380767822266e+00
2.967299938201904297e+00
2.966942071914672852e+00
2.966581344604492188e+00
2.966212272644042969e+00
2.965853214263916016e+00
2.965477228164672852e+00
2.965124368667602539e+00
2.964760780334472656e+00
2.964390993118286133e+00
2.964021682739257812e+00
2.963658809661865234e+00
2.963288784027099609e+00
2.962929248809814453e+00
2.962557315826416016e+00
2.962208747863769531e+00
2.961846828460693359e+00
2.961473464965820312e+00
2.961103439331054688e+00
2.960746288299560547e+00
2.960378885269165039e+00
2.960006952285766602e+00
2.959642171859741211e+00
2.959284543991088867e+00
2.958906888961791992e+00
2.958554267883300781e+00
2.958183288574218750e+00
2.957818031311035156e+00
2.957454204559326172e+00
2.957095384597778320e+00
2.956736564636230469e+00
2.956375122070312500e+00
2.956011772155761719e+00
2.955635547637939453e+00
2.955274343490600586e+00
2.954905271530151367e+00
2.954543113708496094e+00
2.954178094863891602e+00
2.953818559646606445e+00
2.953444719314575195e+00
2.953079938888549805e+00
2.952715158462524414e+00
2.952355146408081055e+00
2.951994180679321289e+00
2.951621532440185547e+00
2.951262712478637695e+00
2.950902938842773438e+00
2.950529575347900391e+00
2.950174570083618164e+00
2.949801206588745117e+00
2.949443578720092773e+00
2.949070692062377930e+00
2.948703527450561523e+00
2.948345422744750977e+00
2.947966814041137695e+00
2.947613954544067383e+00
2.947244405746459961e+00
2.946878671646118164e+00
2.946519613265991211e+00
2.946149110794067383e+00
2.945783376693725586e+00
2.945413112640380859e+00
2.945066690444946289e+00
2.944684982299804688e+00
2.944331407546997070e+00
2.943968057632446289e+00
2.943593740463256836e+00
2.943224668502807617e+00
2.942867994308471680e+00
2.942500352859497070e+00
2.942136049270629883e+00
2.941759824752807617e+00
2.941405057907104492e+00
2.941041231155395508e+00
2.940676927566528320e+00
2.940312147140502930e+00
2.939938545227050781e+00
2.939577579498291016e+00
2.939212799072265625e+00
2.938864231109619141e+00
2.938479661941528320e+00
2.938116312026977539e+00
2.937756299972534180e+00
2.937402486801147461e+00
2.937013626098632812e+00
2.936666488647460938e+00
2.936292886734008789e+00
2.935929059982299805e+00
2.935571432113647461e+00
2.935188531875610352e+00
2.934836864471435547e+00
2.934471607208251953e+00
2.934099674224853516e+00
2.933740377426147461e+00
2.933386325836181641e+00
2.933007955551147461e+00
2.932632446289062500e+00
2.932275056838989258e+00
2.931918144226074219e+00
2.931552886962890625e+00
2.931184291839599609e+00
2.930804729461669922e+00
2.930444478988647461e+00
2.930086135864257812e+00
2.929717302322387695e+00
2.929357528686523438e+00
2.928989171981811523e+00
2.928619146347045898e+00
2.928259849548339844e+00
2.927898168563842773e+00
2.927532196044921875e+00
2.927169799804687500e+00
2.926789760589599609e+00
2.926424503326416016e+00
2.926057338714599609e+00
2.925700664520263672e+00
2.925336837768554688e+00
2.924980401992797852e+00
2.924617290496826172e+00
2.924260616302490234e+00
2.923881769180297852e+00
2.923513650894165039e+00
2.923144340515136719e+00
2.922774314880371094e+00
2.922410488128662109e+00
2.922051668167114258e+00
2.921681404113769531e+00
2.921320915222167969e+00
2.920943260192871094e+00
2.920584678649902344e+00
2.920211315155029297e+00
2.919854402542114258e+00
2.919490098953247070e+00
2.919128179550170898e+00
2.918756723403930664e+00
2.918407440185546875e+00
2.918026924133300781e+00
2.917651891708374023e+00
2.917294502258300781e+00
2.916933059692382812e+00
2.916562557220458984e+00
2.916206836700439453e+00
2.915840625762939453e+00
2.915456295013427734e+00
2.915092706680297852e+00
2.914739370346069336e+00
2.914362668991088867e+00
2.914005994796752930e+00
2.913640975952148438e+00
2.913278341293334961e+00
2.912908315658569336e+00
2.912545442581176758e+00
2.912183523178100586e+00
2.911807060241699219e+00
2.911451816558837891e+00
2.911082744598388672e+00
2.910720348358154297e+00
2.910355329513549805e+00
2.909981966018676758e+00
2.909606695175170898e+00
2.909252882003784180e+00
2.908881902694702148e+00
2.908516645431518555e+00
2.908151865005493164e+00
2.907800912857055664e+00
2.907412290573120117e+00
2.907054185867309570e+00
2.906688451766967773e+00
2.906324148178100586e+00
2.905954599380493164e+00
2.905603647232055664e+00
2.905242204666137695e+00
2.904861688613891602e+00
2.904494285583496094e+00
2.904133319854736328e+00
2.903770685195922852e+00
2.903411388397216797e+00
2.903024673461914062e+00
2.902666807174682617e+00
2.902302980422973633e+00
2.901932954788208008e+00
2.901562213897705078e+00
2.901201009750366211e+00
2.900837659835815430e+00
2.900467872619628906e+00
2.900107145309448242e+00
2.899750471115112305e+00
2.899374723434448242e+00
2.899012804031372070e+00
2.898639202117919922e+00
2.898281335830688477e+00
2.897905111312866211e+00
2.897535800933837891e+00
2.897176504135131836e+00
2.896813631057739258e+00
2.896442174911499023e+00
2.896078348159790039e+00
2.895716667175292969e+00
2.895343780517578125e+00
2.894973278045654297e+00
2.894613265991210938e+00
2.894242763519287109e+00
2.893884658813476562e+00
2.893503189086914062e+00
2.893150091171264648e+00
2.892791986465454102e+00
2.892441511154174805e+00
2.892053842544555664e+00
2.891690731048583984e+00
2.891316652297973633e+00
2.890948772430419922e+00
2.890585422515869141e+00
2.890224933624267578e+00
2.889855861663818359e+00
2.889499664306640625e+00
2.889125108718872070e+00
2.888764381408691406e+00
2.888386726379394531e+00
2.888025283813476562e+00
2.887664794921875000e+00
2.887296199798583984e+00
2.886933088302612305e+00
2.886557817459106445e+00
2.886195659637451172e+00
2.885828971862792969e+00
2.885462284088134766e+00
2.885082244873046875e+00
2.884729385375976562e+00
2.884353160858154297e+00
2.883996963500976562e+00
2.883635044097900391e+00
2.883271217346191406e+00
2.882902383804321289e+00
2.882539272308349609e+00
2.882165908813476562e+00
2.881812334060668945e+00
2.881425380706787109e+00
2.881067514419555664e+00
2.880712509155273438e+00
2.880321979522705078e+00
2.879966259002685547e+00
2.879602193832397461e+00
2.879236221313476562e+00
2.878862857818603516e+00
2.878495216369628906e+00
2.878139257431030273e+00
2.877762317657470703e+00
2.877402067184448242e+00
2.877036333084106445e+00
2.876676797866821289e+00
2.876294612884521484e+00
2.875934839248657227e+00
2.875562906265258789e+00
2.875200510025024414e+00
2.874828577041625977e+00
2.874459266662597656e+00
2.874087810516357422e+00
2.873742580413818359e+00
2.873366832733154297e+00
2.873004198074340820e+00
2.872640609741210938e+00
2.872271776199340820e+00
2.871893167495727539e+00
2.871531248092651367e+00
2.871168851852416992e+00
2.870795011520385742e+00
2.870424032211303711e+00
2.870067119598388672e+00
2.869701385498046875e+00
2.869330167770385742e+00
2.868973970413208008e+00
2.868604421615600586e+00
2.868227958679199219e+00
2.867878198623657227e+00
2.867486238479614258e+00
2.867141008377075195e+00
2.866771221160888672e+00
2.866410017013549805e+00
2.866031885147094727e+00
2.865664482116699219e+00
2.865296602249145508e+00
2.864939928054809570e+00
2.864562749862670898e+00
2.864192247390747070e+00
2.863822937011718750e+00
2.863456010818481445e+00
2.863095045089721680e+00
2.862741947174072266e+00
2.862367630004882812e+00
2.861989736557006836e+00
2.861644029617309570e+00
2.861270904541015625e+00
2.860895395278930664e+00
2.860525846481323242e+00
2.860164880752563477e+00
2.859822511672973633e+00
2.859434127807617188e+00
2.859076499938964844e+00
2.858698368072509766e+00
2.858330726623535156e+00
2.857975482940673828e+00
2.857605457305908203e+00
2.857242584228515625e+00
2.856876850128173828e+00
2.856496810913085938e+00
2.856130838394165039e+00
2.855756044387817383e+00
2.855408906936645508e+00
2.855029821395874023e+00
2.854660749435424805e+00
2.854298591613769531e+00
2.853934526443481445e+00
2.853551864624023438e+00
2.853199481964111328e+00
2.852823019027709961e+00
2.852466106414794922e+00
2.852100372314453125e+00
2.851721286773681641e+00
2.851364374160766602e+00
2.850989341735839844e+00
2.850635051727294922e+00
2.850256919860839844e+00
2.849886894226074219e+00
2.849525451660156250e+00
2.849159717559814453e+00
2.848780155181884766e+00
2.848421096801757812e+00
2.848061561584472656e+00
2.847686052322387695e+00
2.847310066223144531e+00
2.846956014633178711e+00
2.846587181091308594e+00
2.846217870712280273e+00
2.845854759216308594e+00
2.845474481582641602e+00
2.845132112503051758e+00
2.844746112823486328e+00
2.844383716583251953e+00
2.844011783599853516e+00
2.843650817871093750e+00
2.843282222747802734e+00
2.842923402786254883e+00
2.842552900314331055e+00
2.842183113098144531e+00
2.841804981231689453e+00
2.841446876525878906e+00
2.841075897216796875e+00
2.840722322463989258e+00
2.840357780456542969e+00
2.839970588684082031e+00
2.839612483978271484e+00
2.839240074157714844e+00
2.838871717453002930e+00
2.838512659072875977e+00
2.838138580322265625e+00
2.837778568267822266e+00
2.837406396865844727e+00
2.837032794952392578e+00
2.836658239364624023e+00
2.836307287216186523e+00
2.835936784744262695e+00
2.835557699203491211e+00
2.835205078125000000e+00
2.834830760955810547e+00
2.834474802017211914e+00
2.834089517593383789e+00
2.833720684051513672e+00
2.833368539810180664e+00
2.832989454269409180e+00
2.832628726959228516e+00
2.832266330718994141e+00
2.831882238388061523e+00
2.831526041030883789e+00
2.831145048141479492e+00
2.830796480178833008e+00
2.830425500869750977e+00
2.830055475234985352e+00
2.829680204391479492e+00
2.829312801361083984e+00
2.828940629959106445e+00
2.828588485717773438e+00
2.828205347061157227e+00
2.827853441238403320e+00
2.827484607696533203e+00
2.827113151550292969e+00
2.826741933822631836e+00
2.826374292373657227e+00
2.826017856597900391e+00
2.825642585754394531e+00
2.825270652770996094e+00
2.824905633926391602e+00
2.824545860290527344e+00
2.824179887771606445e+00
2.823803186416625977e+00
2.823443889617919922e+00
2.823074817657470703e+00
2.822714805603027344e+00
2.822341918945312500e+00
2.821957588195800781e+00
2.821583986282348633e+00
2.821228027343750000e+00
2.820852279663085938e+00
2.820492506027221680e+00
2.820121526718139648e+00
2.819764137268066406e+00
2.819391965866088867e+00
2.819023132324218750e+00
2.818651199340820312e+00
2.818296670913696289e+00
2.817921638488769531e+00
2.817552566528320312e+00
2.817180633544921875e+00
2.816819667816162109e+00
2.816450357437133789e+00
2.816079616546630859e+00
2.815714836120605469e+00
2.815336942672729492e+00
2.814976692199707031e+00
2.814600229263305664e+00
2.814239025115966797e+00
2.813866138458251953e+00
2.813512325286865234e+00
2.813133716583251953e+00
2.812770366668701172e+00
2.812407970428466797e+00
2.812027692794799805e+00
2.811663627624511719e+00
2.811290979385375977e+00
2.810927391052246094e+00
2.810571193695068359e+00
2.810196161270141602e+00
2.809824466705322266e+00
2.809455871582031250e+00
2.809098482131958008e+00
2.808732032775878906e+00
2.808346509933471680e+00
2.807990550994873047e+00
2.807614803314208984e+00
2.807254791259765625e+00
2.806885242462158203e+00
2.806517362594604492e+00
2.806155681610107422e+00
2.805783033370971680e+00
2.805415868759155273e+00
2.805038690567016602e+00
2.804678201675415039e+00
2.804313421249389648e+00
2.803935527801513672e+00
2.803573131561279297e+00
2.803194522857666016e+00
2.802841663360595703e+00
2.802464723587036133e+00
2.802106142044067383e+00
2.801732778549194336e+00
2.801359653472900391e+00
2.800985813140869141e+00
2.800632715225219727e+00
2.800271987915039062e+00
2.799895048141479492e+00
2.799532175064086914e+00
2.799156427383422852e+00
2.798772096633911133e+00
2.798416614532470703e+00
2.798046588897705078e+00
2.797683477401733398e+00
2.797311544418334961e+00
2.796939373016357422e+00
2.796586275100708008e+00
2.796201705932617188e+00
2.795835733413696289e+00
2.795476675033569336e+00
2.795086383819580078e+00
2.794734239578247070e+00
2.794364452362060547e+00
2.793996334075927734e+00
2.793628215789794922e+00
2.793268442153930664e+00
2.792881488800048828e+00
2.792518377304077148e+00
2.792148828506469727e+00
2.791771650314331055e+00
2.791419029235839844e+00
2.791038513183593750e+00
2.790681123733520508e+00
2.790309190750122070e+00
2.789945840835571289e+00
2.789586782455444336e+00
2.789204120635986328e+00
2.788831710815429688e+00
2.788471221923828125e+00
2.788101196289062500e+00
2.787732362747192383e+00
2.787373065948486328e+00
2.787001371383666992e+00
2.786630630493164062e+00
2.786260604858398438e+00
2.785896301269531250e+00
2.785524606704711914e+00
2.785165071487426758e+00
2.784781694412231445e+00
2.784424304962158203e+00
2.784034252166748047e+00
2.783677816390991211e+00
2.783312082290649414e+00
2.782932758331298828e+00
2.782570838928222656e+00
2.782206058502197266e+00
2.781837940216064453e+00
2.781461715698242188e+00
2.781100749969482422e+00
2.780733585357666016e+00
2.780372619628906250e+00
2.779996871948242188e+00
2.779635429382324219e+00
2.779254913330078125e+00
2.778892517089843750e+00
2.778515338897705078e+00
2.778152942657470703e+00
2.777788400650024414e+00
2.777420759201049805e+00
2.777037858963012695e+00
2.776685476303100586e+00
2.776298522949218750e+00
2.775946855545043945e+00
2.775588750839233398e+00
2.775207996368408203e+00
2.774840116500854492e+00
2.774477005004882812e+00
2.774100303649902344e+00
2.773732900619506836e+00
2.773350954055786133e+00
2.772995233535766602e+00
2.772629499435424805e+00
2.772254228591918945e+00
2.771887063980102539e+00
2.771512746810913086e+00
2.771131277084350586e+00
2.770780086517333984e+00
2.770418643951416016e+00
2.770037174224853516e+00
2.769669771194458008e+00
2.769303083419799805e+00
2.768941879272460938e+00
2.768573284149169922e+00
2.768194437026977539e+00
2.767842531204223633e+00
2.767461299896240234e+00
2.767093181610107422e+00
2.766724348068237305e+00
2.766344308853149414e+00
2.765981197357177734e+00
2.765614271163940430e+00
2.765250921249389648e+00
2.764875173568725586e+00
2.764520406723022461e+00
2.764136314392089844e+00
2.763761758804321289e+00
2.763407468795776367e+00
2.763036251068115234e+00
2.762663125991821289e+00
2.762292623519897461e+00
2.761939287185668945e+00
2.761559963226318359e+00
2.761191368103027344e+00
2.760818481445312500e+00
2.760442733764648438e+00
2.760086059570312500e+00
2.759712457656860352e+00
2.759355783462524414e+00
2.758967161178588867e+00
2.758617639541625977e+00
2.758239269256591797e+00
2.757876396179199219e+00
2.757498741149902344e+00
2.757127761840820312e+00
2.756774425506591797e+00
2.756384849548339844e+00
2.756019592285156250e+00
2.755645036697387695e+00
2.755294799804687500e+00
2.754902601242065430e+00
2.754544973373413086e+00
2.754163265228271484e+00
2.753809452056884766e+00
2.753429651260375977e+00
2.753073692321777344e+00
2.752698898315429688e+00
2.752326011657714844e+00
2.751968860626220703e+00
2.751587867736816406e+00
2.751213550567626953e+00
2.750845670700073242e+00
2.750489711761474609e+00
2.750139713287353516e+00
2.749747991561889648e+00
2.749375581741333008e+00
2.749011993408203125e+00
2.748646259307861328e+00
2.748264789581298828e+00
2.747910976409912109e+00
2.747518539428710938e+00
2.747161388397216797e+00
2.746790409088134766e+00
2.746425628662109375e+00
2.746048450469970703e+00
2.745682001113891602e+00
2.745312452316284180e+00
2.744950056076049805e+00
2.744578123092651367e+00
2.744213581085205078e+00
2.743840456008911133e+00
2.743479728698730469e+00
2.743104457855224609e+00
2.742731571197509766e+00
2.742371559143066406e+00
2.742001771926879883e+00
2.741635084152221680e+00
2.741255521774291992e+00
2.740898609161376953e+00
2.740534305572509766e+00
2.740140676498413086e+00
2.739775896072387695e+00
2.739423274993896484e+00
2.739046096801757812e+00
2.738661527633666992e+00
2.738306283950805664e+00
2.737919807434082031e+00
2.737572908401489258e+00
2.737197160720825195e+00
2.736820459365844727e+00
2.736450433731079102e+00
2.736091852188110352e+00
2.735707759857177734e+00
2.735348463058471680e+00
2.734984636306762695e+00
2.734592199325561523e+00
2.734243392944335938e+00
2.733859777450561523e+00
2.733507394790649414e+00
2.733124494552612305e+00
2.732763528823852539e+00
2.732379198074340820e+00
2.732027292251586914e+00
2.731642007827758789e+00
2.731284618377685547e+00
2.730911254882812500e+00
2.730532646179199219e+00
2.730164527893066406e+00
2.729801654815673828e+00
2.729435443878173828e+00
2.729068279266357422e+00
2.728710889816284180e+00
2.728324174880981445e+00
2.727949857711791992e+00
2.727588415145874023e+00
2.727210760116577148e+00
2.726849555969238281e+00
2.726479768753051758e+00
2.726109981536865234e+00
2.725735664367675781e+00
2.725374698638916016e+00
2.724994182586669922e+00
2.724618434906005859e+00
2.724267005920410156e+00
2.723887681961059570e+00
2.723513603210449219e+00
2.723145484924316406e+00
2.722768783569335938e+00
2.722419261932373047e+00
2.722047328948974609e+00
2.721662521362304688e+00
2.721305131912231445e+00
2.720935106277465820e+00
2.720568656921386719e+00
2.720187902450561523e+00
2.719820022583007812e+00
2.719452381134033203e+00
2.719071626663208008e+00
2.718711376190185547e+00
2.718347549438476562e+00
2.717976093292236328e+00
2.717602491378784180e+00
2.717239379882812500e+00
2.716869831085205078e+00
2.716491460800170898e+00
2.716133356094360352e+00
2.715746402740478516e+00
2.715380907058715820e+00
2.715009450912475586e+00
2.714654684066772461e+00
2.714267492294311523e+00
2.713912248611450195e+00
2.713537693023681641e+00
2.713155269622802734e+00
2.712790966033935547e+00
2.712435483932495117e+00
2.712055444717407227e+00
2.711694717407226562e+00
2.711310625076293945e+00
2.710943460464477539e+00
2.710585832595825195e+00
2.710209608078002930e+00
2.709839582443237305e+00
2.709471940994262695e+00
2.709108829498291016e+00
2.708724498748779297e+00
2.708347558975219727e+00
2.707982540130615234e+00
2.707615137100219727e+00
2.707253694534301758e+00
2.706872224807739258e+00
2.706490755081176758e+00
2.706130266189575195e+00
2.705771684646606445e+00
2.705391883850097656e+00
2.705033779144287109e+00
2.704650402069091797e+00
2.704277038574218750e+00
2.703909397125244141e+00
2.703548192977905273e+00
2.703183412551879883e+00
2.702817678451538086e+00
2.702438592910766602e+00
2.702057361602783203e+00
2.701698303222656250e+00
2.701316118240356445e+00
2.700951576232910156e+00
2.700584411621093750e+00
2.700207710266113281e+00
2.699844837188720703e+00
2.699464797973632812e+00
2.699103832244873047e+00
2.698725223541259766e+00
2.698375701904296875e+00
2.698001861572265625e+00
2.697622537612915039e+00
2.697252750396728516e+00
2.696877956390380859e+00
2.696512222290039062e+00
2.696143388748168945e+00
2.695770025253295898e+00
2.695412158966064453e+00
2.695038557052612305e+00
2.694674015045166016e+00
2.694295644760131836e+00
2.693933248519897461e+00
2.693536281585693359e+00
2.693193912506103516e+00
2.692822933197021484e+00
2.692446231842041016e+00
2.692075967788696289e+00
2.691700458526611328e+00
2.691328525543212891e+00
2.690959453582763672e+00
2.690581798553466797e+00
2.690224885940551758e+00
2.689854383468627930e+00
2.689471721649169922e+00
2.689100027084350586e+00
2.688739538192749023e+00
2.688377380371093750e+00
2.687996864318847656e+00
2.687636137008666992e+00
2.687259435653686523e+00
2.686885595321655273e+00
2.686513423919677734e+00
2.686138391494750977e+00
2.685797929763793945e+00
2.685399293899536133e+00
2.685030221939086914e+00
2.684667825698852539e+00
2.684303760528564453e+00
2.683925628662109375e+00
2.683557748794555664e+00
2.683172702789306641e+00
2.682810068130493164e+00
2.682449102401733398e+00
2.682065486907958984e+00
2.681694746017456055e+00
2.681330442428588867e+00
2.680955648422241211e+00
2.680587768554687500e+00
2.680216550827026367e+00
2.679847478866577148e+00
2.679477214813232422e+00
2.679106712341308594e+00
2.678750276565551758e+00
2.678360700607299805e+00
2.677998065948486328e+00
2.677633762359619141e+00
2.677256584167480469e+00
2.676893234252929688e+00
2.676509857177734375e+00
2.676141262054443359e+00
2.675768613815307617e+00
2.675400972366333008e+00
2.675033569335937500e+00
2.674660205841064453e+00
2.674293756484985352e+00
2.673929929733276367e+00
2.673550605773925781e+00
2.673182010650634766e+00
2.672811508178710938e+00
2.672439813613891602e+00
2.672072887420654297e+00
2.671687126159667969e+00
2.671341657638549805e+00
2.670958280563354492e+00
2.670595169067382812e+00
2.670217037200927734e+00
2.669846773147583008e+00
2.669479370117187500e+00
2.669103384017944336e+00
2.668724775314331055e+00
2.668360233306884766e+00
2.667996883392333984e+00
2.667635679244995117e+00
2.667247772216796875e+00
2.666877985000610352e+00
2.666509866714477539e+00
2.666145324707031250e+00
2.665764570236206055e+00
2.665393590927124023e+00
2.665022134780883789e+00
2.664658546447753906e+00
2.664289474487304688e+00
2.663910388946533203e+00
2.663543701171875000e+00
2.663184404373168945e+00
2.662813425064086914e+00
2.662433624267578125e+00
2.662063121795654297e+00
2.661686658859252930e+00
2.661316633224487305e+00
2.660955667495727539e+00
2.660588979721069336e+00
2.660206079483032227e+00
2.659834146499633789e+00
2.659457445144653320e+00
2.659087419509887695e+00
2.658709287643432617e+00
2.658353567123413086e+00
2.657982349395751953e+00
2.657608747482299805e+00
2.657239913940429688e+00
2.656858682632446289e+00
2.656512975692749023e+00
2.656135082244873047e+00
2.655762672424316406e+00
2.655367374420166016e+00
2.655011892318725586e+00
2.654637098312377930e+00
2.654266595840454102e+00
2.653898954391479492e+00
2.653529405593872070e+00
2.653156518936157227e+00
2.652785778045654297e+00
2.652427196502685547e+00
2.652049541473388672e+00
2.651690006256103516e+00
2.651307344436645508e+00
2.650928020477294922e+00
2.650571584701538086e+00
2.650186777114868164e+00
2.649830341339111328e+00
2.649443626403808594e+00
2.649072408676147461e+00
2.648704528808593750e+00
2.648344993591308594e+00
2.647965669631958008e+00
2.647598743438720703e+00
2.647216320037841797e+00
2.646843433380126953e+00
2.646476984024047852e+00
2.646121025085449219e+00
2.645734310150146484e+00
2.645365238189697266e+00
2.645015478134155273e+00
2.644632816314697266e+00
2.644262075424194336e+00
2.643885850906372070e+00
2.643509864807128906e+00
2.643147230148315430e+00
2.642772197723388672e+00
2.642388105392456055e+00
2.642029047012329102e+00
2.641655683517456055e+00
2.641281127929687500e+00
2.640924692153930664e+00
2.640545606613159180e+00
2.640183210372924805e+00
2.639797449111938477e+00
2.639443635940551758e+00
2.639044046401977539e+00
2.638691663742065430e+00
2.638331413269042969e+00
2.637939929962158203e+00
2.637575387954711914e+00
2.637200832366943359e+00
2.636822223663330078e+00
2.636471033096313477e+00
2.636094570159912109e+00
2.635717630386352539e+00
2.635347127914428711e+00
2.634983539581298828e+00
2.634617567062377930e+00
2.634233236312866211e+00
2.633871555328369141e+00
2.633493423461914062e+00
2.633135318756103516e+00
2.632748842239379883e+00
2.632385253906250000e+00
2.632013559341430664e+00
2.631646394729614258e+00
2.631269693374633789e+00
2.630908966064453125e+00
2.630516767501831055e+00
2.630155086517333984e+00
2.629791021347045898e+00
2.629409313201904297e+00
2.629040002822875977e+00
2.628660678863525391e+00
2.628292322158813477e+00
2.627929210662841797e+00
2.627557992935180664e+00
2.627179145812988281e+00
2.626806735992431641e+00
2.626425981521606445e+00
2.626065254211425781e+00
2.625701427459716797e+00
2.625326156616210938e+00
2.624965906143188477e+00
2.624585628509521484e+00
2.624214172363281250e+00
2.623845100402832031e+00
2.623467683792114258e+00
2.623100757598876953e+00
2.622734785079956055e+00
2.622353315353393555e+00
2.621980667114257812e+00
2.621608257293701172e+00
2.621245622634887695e+00
2.620866298675537109e+00
2.620504140853881836e+00
2.620128870010375977e+00
2.619767904281616211e+00
2.619385004043579102e+00
2.619021415710449219e+00
2.618644237518310547e+00
2.618281841278076172e+00
2.617900848388671875e+00
2.617529392242431641e+00
2.617156744003295898e+00
2.616797208786010742e+00
2.616414308547973633e+00
2.616046190261840820e+00
2.615681886672973633e+00
2.615305900573730469e+00
2.614927530288696289e+00
2.614554882049560547e+00
2.614183664321899414e+00
2.613812208175659180e+00
2.613455295562744141e+00
2.613079309463500977e+00
2.612711191177368164e+00
2.612338304519653320e+00
2.611968278884887695e+00
2.611594915390014648e+00
2.611215114593505859e+00
2.610845804214477539e+00
2.610474824905395508e+00
2.610096454620361328e+00
2.609750986099243164e+00
2.609364032745361328e+00
2.608986377716064453e+00
2.608628273010253906e+00
2.608247995376586914e+00
2.607868432998657227e+00
2.607498168945312500e+00
2.607125520706176758e+00
2.606764078140258789e+00
2.606388092041015625e+00
2.606006145477294922e+00
2.605637550354003906e+00
2.605271577835083008e+00
2.604898929595947266e+00
2.604534864425659180e+00
2.604161500930786133e+00
2.603784322738647461e+00
2.603422403335571289e+00
2.603045463562011719e+00
2.602687358856201172e+00
2.602308750152587891e+00
2.601933240890502930e+00
2.601573228836059570e+00
2.601177453994750977e+00
2.600820541381835938e+00
2.600447654724121094e+00
2.600073337554931641e+00
2.599698305130004883e+00
2.599323272705078125e+00
2.598955154418945312e+00
2.598583459854125977e+00
2.598217248916625977e+00
2.597833871841430664e+00
2.597476243972778320e+00
2.597088813781738281e+00
2.596731185913085938e+00
2.596353054046630859e+00
2.595974445343017578e+00
2.595615625381469727e+00
2.595237016677856445e+00
2.594863176345825195e+00
2.594496726989746094e+00
2.594121694564819336e+00
2.593747138977050781e+00
2.593385934829711914e+00
2.593009948730468750e+00
2.592633247375488281e+00
2.592255353927612305e+00
2.591892957687377930e+00
2.591516017913818359e+00
2.591150522232055664e+00
2.590783834457397461e+00
2.590408086776733398e+00
2.590036630630493164e+00
2.589659214019775391e+00
2.589285612106323242e+00
2.588918685913085938e+00
2.588547706604003906e+00
2.588183403015136719e+00
2.587808132171630859e+00
2.587439775466918945e+00
2.587077856063842773e+00
2.586692333221435547e+00
2.586332559585571289e+00
2.585935115814208984e+00
2.585574150085449219e+00
2.585219144821166992e+00
2.584817886352539062e+00
2.584451675415039062e+00
2.584089994430541992e+00
2.583718061447143555e+00
2.583343982696533203e+00
2.582981109619140625e+00
2.582609415054321289e+00
2.582231998443603516e+00
2.581861019134521484e+00
2.581497669219970703e+00
2.581110239028930664e+00
2.580736398696899414e+00
2.580359220504760742e+00
2.580010175704956055e+00
2.579628705978393555e+00
2.579252481460571289e+00
2.578875064849853516e+00
2.578518629074096680e+00
2.578134059906005859e+00
2.577759742736816406e+00
2.577392339706420898e+00
2.577017068862915039e+00
2.576652288436889648e+00
2.576273202896118164e+00
2.575904607772827148e+00
2.575523853302001953e+00
2.575148344039916992e+00
2.574800968170166016e+00
2.574409723281860352e+00
2.574049472808837891e+00
2.573669672012329102e+00
2.573298215866088867e+00
2.572926759719848633e+00
2.572552442550659180e+00
2.572178602218627930e+00
2.571812152862548828e+00
2.571449995040893555e+00
2.571082115173339844e+00
2.570703744888305664e+00
2.570314645767211914e+00
2.569949388504028320e+00
2.569571733474731445e+00
2.569205522537231445e+00
2.568847656250000000e+00
2.568445205688476562e+00
2.568097591400146484e+00
2.567713022232055664e+00
2.567349910736083984e+00
2.566982269287109375e+00
2.566610813140869141e+00
2.566231489181518555e+00
2.565873622894287109e+00
2.565502882003784180e+00
2.565107345581054688e+00
2.564743757247924805e+00
2.564366817474365234e+00
2.564011812210083008e+00
2.563627719879150391e+00
2.563253641128540039e+00
2.562889337539672852e+00
2.562513828277587891e+00
2.562151908874511719e+00
2.561770915985107422e+00
2.561392307281494141e+00
2.561029911041259766e+00
2.560649394989013672e+00
2.560286998748779297e+00
2.559921026229858398e+00
2.559536695480346680e+00
2.559177875518798828e+00
2.558791160583496094e+00
2.558413743972778320e+00
2.558057546615600586e+00
2.557662010192871094e+00
2.557305097579956055e+00
2.556939363479614258e+00
2.556561470031738281e+00
2.556184053421020508e+00
2.555801153182983398e+00
2.555441856384277344e+00
2.555072546005249023e+00
2.554695844650268555e+00
2.554324150085449219e+00
2.553955316543579102e+00
2.553584575653076172e+00
2.553214788436889648e+00
2.552841901779174805e+00
2.552457571029663086e+00
2.552093744277954102e+00
2.551723003387451172e+00
2.551340103149414062e+00
2.550980091094970703e+00
2.550599575042724609e+00
2.550237655639648438e+00
2.549861431121826172e+00
2.549487352371215820e+00
2.549130678176879883e+00
2.548733472824096680e+00
2.548389434814453125e+00
2.547997474670410156e+00
2.547643184661865234e+00
2.547243595123291016e+00
2.546887159347534180e+00
2.546524524688720703e+00
2.546137809753417969e+00
2.545764684677124023e+00
2.545394659042358398e+00
2.545026540756225586e+00
2.544657707214355469e+00
2.544275999069213867e+00
2.543907642364501953e+00
2.543544769287109375e+00
2.543163776397705078e+00
2.542789936065673828e+00
2.542413949966430664e+00
2.542041540145874023e+00
2.541671991348266602e+00
2.541302680969238281e+00
2.540934085845947266e+00
2.540555238723754883e+00
2.540189266204833984e+00
2.539801597595214844e+00
2.539448022842407227e+00
2.539058923721313477e+00
2.538707017898559570e+00
2.538329124450683594e+00
2.537953376770019531e+00
2.537581682205200195e+00
2.537198781967163086e+00
2.536853551864624023e+00
2.536461114883422852e+00
2.536077260971069336e+00
2.535723924636840820e+00
2.535341978073120117e+00
2.534974813461303711e+00
2.534594774246215820e+00
2.534222602844238281e+00
2.533853530883789062e+00
2.533479452133178711e+00
2.533115148544311523e+00
2.532743692398071289e+00
2.532364368438720703e+00
2.531993627548217773e+00
2.531608819961547852e+00
2.531246662139892578e+00
2.530879497528076172e+00
2.530511379241943359e+00
2.530138015747070312e+00
2.529756069183349609e+00
2.529394388198852539e+00
2.529025793075561523e+00
2.528650760650634766e+00
2.528269529342651367e+00
2.527891159057617188e+00
2.527523040771484375e+00
2.527165889739990234e+00
2.526781082153320312e+00
2.526404619216918945e+00
2.526024818420410156e+00
2.525671958923339844e+00
2.525287151336669922e+00
2.524934768676757812e+00
2.524550914764404297e+00
2.524162054061889648e+00
2.523794889450073242e+00
2.523431539535522461e+00
2.523055315017700195e+00
2.522678136825561523e+00
2.522318840026855469e+00
2.521937131881713867e+00
2.521564722061157227e+00
2.521193027496337891e+00
2.520817279815673828e+00
2.520458936691284180e+00
2.520082235336303711e+00
2.519707202911376953e+00
2.519332170486450195e+00
2.518953800201416016e+00
2.518590927124023438e+00
2.518207311630249023e+00
2.517844676971435547e+00
2.517466068267822266e+00
2.517100095748901367e+00
2.516714811325073242e+00
2.516356706619262695e+00
2.515971183776855469e+00
2.515603780746459961e+00
2.515238761901855469e+00
2.514870405197143555e+00
2.514490127563476562e+00
2.514122486114501953e+00
2.513750076293945312e+00
2.513373613357543945e+00
2.513002157211303711e+00
2.512627124786376953e+00
2.512253761291503906e+00
2.511883735656738281e+00
2.511512756347656250e+00
2.511128425598144531e+00
2.510757923126220703e+00
2.510397672653198242e+00
2.510026454925537109e+00
2.509656429290771484e+00
2.509274005889892578e+00
2.508913516998291016e+00
2.508546829223632812e+00
2.508165359497070312e+00
2.507781982421875000e+00
2.507400989532470703e+00
2.507034540176391602e+00
2.506674766540527344e+00
2.506301641464233398e+00
2.505923748016357422e+00
2.505541801452636719e+00
2.505167484283447266e+00
2.504800081253051758e+00
2.504424333572387695e+00
2.504060029983520508e+00
2.503684997558593750e+00
2.503332138061523438e+00
2.502945184707641602e+00
2.502572774887084961e+00
2.502198457717895508e+00
2.501832485198974609e+00
2.501440525054931641e+00
2.501077890396118164e+00
2.500701189041137695e+00
2.500333547592163086e+00
2.499963998794555664e+00
2.499598741531372070e+00
2.499209403991699219e+00
2.498853445053100586e+00
2.498481273651123047e+00
2.498094081878662109e+00
2.497731685638427734e+00
2.497358560562133789e+00
2.496979951858520508e+00
2.496623992919921875e+00
2.496238708496093750e+00
2.495869636535644531e+00
2.495506286621093750e+00
2.495123386383056641e+00
2.494750738143920898e+00
2.494383335113525391e+00
2.494009494781494141e+00
2.493633270263671875e+00
2.493270397186279297e+00
2.492889881134033203e+00
2.492519855499267578e+00
2.492131710052490234e+00
2.491775512695312500e+00
2.491399288177490234e+00
2.491022348403930664e+00
2.490655660629272461e+00
2.490279436111450195e+00
2.489909410476684570e+00
2.489542245864868164e+00
2.489167690277099609e+00
2.488796472549438477e+00
2.488421678543090820e+00
2.488035917282104492e+00
2.487668752670288086e+00
2.487296819686889648e+00
2.486937761306762695e+00
2.486549615859985352e+00
2.486180067062377930e+00
2.485808372497558594e+00
2.485434770584106445e+00
2.485068559646606445e+00
2.484695196151733398e+00
2.484314680099487305e+00
2.483947515487670898e+00
2.483591079711914062e+00
2.483202934265136719e+00
2.482828140258789062e+00
2.482449054718017578e+00
2.482084989547729492e+00
2.481707811355590820e+00
2.481343746185302734e+00
2.480970382690429688e+00
2.480591297149658203e+00
2.480223894119262695e+00
2.479843616485595703e+00
2.479471206665039062e+00
2.479086399078369141e+00
2.478727579116821289e+00
2.478359699249267578e+00
2.477981567382812500e+00
2.477615594863891602e+00
2.477244138717651367e+00
2.476864337921142578e+00
2.476494312286376953e+00
2.476127386093139648e+00
2.475751161575317383e+00
2.475374937057495117e+00
2.475019693374633789e+00
2.474639415740966797e+00
2.474254608154296875e+00
2.473883152008056641e+00
2.473507881164550781e+00
2.473134279251098633e+00
2.472756624221801758e+00
2.472386360168457031e+00
2.472025156021118164e+00
2.471656084060668945e+00
2.471278190612792969e+00
2.470902442932128906e+00
2.470541238784790039e+00
2.470151901245117188e+00
2.469791173934936523e+00
2.469408273696899414e+00
2.469035387039184570e+00
2.468678474426269531e+00
2.468292713165283203e+00
2.467924118041992188e+00
2.467554092407226562e+00
2.467177629470825195e+00
2.466803312301635742e+00
2.466445207595825195e+00
2.466061592102050781e+00
2.465695858001708984e+00
2.465319633483886719e+00
2.464949369430541992e+00
2.464574337005615234e+00
2.464207649230957031e+00
2.463819265365600586e+00
2.463451147079467773e+00
2.463080406188964844e+00
2.462713241577148438e+00
2.462337732315063477e+00
2.461950302124023438e+00
2.461594104766845703e+00
2.461212873458862305e+00
2.460839748382568359e+00
2.460459470748901367e+00
2.460101366043090820e+00
2.459726095199584961e+00
2.459361791610717773e+00
2.458990097045898438e+00
2.458623409271240234e+00
2.458236932754516602e+00
2.457865476608276367e+00
2.457491636276245117e+00
2.457130193710327148e+00
2.456743478775024414e+00
2.456372976303100586e+00
2.455999135971069336e+00
2.455627918243408203e+00
2.455261945724487305e+00
2.454876661300659180e+00
2.454509496688842773e+00
2.454136133193969727e+00
2.453768491744995117e+00
2.453400135040283203e+00
2.453022956848144531e+00
2.452645540237426758e+00
2.452268362045288086e+00
2.451911449432373047e+00
2.451517343521118164e+00
2.451162576675415039e+00
2.450784206390380859e+00
2.450401782989501953e+00
2.450035572052001953e+00
2.449670314788818359e+00
2.449295759201049805e+00
2.448915958404541016e+00
2.448554754257202148e+00
2.448181629180908203e+00
2.447809219360351562e+00
2.447432994842529297e+00
2.447057008743286133e+00
2.446681022644042969e+00
2.446296215057373047e+00
2.445927619934082031e+00
2.445560216903686523e+00
2.445186853408813477e+00
2.444828033447265625e+00
2.444445610046386719e+00
2.444061279296875000e+00
2.443698167800903320e+00
2.443337678909301758e+00
2.442947626113891602e+00
2.442588090896606445e+00
2.442208290100097656e+00
2.441828489303588867e+00
2.441458225250244141e+00
2.441092252731323242e+00
2.440719842910766602e+00
2.440344572067260742e+00
2.439974784851074219e+00
2.439597845077514648e+00
2.439218759536743164e+00
2.438852787017822266e+00
2.438487529754638672e+00
2.438117504119873047e+00
2.437727212905883789e+00
2.437377452850341797e+00
2.436988592147827148e+00
2.436621427536010742e+00
2.436242103576660156e+00
2.435872077941894531e+00
2.435485124588012695e+00
2.435129404067993164e+00
2.434753417968750000e+00
2.434384107589721680e+00
2.434010744094848633e+00
2.433644294738769531e+00
2.433266639709472656e+00
2.432899475097656250e+00
2.432522773742675781e+00
2.432147979736328125e+00
2.431775569915771484e+00
2.431400299072265625e+00
2.431024312973022461e+00
2.430641889572143555e+00
2.430295944213867188e+00
2.429906845092773438e+00
2.429527521133422852e+00
2.429168939590454102e+00
2.428805112838745117e+00
2.428423643112182617e+00
2.428041934967041016e+00
2.427682399749755859e+00
2.427297353744506836e+00
2.426927328109741211e+00
2.426561117172241211e+00
2.426178455352783203e+00
2.425812244415283203e+00
2.425442457199096680e+00
2.425056695938110352e+00
2.424694538116455078e+00
2.424312591552734375e+00
2.423948049545288086e+00
2.423583507537841797e+00
2.423193693161010742e+00
2.422846078872680664e+00
2.422452926635742188e+00
2.422093629837036133e+00
2.421712398529052734e+00
2.421336174011230469e+00
2.420954704284667969e+00
2.420600175857543945e+00
2.420218944549560547e+00
2.419855117797851562e+00
2.419478893280029297e+00
2.419111728668212891e+00
2.418729782104492188e+00
2.418375253677368164e+00
2.417983531951904297e+00
2.417607784271240234e+00
2.417240858078002930e+00
2.416878938674926758e+00
2.416498184204101562e+00
2.416108608245849609e+00
2.415735244750976562e+00
2.415386915206909180e+00
2.414998769760131836e+00
2.414635419845581055e+00
2.414262056350708008e+00
2.413885831832885742e+00
2.413533926010131836e+00
2.413141012191772461e+00
2.412772178649902344e+00
2.412398576736450195e+00
2.412017107009887695e+00
2.411664485931396484e+00
2.411280393600463867e+00
2.410903692245483398e+00
2.410535335540771484e+00
2.410165309906005859e+00
2.409780979156494141e+00
2.409424304962158203e+00
2.409048318862915039e+00
2.408669233322143555e+00
2.408291816711425781e+00
2.407929420471191406e+00
2.407556772232055664e+00
2.407188415527343750e+00
2.406807422637939453e+00
2.406440258026123047e+00
2.406060695648193359e+00
2.405698776245117188e+00
2.405323266983032227e+00
2.404942512512207031e+00
2.404571056365966797e+00
2.404196262359619141e+00
2.403839349746704102e+00
2.403460741043090820e+00
2.403094530105590820e+00
2.402705907821655273e+00
2.402347326278686523e+00
2.401967048645019531e+00
2.401582479476928711e+00
2.401233434677124023e+00
2.400853872299194336e+00
2.400472402572631836e+00
2.400112152099609375e+00
2.399731397628784180e+00
2.399348020553588867e+00
2.398967981338500977e+00
2.398611307144165039e+00
2.398236989974975586e+00
2.397851467132568359e+00
2.397485494613647461e+00
2.397109508514404297e+00
2.396735906600952148e+00
2.396366119384765625e+00
2.395997524261474609e+00
2.395617008209228516e+00
2.395258665084838867e+00
2.394884109497070312e+00
2.394505023956298828e+00
2.394123792648315430e+00
2.393763303756713867e+00
2.393384456634521484e+00
2.393022298812866211e+00
2.392639875411987305e+00
2.392280340194702148e+00
2.391894817352294922e+00
2.391523122787475586e+00
2.391157627105712891e+00
2.390776634216308594e+00
2.390412569046020508e+00
2.390032529830932617e+00
2.389664173126220703e+00
2.389293193817138672e+00
2.388918161392211914e+00
2.388563632965087891e+00
2.388170242309570312e+00
2.387796640396118164e+00
2.387428522109985352e+00
2.387056589126586914e+00
2.386681795120239258e+00
2.386309385299682617e+00
2.385938644409179688e+00
2.385581493377685547e+00
2.385193347930908203e+00
2.384814977645874023e+00
2.384428262710571289e+00
2.384080648422241211e+00
2.383695602416992188e+00
2.383332729339599609e+00
2.382953166961669922e+00
2.382581233978271484e+00
2.382218360900878906e+00
2.381843328475952148e+00
2.381465911865234375e+00
2.381099700927734375e+00
2.380738735198974609e+00
2.380358219146728516e+00
2.379977703094482422e+00
2.379617214202880859e+00
2.379241466522216797e+00
2.378855228424072266e+00
2.378486871719360352e+00
2.378119468688964844e+00
2.377744197845458984e+00
2.377370357513427734e+00
2.376993417739868164e+00
2.376627683639526367e+00
2.376263856887817383e+00
2.375871896743774414e+00
2.375509500503540039e+00
2.375137090682983398e+00
2.374761343002319336e+00
2.374397039413452148e+00
2.374025821685791016e+00
2.373651266098022461e+00
2.373262166976928711e+00
2.372901439666748047e+00
2.372523784637451172e+00
2.372166395187377930e+00
2.371775150299072266e+00
2.371417284011840820e+00
2.371044635772705078e+00
2.370677709579467773e+00
2.370296239852905273e+00
2.369918823242187500e+00
2.369542598724365234e+00
2.369189262390136719e+00
2.368815898895263672e+00
2.368425369262695312e+00
2.368071079254150391e+00
2.367680072784423828e+00
2.367311477661132812e+00
2.366946220397949219e+00
2.366566658020019531e+00
2.366192102432250977e+00
2.365837812423706055e+00
2.365450620651245117e+00
2.365084171295166016e+00
2.364700794219970703e+00
2.364333868026733398e+00
2.363979101181030273e+00
2.363593816757202148e+00
2.363233566284179688e+00
2.362855434417724609e+00
2.362480401992797852e+00
2.362112522125244141e+00
2.361722230911254883e+00
2.361357927322387695e+00
2.360984325408935547e+00
2.360615730285644531e+00
2.360234498977661133e+00
2.359860420227050781e+00
2.359490156173706055e+00
2.359135627746582031e+00
2.358746051788330078e+00
2.358393907546997070e+00
2.358013629913330078e+00
2.357622146606445312e+00
2.357268333435058594e+00
2.356891393661499023e+00
2.356517314910888672e+00
2.356135368347167969e+00
2.355772256851196289e+00
2.355407476425170898e+00
2.355035305023193359e+00
2.354655265808105469e+00
2.354281902313232422e+00
2.353905200958251953e+00
2.353526830673217773e+00
2.353164196014404297e+00
2.352797746658325195e+00
2.352409124374389648e+00
2.352051019668579102e+00
2.351683855056762695e+00
2.351295232772827148e+00
2.350939989089965820e+00
2.350562095642089844e+00
2.350178480148315430e+00
2.349811315536499023e+00
2.349436759948730469e+00
2.349058151245117188e+00
2.348697662353515625e+00
2.348328828811645508e+00
2.347954273223876953e+00
2.347569942474365234e+00
2.347213268280029297e+00
2.346840858459472656e+00
2.346446990966796875e+00
2.346111536026000977e+00
2.345721721649169922e+00
2.345345973968505859e+00
2.344972372055053711e+00
2.344598293304443359e+00
2.344230413436889648e+00
2.343852043151855469e+00
2.343495607376098633e+00
2.343099594116210938e+00
2.342744112014770508e+00
2.342363357543945312e+00
2.342005252838134766e+00
2.341627597808837891e+00
2.341250181198120117e+00
2.340880155563354492e+00
2.340501546859741211e+00
2.340149641036987305e+00
2.339768171310424805e+00
2.339377880096435547e+00
2.339029550552368164e+00
2.338654041290283203e+00
2.338276386260986328e+00
2.337910175323486328e+00
2.337530851364135742e+00
2.337161779403686523e+00
2.336784124374389648e+00
2.336419820785522461e+00
2.336042642593383789e+00
2.335670709609985352e+00
2.335298061370849609e+00
2.334930896759033203e+00
2.334547519683837891e+00
2.334184408187866211e+00
2.333785533905029297e+00
2.333433151245117188e+00
2.333067178726196289e+00
2.332690715789794922e+00
2.332314968109130859e+00
2.331952571868896484e+00
2.331577777862548828e+00
2.331201314926147461e+00
2.330845355987548828e+00
2.330453157424926758e+00
2.330091238021850586e+00
2.329704761505126953e+00
2.329346179962158203e+00
2.328980207443237305e+00
2.328595399856567383e+00
2.328215837478637695e+00
2.327848672866821289e+00
2.327481508255004883e+00
2.327104568481445312e+00
2.326730966567993164e+00
2.326361179351806641e+00
2.325994729995727539e+00
2.325622320175170898e+00
2.325259208679199219e+00
2.324862957000732422e+00
2.324513673782348633e+00
2.324137210845947266e+00
2.323752880096435547e+00
2.323385238647460938e+00
2.323018074035644531e+00
2.322653770446777344e+00
2.322275638580322266e+00
2.321904659271240234e+00
2.321537971496582031e+00
2.321160078048706055e+00
2.320792913436889648e+00
2.320414304733276367e+00
2.320053577423095703e+00
2.319670200347900391e+00
2.319302797317504883e+00
2.318930387496948242e+00
2.318562030792236328e+00
2.318181276321411133e+00
2.317822694778442383e+00
2.317436218261718750e+00
2.317059993743896484e+00
2.316690206527709961e+00
2.316326618194580078e+00
2.315961122512817383e+00
2.315578937530517578e+00
2.315210342407226562e+00
2.314831733703613281e+00
2.314460277557373047e+00
2.314095020294189453e+00
2.313718557357788086e+00
2.313342094421386719e+00
2.312965869903564453e+00
2.312601566314697266e+00
2.312229871749877930e+00
2.311851978302001953e+00
2.311490535736083984e+00
2.311117410659790039e+00
2.310737371444702148e+00
2.310378313064575195e+00
2.309988498687744141e+00
2.309619426727294922e+00
2.309247732162475586e+00
2.308883428573608398e+00
2.308506727218627930e+00
2.308134555816650391e+00
2.307766199111938477e+00
2.307393789291381836e+00
2.307019472122192383e+00
2.306658983230590820e+00
2.306297063827514648e+00
2.305904150009155273e+00
2.305533170700073242e+00
2.305159330368041992e+00
2.304776906967163086e+00
2.304411649703979492e+00
2.304042816162109375e+00
2.303666114807128906e+00
2.303293228149414062e+00
2.302934169769287109e+00
2.302555561065673828e+00
2.302183866500854492e+00
2.301804780960083008e+00
2.301449775695800781e+00
2.301070690155029297e+00
2.300701141357421875e+00
2.300324916839599609e+00
2.299954414367675781e+00
2.299595117568969727e+00
2.299209117889404297e+00
2.298832416534423828e+00
2.298469305038452148e+00
2.298108100891113281e+00
2.297728538513183594e+00
2.297358751296997070e+00
2.296993732452392578e+00
2.296611309051513672e+00
2.296237707138061523e+00
2.295869588851928711e+00
2.295489788055419922e+00
2.295122385025024414e+00
2.294751405715942383e+00
2.294377803802490234e+00
2.294002056121826172e+00
2.293632507324218750e+00
2.293276071548461914e+00
2.292904376983642578e+00
2.292532444000244141e+00
2.292152881622314453e+00
2.291782379150390625e+00
2.291399478912353516e+00
2.291046142578125000e+00
2.290660858154296875e+00
2.290297746658325195e+00
2.289933204650878906e+00
2.289546966552734375e+00
2.289175033569335938e+00
2.288804769515991211e+00
2.288447618484497070e+00
2.288069486618041992e+00
2.287693738937377930e+00
2.287322759628295898e+00
2.286946773529052734e+00
2.286581039428710938e+00
2.286212205886840820e+00
2.285844087600708008e+00
2.285466670989990234e+00
2.285095453262329102e+00
2.284719467163085938e+00
2.284351825714111328e+00
2.283973693847656250e+00
2.283595800399780273e+00
2.283235073089599609e+00
2.282861471176147461e+00
2.282494783401489258e+00
2.282112360000610352e+00
2.281747817993164062e+00
2.281363725662231445e+00
2.281016588211059570e+00
2.280627965927124023e+00
2.280272722244262695e+00
2.279889583587646484e+00
2.279509067535400391e+00
2.279149532318115234e+00
2.278779268264770508e+00
2.278414964675903320e+00
2.278028726577758789e+00
2.277669191360473633e+00
2.277295589447021484e+00
2.276931524276733398e+00
2.276557683944702148e+00
2.276175737380981445e+00
2.275802850723266602e+00
2.275434970855712891e+00
2.275071144104003906e+00
2.274683713912963867e+00
2.274324655532836914e+00
2.273943424224853516e+00
2.273587942123413086e+00
2.273203372955322266e+00
2.272832870483398438e+00
2.272462368011474609e+00
2.272105216979980469e+00
2.271731615066528320e+00
2.271355867385864258e+00
2.270982742309570312e+00
2.270608425140380859e+00
2.270251274108886719e+00
2.269858360290527344e+00
2.269485950469970703e+00
2.269115686416625977e+00
2.268740892410278320e+00
2.268372297286987305e+00
2.268012762069702148e+00
2.267639875411987305e+00
2.267272233963012695e+00
2.266906738281250000e+00
2.266530275344848633e+00
2.266149520874023438e+00
2.265774726867675781e+00
2.265410423278808594e+00
2.265038728713989258e+00
2.264682531356811523e+00
2.264304399490356445e+00
2.263917446136474609e+00
2.263559341430664062e+00
2.263185977935791016e+00
2.262809276580810547e+00
2.262444496154785156e+00
2.262079238891601562e+00
2.261699676513671875e+00
2.261322975158691406e+00
2.260963916778564453e+00
2.260577917098999023e+00
2.260223150253295898e+00
2.259849548339843750e+00
2.259469270706176758e+00
2.259095430374145508e+00
2.258728265762329102e+00
2.258362054824829102e+00
2.257987260818481445e+00
2.257605791091918945e+00
2.257239818572998047e+00
2.256873130798339844e+00
2.256501436233520508e+00
2.256124734878540039e+00
2.255764722824096680e+00
2.255374431610107422e+00
2.255007743835449219e+00
2.254638671875000000e+00
2.254285335540771484e+00
2.253902673721313477e+00
2.253535985946655273e+00
2.253163814544677734e+00
2.252787590026855469e+00
2.252423286437988281e+00
2.252036333084106445e+00
2.251670122146606445e+00
2.251314878463745117e+00
2.250936746597290039e+00
2.250563383102416992e+00
2.250200510025024414e+00
2.249813318252563477e+00
2.249459028244018555e+00
2.249066591262817383e+00
2.248721599578857422e+00
2.248332023620605469e+00
2.247977733612060547e+00
2.247592210769653320e+00
2.247230291366577148e+00
2.246853113174438477e+00
2.246496677398681641e+00
2.246121406555175781e+00
2.245753288269042969e+00
2.245372772216796875e+00
2.245001792907714844e+00
2.244631290435791016e+00
2.244253873825073242e+00
2.243888854980468750e+00
2.243522167205810547e+00
2.243144273757934570e+00
2.242780923843383789e+00
2.242404460906982422e+00
2.242042779922485352e+00
2.241661548614501953e+00
2.241288900375366211e+00
2.240917444229125977e+00
2.240558624267578125e+00
2.240181684494018555e+00
2.239807605743408203e+00
2.239429473876953125e+00
2.239058256149291992e+00
2.238695383071899414e+00
2.238317966461181641e+00
2.237958431243896484e+00
2.237579584121704102e+00
2.237210273742675781e+00
2.236831188201904297e+00
2.236470222473144531e+00
2.236095666885375977e+00
2.235734939575195312e+00
2.235373497009277344e+00
2.235000610351562500e+00
2.234616994857788086e+00
2.234244108200073242e+00
2.233889102935791016e+00
2.233518600463867188e+00
2.233140945434570312e+00
2.232765197753906250e+00
2.232397079467773438e+00
2.232020854949951172e+00
2.231652498245239258e+00
2.231285333633422852e+00
2.230921268463134766e+00
2.230548620223999023e+00
2.230175256729125977e+00
2.229803800582885742e+00
2.229427337646484375e+00
2.229058742523193359e+00
2.228688716888427734e+00
2.228318452835083008e+00
2.227942943572998047e+00
2.227590799331665039e+00
2.227209568023681641e+00
2.226845026016235352e+00
2.226469993591308594e+00
2.226096391677856445e+00
2.225728750228881836e+00
2.225357294082641602e+00
2.224989652633666992e+00
2.224621057510375977e+00
2.224253416061401367e+00
2.223873853683471680e+00
2.223513841629028320e+00
2.223135709762573242e+00
2.222763776779174805e+00
2.222393989562988281e+00
2.222027301788330078e+00
2.221644639968872070e+00
2.221287012100219727e+00
2.220918178558349609e+00
2.220548629760742188e+00
2.220198154449462891e+00
2.219799280166625977e+00
2.219437122344970703e+00
2.219067573547363281e+00
2.218702316284179688e+00
2.218328475952148438e+00
2.217960834503173828e+00
2.217588901519775391e+00
2.217208623886108398e+00
2.216842412948608398e+00
2.216465950012207031e+00
2.216105937957763672e+00
2.215739727020263672e+00
2.215367555618286133e+00
2.214982271194458008e+00
2.214615106582641602e+00
2.214255332946777344e+00
2.213882923126220703e+00
2.213522672653198242e+00
2.213151693344116211e+00
2.212779998779296875e+00
2.212400436401367188e+00
2.212035179138183594e+00
2.211660861968994141e+00
2.211297035217285156e+00
2.210906028747558594e+00
2.210536479949951172e+00
2.210173130035400391e+00
2.209807395935058594e+00
2.209447145462036133e+00
2.209073305130004883e+00
2.208694934844970703e+00
2.208317279815673828e+00
2.207957267761230469e+00
2.207592248916625977e+00
2.207222938537597656e+00
2.206842660903930664e+00
2.206468343734741211e+00
2.206096887588500977e+00
2.205736398696899414e+00
2.205375432968139648e+00
2.204996824264526367e+00
2.204622507095336914e+00
2.204257965087890625e+00
2.203882694244384766e+00
2.203526020050048828e+00
2.203149795532226562e+00
2.202776193618774414e+00
2.202408313751220703e+00
2.202047348022460938e+00
2.201680660247802734e+00
2.201292037963867188e+00
2.200922250747680664e+00
2.200570821762084961e+00
2.200186491012573242e+00
2.199818134307861328e+00
2.199449539184570312e+00
2.199066400527954102e+00
2.198711156845092773e+00
2.198349475860595703e+00
2.197979450225830078e+00
2.197607755661010742e+00
2.197229146957397461e+00
2.196863889694213867e+00
2.196486949920654297e+00
2.196128129959106445e+00
2.195750474929809570e+00
2.195384502410888672e+00
2.195020198822021484e+00
2.194647550582885742e+00
2.194267511367797852e+00
2.193902492523193359e+00
2.193537950515747070e+00
2.193172216415405273e+00
2.192812681198120117e+00
2.192422628402709961e+00
2.192061185836791992e+00
2.191684484481811523e+00
2.191328048706054688e+00
2.190933704376220703e+00
2.190582752227783203e+00
2.190225839614868164e+00
2.189846277236938477e+00
2.189469099044799805e+00
2.189103126525878906e+00
2.188740730285644531e+00
2.188364982604980469e+00
2.188003063201904297e+00
2.187618494033813477e+00
2.187254905700683594e+00
2.186884403228759766e+00
2.186515808105468750e+00
2.186150074005126953e+00
2.185775279998779297e+00
2.185410976409912109e+00
2.185047864913940430e+00
2.184676885604858398e+00
2.184304714202880859e+00
2.183919906616210938e+00
2.183554887771606445e+00
2.183185338973999023e+00
2.182835340499877930e+00
2.182457447052001953e+00
2.182084560394287109e+00
2.181714057922363281e+00
2.181340932846069336e+00
2.180979251861572266e+00
2.180607318878173828e+00
2.180236339569091797e+00
2.179869174957275391e+00
2.179501771926879883e+00
2.179143428802490234e+00
2.178773403167724609e+00
2.178391456604003906e+00
2.178014755249023438e+00
2.177648782730102539e+00
2.177283287048339844e+00
2.176910638809204102e+00
2.176546335220336914e+00
2.176177978515625000e+00
2.175812721252441406e+00
2.175443410873413086e+00
2.175066232681274414e+00
2.174713373184204102e+00
2.174334526062011719e+00
2.173943519592285156e+00
2.173593759536743164e+00
2.173227071762084961e+00
2.172855854034423828e+00
2.172477483749389648e+00
2.172117710113525391e+00
2.171750545501708984e+00
2.171389102935791016e+00
2.171017646789550781e+00
2.170645713806152344e+00
2.170276641845703125e+00
2.169909954071044922e+00
2.169541120529174805e+00
2.169158935546875000e+00
2.168789625167846680e+00
2.168434858322143555e+00
2.168062448501586914e+00
2.167701959609985352e+00
2.167310953140258789e+00
2.166940450668334961e+00
2.166589498519897461e+00
2.166211605072021484e+00
2.165848731994628906e+00
2.165469169616699219e+00
2.165120124816894531e+00
2.164735794067382812e+00
2.164374828338623047e+00
2.164002895355224609e+00
2.163615942001342773e+00
2.163278102874755859e+00
2.162889957427978516e+00
2.162518978118896484e+00
2.162163019180297852e+00
2.161795377731323242e+00
2.161428213119506836e+00
2.161057710647583008e+00
2.160693645477294922e+00
2.160329103469848633e+00
2.159950017929077148e+00
2.159571409225463867e+00
2.159215211868286133e+00
2.158841609954833984e+00
2.158474683761596680e+00
2.158101558685302734e+00
2.157737016677856445e+00
2.157368421554565430e+00
2.156994581222534180e+00
2.156626224517822266e+00
2.156273365020751953e+00
2.155885934829711914e+00
2.155509710311889648e+00
2.155148029327392578e+00
2.154808044433593750e+00
2.154419183731079102e+00
2.154035806655883789e+00
2.153679132461547852e+00
2.153300523757934570e+00
2.152962207794189453e+00
2.152578353881835938e+00
2.152197599411010742e+00
2.151833534240722656e+00
2.151469469070434570e+00
2.151097297668457031e+00
2.150729417800903320e+00
2.150364398956298828e+00
2.149991273880004883e+00
2.149633169174194336e+00
2.149261474609375000e+00
2.148900747299194336e+00
2.148530721664428711e+00
2.148163557052612305e+00
2.147777795791625977e+00
2.147417545318603516e+00
2.147056102752685547e+00
2.146690845489501953e+00
2.146326541900634766e+00
2.145954847335815430e+00
2.145591974258422852e+00
2.145208835601806641e+00
2.144846916198730469e+00
2.144480943679809570e+00
2.144100189208984375e+00
2.143747329711914062e+00
2.143372535705566406e+00
2.143002510070800781e+00
2.142638206481933594e+00
2.142274379730224609e+00
2.141889095306396484e+00
2.141526699066162109e+00
2.141159057617187500e+00
2.140813589096069336e+00
2.140421152114868164e+00
2.140073537826538086e+00
2.139701604843139648e+00
2.139324426651000977e+00
2.138948678970336914e+00
2.138583898544311523e+00
2.138216495513916016e+00
2.137855768203735352e+00
2.137490510940551758e+00
2.137131452560424805e+00
2.136754512786865234e+00
2.136381149291992188e+00
2.136017799377441406e+00
2.135647296905517578e+00
2.135275602340698242e+00
2.134903907775878906e+00
2.134550571441650391e+00
2.134181976318359375e+00
2.133802652359008789e+00
2.133441209793090820e+00
2.133070707321166992e+00
2.132705688476562500e+00
2.132333993911743164e+00
2.131977319717407227e+00
2.131602525711059570e+00
2.131239891052246094e+00
2.130853176116943359e+00
2.130504369735717773e+00
2.130121469497680664e+00
2.129759311676025391e+00
2.129410743713378906e+00
2.129028797149658203e+00
2.128671884536743164e+00
2.128300428390502930e+00
2.127929925918579102e+00
2.127569675445556641e+00
2.127204418182373047e+00
2.126841068267822266e+00
2.126456499099731445e+00
2.126087188720703125e+00
2.125739336013793945e+00
2.125344276428222656e+00
2.125001192092895508e+00
2.124630451202392578e+00
2.124248266220092773e+00
2.123891830444335938e+00
2.123511075973510742e+00
2.123142719268798828e+00
2.122778415679931641e+00
2.122411251068115234e+00
2.122047424316406250e+00
2.121676445007324219e+00
2.121303796768188477e+00
2.120945692062377930e+00
2.120579242706298828e+00
2.120213270187377930e+00
2.119848489761352539e+00
2.119474649429321289e+00
2.119119167327880859e+00
2.118733167648315430e+00
2.118371963500976562e+00
2.118009567260742188e+00
2.117638111114501953e+00
2.117293119430541992e+00
2.116899728775024414e+00
2.116544246673583984e+00
2.116171360015869141e+00
2.115806102752685547e+00
2.115424394607543945e+00
2.115062952041625977e+00
2.114700317382812500e+00
2.114329338073730469e+00
2.113977432250976562e+00
2.113593101501464844e+00
2.113230466842651367e+00
2.112869739532470703e+00
2.112488031387329102e+00
2.112132310867309570e+00
2.111759901046752930e+00
2.111400127410888672e+00
2.111038684844970703e+00
2.110660552978515625e+00
2.110298633575439453e+00
2.109921216964721680e+00
2.109559774398803711e+00
2.109192609786987305e+00
2.108830451965332031e+00
2.108471155166625977e+00
2.108101606369018555e+00
2.107730388641357422e+00
2.107363700866699219e+00
2.106993436813354492e+00
2.106632471084594727e+00
2.106262207031250000e+00
2.105905532836914062e+00
2.105527400970458984e+00
2.105149030685424805e+00
2.104802608489990234e+00
2.104438304901123047e+00
2.104065895080566406e+00
2.103688716888427734e+00
2.103317260742187500e+00
2.102959632873535156e+00
2.102605581283569336e+00
2.102240085601806641e+00
2.101862668991088867e+00
2.101500272750854492e+00
2.101115226745605469e+00
2.100767374038696289e+00
2.100383996963500977e+00
2.100028753280639648e+00
2.099652528762817383e+00
2.099296331405639648e+00
2.098938941955566406e+00
2.098558902740478516e+00
2.098189115524291992e+00
2.097833871841430664e+00
2.097465753555297852e+00
2.097095012664794922e+00
2.096718311309814453e+00
2.096366643905639648e+00
2.095997333526611328e+00
2.095617294311523438e+00
2.095269680023193359e+00
2.094894647598266602e+00
2.094536781311035156e+00
2.094171285629272461e+00
2.093791007995605469e+00
2.093427419662475586e+00
2.093062162399291992e+00
2.092696905136108398e+00
2.092338562011718750e+00
2.091964006423950195e+00
2.091593742370605469e+00
2.091233968734741211e+00
2.090859889984130859e+00
2.090505838394165039e+00
2.090130329132080078e+00
2.089776992797851562e+00
2.089406728744506836e+00
2.089048862457275391e+00
2.088684558868408203e+00
2.088307142257690430e+00
2.087943077087402344e+00
2.087582111358642578e+00
2.087211370468139648e+00
2.086843013763427734e+00
2.086474180221557617e+00
2.086102962493896484e+00
2.085749387741088867e+00
2.085371017456054688e+00
2.085027217864990234e+00
2.084661483764648438e+00
2.084277153015136719e+00
2.083897829055786133e+00
2.083545923233032227e+00
2.083177566528320312e+00
2.082809925079345703e+00
2.082456827163696289e+00
2.082082033157348633e+00
2.081729412078857422e+00
2.081355571746826172e+00
2.081000804901123047e+00
2.080621480941772461e+00
2.080253839492797852e+00
2.079897403717041016e+00
2.079523086547851562e+00
2.079161643981933594e+00
2.078793764114379883e+00
2.078427791595458984e+00
2.078063964843750000e+00
2.077704668045043945e+00
2.077337741851806641e+00
2.076966762542724609e+00
2.076593399047851562e+00
2.076236724853515625e+00
2.075869798660278320e+00
2.075511932373046875e+00
2.075145721435546875e+00
2.074760437011718750e+00
2.074411630630493164e+00
2.074050426483154297e+00
2.073671102523803711e+00
2.073313713073730469e+00
2.072934150695800781e+00
2.072575092315673828e+00
2.072217464447021484e+00
2.071848869323730469e+00
2.071484088897705078e+00
2.071113586425781250e+00
2.070759057998657227e+00
2.070390701293945312e+00
2.070016384124755859e+00
2.069658041000366211e+00
2.069270610809326172e+00
2.068913221359252930e+00
2.068561553955078125e+00
2.068196773529052734e+00
2.067838430404663086e+00
2.067471981048583984e+00
2.067104578018188477e+00
2.066748142242431641e+00
2.066370964050292969e+00
2.065997123718261719e+00
2.065656900405883789e+00
2.065272808074951172e+00
2.064910650253295898e+00
2.064538478851318359e+00
2.064198017120361328e+00
2.063809871673583984e+00
2.063437938690185547e+00
2.063086748123168945e+00
2.062736511230468750e+00
2.062358856201171875e+00
2.061995029449462891e+00
2.061629533767700195e+00
2.061255931854248047e+00
2.060895204544067383e+00
2.060528278350830078e+00
2.060162305831909180e+00
2.059789419174194336e+00
2.059427738189697266e+00
2.059071779251098633e+00
2.058717489242553711e+00
2.058338403701782227e+00
2.057972192764282227e+00
2.057611227035522461e+00
2.057249069213867188e+00
2.056892395019531250e+00
2.056522846221923828e+00
2.056163072586059570e+00
2.055788278579711914e+00
2.055439233779907227e+00
2.055065631866455078e+00
2.054702758789062500e+00
2.054328203201293945e+00
2.053962945938110352e+00
2.053603649139404297e+00
2.053224802017211914e+00
2.052867174148559570e+00
2.052507162094116211e+00
2.052150726318359375e+00
2.051775455474853516e+00
2.051411390304565430e+00
2.051057577133178711e+00
2.050676584243774414e+00
2.050309658050537109e+00
2.049952030181884766e+00
2.049578428268432617e+00
2.049236297607421875e+00
2.048871755599975586e+00
2.048500776290893555e+00
2.048123836517333984e+00
2.047759771347045898e+00
2.047396183013916016e+00
2.047036409378051758e+00
2.046669006347656250e+00
2.046303987503051758e+00
2.045948982238769531e+00
2.045579671859741211e+00
2.045232772827148438e+00
2.044859170913696289e+00
2.044493198394775391e+00
2.044137001037597656e+00
2.043767690658569336e+00
2.043398141860961914e+00
2.043032407760620117e+00
2.042665958404541016e+00
2.042308568954467773e+00
2.041941881179809570e+00
2.041572093963623047e+00
2.041218519210815430e+00
2.040850877761840820e+00
2.040482759475708008e+00
2.040134191513061523e+00
2.039766311645507812e+00
2.039394617080688477e+00
2.039053916931152344e+00
2.038676023483276367e+00
2.038289070129394531e+00
2.037934780120849609e+00
2.037576913833618164e+00
2.037214040756225586e+00
2.036866664886474609e+00
2.036490678787231445e+00
2.036112785339355469e+00
2.035748720169067383e+00
2.035390615463256836e+00
2.035033702850341797e+00
2.034668445587158203e+00
2.034313201904296875e+00
2.033952713012695312e+00
2.033591032028198242e+00
2.033212184906005859e+00
2.032843828201293945e+00
2.032486677169799805e+00
2.032115697860717773e+00
2.031755208969116211e+00
2.031408309936523438e+00
2.031024694442749023e+00
2.030669927597045898e+00
2.030301570892333984e+00
2.029960632324218750e+00
2.029576301574707031e+00
2.029210090637207031e+00
2.028856754302978516e+00
2.028495073318481445e+00
2.028128623962402344e+00
2.027756690979003906e+00
2.027379274368286133e+00
2.027030944824218750e+00
2.026660919189453125e+00
2.026305675506591797e+00
2.025949716567993164e+00
2.025580883026123047e+00
2.025216102600097656e+00
2.024857044219970703e+00
2.024491548538208008e+00
2.024125099182128906e+00
2.023762941360473633e+00
2.023399353027343750e+00
2.023045301437377930e+00
2.022684097290039062e+00
2.022312164306640625e+00
2.021948575973510742e+00
2.021594285964965820e+00
2.021229982376098633e+00
2.020848751068115234e+00
2.020506620407104492e+00
2.020146608352661133e+00
2.019757509231567383e+00
2.019415378570556641e+00
2.019043207168579102e+00
2.018696069717407227e+00
2.018318891525268555e+00
2.017960071563720703e+00
2.017587661743164062e+00
2.017239332199096680e+00
2.016873121261596680e+00
2.016507863998413086e+00
2.016129016876220703e+00
2.015793085098266602e+00
2.015417814254760742e+00
2.015062570571899414e+00
2.014695644378662109e+00
2.014326572418212891e+00
2.013971090316772461e+00
2.013613939285278320e+00
2.013245344161987305e+00
2.012894630432128906e+00
2.012516736984252930e+00
2.012168169021606445e+00
2.011795997619628906e+00
2.011431932449340820e+00
2.011067867279052734e+00
2.010708093643188477e+00
2.010330438613891602e+00
2.009992361068725586e+00
2.009615182876586914e+00
2.009261131286621094e+00
2.008898258209228516e+00
2.008521556854248047e+00
2.008176803588867188e+00
2.007808923721313477e+00
2.007449626922607422e+00
2.007082939147949219e+00
2.006726026535034180e+00
2.006362676620483398e+00
2.005991220474243164e+00
2.005636930465698242e+00
2.005267620086669922e+00
2.004912614822387695e+00
2.004558801651000977e+00
2.004173755645751953e+00
2.003814935684204102e+00
2.003450393676757812e+00
2.003068685531616211e+00
2.002750873565673828e+00
2.002373218536376953e+00
2.002019166946411133e+00
2.001659870147705078e+00
2.001281261444091797e+00
2.000918149948120117e+00
2.000553131103515625e+00
2.000211715698242188e+00
1.999844193458557129e+00
1.999480128288269043e+00
1.999114632606506348e+00
1.998763799667358398e+00
1.998379707336425781e+00
1.998034000396728516e+00
1.997670888900756836e+00
1.997313141822814941e+00
1.996936798095703125e+00
1.996592283248901367e+00
1.996227264404296875e+00
1.995850563049316406e+00
1.995482683181762695e+00
1.995149493217468262e+00
1.994795680046081543e+00
1.994417905807495117e+00
1.994040489196777344e+00
1.993690729141235352e+00
1.993335723876953125e+00
1.992961764335632324e+00
1.992608189582824707e+00
1.992240428924560547e+00
1.991887331008911133e+00
1.991504669189453125e+00
1.991164565086364746e+00
1.990799188613891602e+00
1.990450024604797363e+00
1.990087985992431641e+00
1.989715218544006348e+00
1.989350914955139160e+00
1.988984465599060059e+00
1.988620758056640625e+00
1.988279461860656738e+00
1.987909317016601562e+00
1.987553000450134277e+00
1.987190485000610352e+00
1.986820340156555176e+00
1.986465215682983398e+00
1.986104369163513184e+00
1.985758781433105469e+00
1.985397458076477051e+00
1.985014796257019043e+00
1.984665036201477051e+00
1.984295368194580078e+00
1.983931660652160645e+00
1.983581304550170898e+00
1.983220219612121582e+00
1.982854843139648438e+00
1.982496738433837891e+00
1.982135772705078125e+00
1.981759428977966309e+00
1.981418967247009277e+00
1.981065273284912109e+00
1.980704426765441895e+00
1.980326652526855469e+00
1.979974985122680664e+00
1.979616641998291016e+00
1.979248046875000000e+00
1.978885054588317871e+00
1.978529214859008789e+00
1.978175759315490723e+00
1.977808475494384766e+00
1.977437615394592285e+00
1.977096080780029297e+00
1.976713776588439941e+00
1.976368188858032227e+00
1.975999712944030762e+00
1.975642681121826172e+00
1.975288867950439453e+00
1.974911689758300781e+00
1.974554419517517090e+00
1.974198102951049805e+00
1.973838448524475098e+00
1.973499536514282227e+00
1.973098397254943848e+00
1.972759723663330078e+00
1.972400784492492676e+00
1.972031712532043457e+00
1.971673727035522461e+00
1.971316099166870117e+00
1.970956325531005859e+00
1.970597028732299805e+00
1.970227956771850586e+00
1.969873070716857910e+00
1.969522356986999512e+00
1.969159960746765137e+00
1.968784689903259277e+00
1.968440175056457520e+00
1.968077421188354492e+00
1.967733860015869141e+00
1.967352032661437988e+00
1.967000126838684082e+00
1.966633439064025879e+00
1.966279983520507812e+00
1.965908408164978027e+00
1.965548396110534668e+00
1.965194106101989746e+00
1.964842557907104492e+00
1.964477777481079102e+00
1.964111328125000000e+00
1.963765740394592285e+00
1.963403105735778809e+00
1.963039159774780273e+00
1.962677240371704102e+00
1.962306499481201172e+00
1.961965918540954590e+00
1.961600065231323242e+00
1.961237907409667969e+00
1.960886716842651367e+00
1.960505127906799316e+00
1.960165977478027344e+00
1.959807157516479492e+00
1.959435939788818359e+00
1.959090232849121094e+00
1.958717107772827148e+00
1.958361268043518066e+00
1.957996487617492676e+00
1.957646369934082031e+00
1.957288146018981934e+00
1.956923007965087891e+00
1.956571221351623535e+00
1.956198334693908691e+00
1.955839395523071289e+00
1.955497741699218750e+00
1.955134034156799316e+00
1.954775571823120117e+00
1.954425930976867676e+00
1.954045414924621582e+00
1.953693151473999023e+00
1.953313827514648438e+00
1.952979326248168945e+00
1.952613234519958496e+00
1.952258825302124023e+00
1.951903700828552246e+00
1.951524853706359863e+00
1.951178908348083496e+00
1.950819611549377441e+00
1.950453042984008789e+00
1.950093626976013184e+00
1.949739098548889160e+00
1.949378609657287598e+00
1.949021816253662109e+00
1.948678016662597656e+00
1.948294281959533691e+00
1.947947621345520020e+00
1.947582125663757324e+00
1.947232961654663086e+00
1.946876168251037598e+00
1.946514606475830078e+00
1.946142673492431641e+00
1.945798993110656738e+00
1.945439577102661133e+00
1.945076107978820801e+00
1.944723010063171387e+00
1.944362401962280273e+00
1.943990230560302734e+00
1.943632721900939941e+00
1.943281292915344238e+00
1.942911505699157715e+00
1.942565441131591797e+00
1.942222356796264648e+00
1.941848278045654297e+00
1.941484093666076660e+00
1.941120743751525879e+00
1.940761208534240723e+00
1.940424799919128418e+00
1.940056085586547852e+00
1.939689397811889648e+00
1.939351677894592285e+00
1.938979744911193848e+00
1.938635587692260742e+00
1.938269376754760742e+00
1.937922596931457520e+00
1.937547564506530762e+00
1.937194585800170898e+00
1.936831593513488770e+00
1.936461925506591797e+00
1.936113238334655762e+00
1.935764431953430176e+00
1.935405254364013672e+00
1.935026526451110840e+00
1.934686064720153809e+00
1.934316873550415039e+00
1.933976411819458008e+00
1.933610677719116211e+00
1.933240413665771484e+00
1.932902932167053223e+00
1.932535529136657715e+00
1.932176470756530762e+00
1.931815028190612793e+00
1.931465744972229004e+00
1.931107044219970703e+00
1.930734038352966309e+00
1.930396556854248047e+00
1.930030107498168945e+00
1.929672837257385254e+00
1.929311633110046387e+00
1.928956866264343262e+00
1.928597211837768555e+00
1.928239226341247559e+00
1.927898049354553223e+00
1.927523493766784668e+00
1.927177190780639648e+00
1.926806569099426270e+00
1.926444888114929199e+00
1.926087856292724609e+00
1.925736188888549805e+00
1.925373554229736328e+00
1.925017595291137695e+00
1.924668431282043457e+00
1.924313545227050781e+00
1.923939704895019531e+00
1.923592686653137207e+00
1.923232793807983398e+00
1.922883391380310059e+00
1.922515511512756348e+00
1.922176361083984375e+00
1.921809434890747070e+00
1.921469569206237793e+00
1.921093702316284180e+00
1.920740127563476562e+00
1.920381188392639160e+00
1.920026183128356934e+00
1.919667720794677734e+00
1.919317722320556641e+00
1.918956041336059570e+00
1.918598771095275879e+00
1.918246746063232422e+00
1.917871952056884766e+00
1.917517423629760742e+00
1.917166352272033691e+00
1.916807293891906738e+00
1.916439056396484375e+00
1.916097402572631836e+00
1.915749430656433105e+00
1.915392756462097168e+00
1.915014982223510742e+00
1.914684414863586426e+00
1.914315700531005859e+00
1.913972496986389160e+00
1.913599491119384766e+00
1.913247942924499512e+00
1.912888884544372559e+00
1.912521719932556152e+00
1.912176966667175293e+00
1.911820650100708008e+00
1.911486506462097168e+00
1.911115646362304688e+00
1.910752177238464355e+00
1.910398721694946289e+00
1.910040140151977539e+00
1.909671306610107422e+00
1.909319996833801270e+00
1.908966183662414551e+00
1.908599853515625000e+00
1.908243894577026367e+00
1.907909035682678223e+00
1.907542586326599121e+00
1.907189249992370605e+00
1.906835436820983887e+00
1.906477212905883789e+00
1.906109333038330078e+00
1.905773401260375977e+00
1.905414938926696777e+00
1.905052304267883301e+00
1.904685258865356445e+00
1.904337286949157715e+00
1.903962135314941406e+00
1.903625845909118652e+00
1.903264641761779785e+00
1.902903437614440918e+00
1.902570486068725586e+00
1.902201890945434570e+00
1.901854276657104492e+00
1.901484370231628418e+00
1.901123881340026855e+00
1.900768995285034180e+00
1.900421023368835449e+00
1.900056004524230957e+00
1.899714708328247070e+00
1.899351954460144043e+00
1.898993730545043945e+00
1.898651123046875000e+00
1.898295164108276367e+00
1.897927284240722656e+00
1.897582173347473145e+00
1.897221326828002930e+00
1.896874785423278809e+00
1.896512985229492188e+00
1.896159768104553223e+00
1.895800709724426270e+00
1.895450472831726074e+00
1.895091176033020020e+00
1.894733786582946777e+00
1.894375681877136230e+00
1.894015431404113770e+00
1.893668532371520996e+00
1.893293142318725586e+00
1.892960309982299805e+00
1.892602920532226562e+00
1.892256021499633789e+00
1.891891241073608398e+00
1.891533136367797852e+00
1.891170859336853027e+00
1.890824317932128906e+00
1.890466570854187012e+00
1.890121340751647949e+00
1.889746069908142090e+00
1.889397144317626953e+00
1.889068961143493652e+00
1.888704419136047363e+00
1.888332724571228027e+00
1.887968420982360840e+00
1.887617826461791992e+00
1.887274622917175293e+00
1.886908292770385742e+00
1.886563181877136230e+00
1.886210322380065918e+00
1.885848164558410645e+00
1.885512590408325195e+00
1.885141968727111816e+00
1.884778618812561035e+00
1.884429693222045898e+00
1.884088277816772461e+00
1.883718729019165039e+00
1.883370637893676758e+00
1.883012294769287109e+00
1.882666707038879395e+00
1.882318973541259766e+00
1.881950497627258301e+00
1.881599187850952148e+00
1.881233453750610352e+00
1.880894899368286133e+00
1.880536079406738281e+00
1.880170345306396484e+00
1.879821300506591797e+00
1.879474401473999023e+00
1.879121184349060059e+00
1.878768682479858398e+00
1.878399491310119629e+00
1.878043413162231445e+00
1.877688527107238770e+00
1.877344489097595215e+00
1.876976013183593750e+00
1.876627326011657715e+00
1.876286268234252930e+00
1.875925421714782715e+00
1.875571489334106445e+00
1.875227689743041992e+00
1.874860167503356934e+00
1.874514579772949219e+00
1.874170660972595215e+00
1.873793482780456543e+00
1.873452425003051758e+00
1.873090386390686035e+00
1.872753143310546875e+00
1.872378468513488770e+00
1.872047662734985352e+00
1.871686100959777832e+00
1.871331214904785156e+00
1.870964765548706055e+00
1.870624780654907227e+00
1.870266318321228027e+00
1.869920372962951660e+00
1.869560241699218750e+00
1.869209051132202148e+00
1.868852257728576660e+00
1.868504524230957031e+00
1.868144869804382324e+00
1.867785573005676270e+00
1.867444038391113281e+00
1.867080807685852051e+00
1.866720676422119141e+00
1.866385340690612793e+00
1.866030454635620117e+00
1.865663051605224609e+00
1.865323901176452637e+00
1.864966273307800293e+00
1.864603161811828613e+00
1.864255189895629883e+00
1.863910913467407227e+00
1.863558173179626465e+00
1.863205790519714355e+00
1.862838149070739746e+00
1.862487196922302246e+00
1.862137794494628906e+00
1.861789107322692871e+00
1.861436486244201660e+00
1.861073136329650879e+00
1.860729336738586426e+00
1.860379934310913086e+00
1.860024094581604004e+00
1.859676837921142578e+00
1.859321117401123047e+00
1.858968257904052734e+00
1.858616352081298828e+00
1.858278632164001465e+00
1.857916593551635742e+00
1.857549428939819336e+00
1.857193231582641602e+00
1.856862187385559082e+00
1.856495976448059082e+00
1.856151103973388672e+00
1.855794548988342285e+00
1.855439186096191406e+00
1.855077981948852539e+00
1.854744434356689453e+00
1.854367971420288086e+00
1.854023933410644531e+00
1.853677630424499512e+00
1.853319168090820312e+00
1.852964401245117188e+00
1.852632880210876465e+00
1.852272629737854004e+00
1.851922035217285156e+00
1.851585626602172852e+00
1.851215958595275879e+00
1.850861310958862305e+00
1.850514650344848633e+00
1.850158691406250000e+00
1.849807858467102051e+00
1.849460601806640625e+00
1.849084138870239258e+00
1.848744153976440430e+00
1.848408579826354980e+00
1.848049759864807129e+00
1.847701430320739746e+00
1.847339630126953125e+00
1.846995115280151367e+00
1.846640944480895996e+00
1.846281409263610840e+00
1.845926284790039062e+00
1.845577597618103027e+00
1.845224976539611816e+00
1.844870448112487793e+00
1.844539999961853027e+00
1.844187736511230469e+00
1.843844413757324219e+00
1.843475103378295898e+00
1.843124508857727051e+00
1.842774152755737305e+00
1.842430114746093750e+00
1.842072486877441406e+00
1.841717123985290527e+00
1.841364145278930664e+00
1.841028451919555664e+00
1.840663313865661621e+00
1.840310215950012207e+00
1.839963555335998535e+00
1.839624404907226562e+00
1.839255094528198242e+00
1.838890552520751953e+00
1.838544487953186035e+00
1.838216900825500488e+00
1.837847232818603516e+00
1.837508440017700195e+00
1.837159872055053711e+00
1.836818575859069824e+00
1.836461901664733887e+00
1.836086511611938477e+00
1.835742235183715820e+00
1.835401892662048340e+00
1.835047602653503418e+00
1.834702849388122559e+00
1.834354639053344727e+00
1.833998680114746094e+00
1.833639264106750488e+00
1.833288073539733887e+00
1.832937598228454590e+00
1.832586288452148438e+00
1.832242846488952637e+00
1.831886410713195801e+00
1.831539869308471680e+00
1.831189155578613281e+00
1.830837607383728027e+00
1.830490469932556152e+00
1.830140113830566406e+00
1.829789400100708008e+00
1.829416275024414062e+00
1.829084515571594238e+00
1.828736424446105957e+00
1.828379511833190918e+00
1.828044176101684570e+00
1.827679157257080078e+00
1.827336788177490234e+00
1.826981425285339355e+00
1.826654076576232910e+00
1.826269149780273438e+00
1.825942158699035645e+00
1.825593590736389160e+00
1.825217723846435547e+00
1.824892878532409668e+00
1.824548244476318359e+00
1.824181437492370605e+00
1.823843598365783691e+00
1.823495626449584961e+00
1.823114156723022461e+00
1.822771430015563965e+00
1.822410225868225098e+00
1.822080969810485840e+00
1.821728587150573730e+00
1.821379184722900391e+00
1.821038365364074707e+00
1.820682525634765625e+00
1.820342898368835449e+00
1.819977641105651855e+00
1.819628000259399414e+00
1.819290041923522949e+00
1.818939924240112305e+00
1.818597316741943359e+00
1.818254828453063965e+00
1.817889332771301270e+00
1.817540884017944336e+00
1.817194938659667969e+00
1.816839456558227539e+00
1.816499114036560059e+00
1.816141247749328613e+00
1.815792679786682129e+00
1.815451741218566895e+00
1.815096735954284668e+00
1.814775109291076660e+00
1.814417481422424316e+00
1.814069271087646484e+00
1.813719034194946289e+00
1.813373565673828125e+00
1.813030958175659180e+00
1.812690377235412598e+00
1.812378048896789551e+00
1.812033414840698242e+00
1.811710715293884277e+00
1.811397910118103027e+00
1.811103463172912598e+00
1.810826539993286133e+00
1.810573697090148926e+00
1.810357093811035156e+00
1.810191869735717773e+00
1.810130953788757324e+00
1.810158967971801758e+00
1.810370564460754395e+00
1.810867071151733398e+00
1.811640858650207520e+00
1.813059926033020020e+00
1.814983963966369629e+00
1.818278670310974121e+00
1.822158336639404297e+00
1.828470587730407715e+00
1.834297895431518555e+00
1.843106627464294434e+00
1.846820950508117676e+00
1.851161479949951172e+00
1.844208836555480957e+00
1.835199713706970215e+00
1.820167541503906250e+00
1.808644294738769531e+00
1.803054451942443848e+00
1.804387927055358887e+00
1.810047626495361328e+00
1.815326213836669922e+00
1.818059325218200684e+00
1.814998865127563477e+00
1.809559702873229980e+00
1.803539276123046875e+00
1.800288558006286621e+00
1.800460100173950195e+00
1.802835345268249512e+00
1.805331230163574219e+00
1.805772066116333008e+00
1.804297804832458496e+00
1.801269888877868652e+00
1.798608779907226562e+00
1.797314047813415527e+00
1.797562599182128906e+00
1.798581361770629883e+00
1.799281716346740723e+00
1.799170136451721191e+00
1.797981262207031250e+00
1.796480536460876465e+00
1.795181393623352051e+00
1.794539928436279297e+00
1.794529914855957031e+00
1.794799923896789551e+00
1.794900655746459961e+00
1.794579267501831055e+00
1.793871402740478516e+00
1.793012261390686035e+00
1.792240858078002930e+00
1.791750192642211914e+00
1.791528701782226562e+00
1.791441917419433594e+00
1.791312217712402344e+00
1.791031599044799805e+00
1.790555357933044434e+00
1.789997577667236328e+00
1.789448261260986328e+00
1.788986206054687500e+00
1.788655161857604980e+00
1.788385272026062012e+00
1.788153409957885742e+00
1.787859320640563965e+00
1.787517786026000977e+00
1.787105321884155273e+00
1.786683559417724609e+00
1.786258935928344727e+00
1.785856604576110840e+00
1.785521388053894043e+00
1.785202622413635254e+00
1.784892916679382324e+00
1.784577012062072754e+00
1.784240126609802246e+00
1.783865928649902344e+00
1.783500313758850098e+00
1.783113598823547363e+00
1.782743930816650391e+00
1.782379508018493652e+00
1.782047510147094727e+00
1.781700968742370605e+00
1.781384110450744629e+00
1.781024098396301270e+00
1.780710220336914062e+00
1.780358552932739258e+00
1.779978871345520020e+00
1.779636621475219727e+00
1.779278755187988281e+00
1.778922677040100098e+00
1.778570175170898438e+00
1.778228402137756348e+00
1.777862906455993652e+00
1.777550458908081055e+00
1.777206540107727051e+00
1.776871085166931152e+00
1.776512622833251953e+00
1.776165962219238281e+00
1.775828838348388672e+00
1.775468707084655762e+00
1.775118827819824219e+00
1.774779200553894043e+00
1.774428606033325195e+00
1.774098873138427734e+00
1.773745536804199219e+00
1.773387074470520020e+00
1.773056030273437500e+00
1.772702455520629883e+00
1.772360920906066895e+00
1.772003650665283203e+00
1.771663546562194824e+00
1.771328806877136230e+00
1.770988464355468750e+00
1.770638465881347656e+00
1.770289301872253418e+00
1.769946932792663574e+00
1.769600987434387207e+00
1.769247889518737793e+00
1.768899798393249512e+00
1.768562555313110352e+00
1.768205404281616211e+00
1.767857909202575684e+00
1.767507910728454590e+00
1.767187118530273438e+00
1.766825556755065918e+00
1.766494989395141602e+00
1.766141057014465332e+00
1.765793681144714355e+00
1.765470027923583984e+00
1.765114784240722656e+00
1.764758110046386719e+00
1.764408707618713379e+00
1.764070272445678711e+00
1.763736248016357422e+00
1.763386845588684082e+00
1.763051509857177734e+00
1.762683987617492676e+00
1.762356877326965332e+00
1.762016177177429199e+00
1.761672496795654297e+00
1.761332035064697266e+00
1.760973572731018066e+00
1.760644197463989258e+00
1.760304331779479980e+00
1.759957194328308105e+00
1.759606957435607910e+00
1.759287357330322266e+00
1.758952021598815918e+00
1.758632540702819824e+00
1.758304119110107422e+00
1.757986664772033691e+00
1.757692813873291016e+00
1.757408857345581055e+00
1.757140994071960449e+00
1.756919145584106445e+00
1.756739139556884766e+00
1.756651878356933594e+00
1.756664633750915527e+00
1.756865978240966797e+00
1.757267236709594727e+00
1.758113741874694824e+00
1.759330391883850098e+00
1.761508345603942871e+00
1.764350891113281250e+00
1.769127726554870605e+00
1.774428486824035645e+00
1.782922029495239258e+00
1.789402127265930176e+00
1.798650383949279785e+00
1.798735618591308594e+00
1.797450661659240723e+00
1.783665776252746582e+00
1.769365429878234863e+00
1.755764603614807129e+00
1.749747991561889648e+00
1.751604080200195312e+00
1.757974028587341309e+00
1.764527201652526855e+00
1.765718817710876465e+00
1.762724518775939941e+00
1.755533933639526367e+00
1.749457836151123047e+00
1.746873617172241211e+00
1.748158812522888184e+00
1.751332283020019531e+00
1.753420233726501465e+00
1.753266215324401855e+00
1.750413537025451660e+00
1.747049212455749512e+00
1.744737505912780762e+00
1.744338393211364746e+00
1.745396137237548828e+00
1.746570110321044922e+00
1.746907830238342285e+00
1.745847344398498535e+00
1.744157791137695312e+00
1.742555022239685059e+00
1.741729259490966797e+00
1.741732001304626465e+00
1.742117524147033691e+00
1.742370843887329102e+00
1.742046952247619629e+00
1.741243481636047363e+00
1.740248799324035645e+00
1.739442110061645508e+00
1.738973140716552734e+00
1.738881826400756836e+00
1.738870859146118164e+00
1.738737583160400391e+00
1.738363862037658691e+00
1.737795352935791016e+00
1.737180471420288086e+00
1.736635446548461914e+00
1.736246705055236816e+00
1.735997319221496582e+00
1.735795974731445312e+00
1.735551595687866211e+00
1.735206961631774902e+00
1.734793305397033691e+00
1.734334230422973633e+00
1.733898878097534180e+00
1.733499407768249512e+00
1.733193397521972656e+00
1.732889652252197266e+00
1.732590436935424805e+00
1.732298016548156738e+00
1.731935381889343262e+00
1.731553196907043457e+00
1.731170177459716797e+00
1.730795264244079590e+00
1.730438470840454102e+00
1.730084896087646484e+00
1.729773044586181641e+00
1.729462146759033203e+00
1.729127407073974609e+00
1.728778600692749023e+00
1.728434801101684570e+00
1.728075861930847168e+00
1.727706074714660645e+00
1.727341651916503906e+00
1.727021455764770508e+00
1.726691007614135742e+00
1.726343989372253418e+00
1.726011276245117188e+00
1.725666284561157227e+00
1.725331902503967285e+00
1.724990367889404297e+00
1.724634528160095215e+00
1.724301934242248535e+00
1.723945021629333496e+00
1.723613500595092773e+00
1.723253726959228516e+00
1.722910284996032715e+00
1.722586989402770996e+00
1.722253561019897461e+00
1.721904397010803223e+00
1.721579909324645996e+00
1.721220731735229492e+00
1.720879554748535156e+00
1.720535874366760254e+00
1.720183968544006348e+00
1.719856500625610352e+00
1.719512701034545898e+00
1.719168186187744141e+00
1.718833088874816895e+00
1.718490839004516602e+00
1.718148231506347656e+00
1.717813491821289062e+00
1.717472076416015625e+00
1.717138767242431641e+00
1.716802120208740234e+00
1.716466903686523438e+00
1.716110825538635254e+00
1.715777993202209473e+00
1.715439677238464355e+00
1.715082168579101562e+00
1.714749217033386230e+00
1.714414358139038086e+00
1.714082241058349609e+00
1.713734507560729980e+00
1.713389396667480469e+00
1.713042736053466797e+00
1.712716937065124512e+00
1.712372541427612305e+00
1.712030410766601562e+00
1.711703538894653320e+00
1.711346387863159180e+00
1.711018681526184082e+00
1.710671782493591309e+00
1.710331678390502930e+00
1.709987163543701172e+00
1.709656715393066406e+00
1.709321022033691406e+00
1.708966135978698730e+00
1.708637833595275879e+00
1.708290338516235352e+00
1.707967162132263184e+00
1.707619071006774902e+00
1.707288146018981934e+00
1.706949472427368164e+00
1.706592917442321777e+00
1.706267356872558594e+00
1.705921649932861328e+00
1.705586433410644531e+00
1.705247759819030762e+00
1.704904913902282715e+00
1.704576253890991211e+00
1.704257011413574219e+00
1.703926324844360352e+00
1.703592538833618164e+00
1.703280091285705566e+00
1.702974557876586914e+00
1.702657818794250488e+00
1.702364325523376465e+00
1.702121138572692871e+00
1.701859593391418457e+00
1.701701641082763672e+00
1.701556324958801270e+00
1.701551318168640137e+00
1.701660752296447754e+00
1.702012538909912109e+00
1.702636122703552246e+00
1.703833699226379395e+00
1.705521941184997559e+00
1.708411812782287598e+00
1.712031960487365723e+00
1.718130111694335938e+00
1.724320054054260254e+00
1.734023928642272949e+00
1.739773511886596680e+00
1.747212767601013184e+00
1.742621541023254395e+00
1.735616683959960938e+00
1.718854188919067383e+00
1.704508900642395020e+00
1.695726871490478516e+00
1.695446133613586426e+00
1.701296687126159668e+00
1.707914352416992188e+00
1.711939215660095215e+00
1.709023714065551758e+00
1.702986955642700195e+00
1.695925116539001465e+00
1.692206501960754395e+00
1.692682385444641113e+00
1.695725798606872559e+00
1.698601007461547852e+00
1.698734283447265625e+00
1.696538448333740234e+00
1.692906975746154785e+00
1.690202832221984863e+00
1.689417839050292969e+00
1.690326690673828125e+00
1.691694617271423340e+00
1.692136406898498535e+00
1.691387057304382324e+00
1.689629912376403809e+00
1.687955975532531738e+00
1.686974763870239258e+00
1.686926007270812988e+00
1.687370419502258301e+00
1.687626838684082031e+00
1.687385082244873047e+00
1.686569571495056152e+00
1.685599684715270996e+00
1.684730529785156250e+00
1.684287071228027344e+00
1.684183001518249512e+00
1.684210419654846191e+00
1.684082388877868652e+00
1.683704137802124023e+00
1.683136701583862305e+00
1.682494163513183594e+00
1.681960463523864746e+00
1.681593060493469238e+00
1.681366920471191406e+00
1.681157112121582031e+00
1.680923104286193848e+00
1.680588841438293457e+00
1.680134057998657227e+00
1.679682970046997070e+00
1.679237604141235352e+00
1.678882718086242676e+00
1.678572058677673340e+00
1.678316593170166016e+00
1.678026437759399414e+00
1.677690148353576660e+00
1.677337765693664551e+00
1.676951527595520020e+00
1.676576733589172363e+00
1.676206111907958984e+00
1.675862073898315430e+00
1.675553321838378906e+00
1.675228476524353027e+00
1.674908041954040527e+00
1.674569606781005859e+00
1.674255728721618652e+00
1.673886299133300781e+00
1.673525691032409668e+00
1.673177123069763184e+00
1.672859907150268555e+00
1.672500252723693848e+00
1.672171235084533691e+00
1.671852946281433105e+00
1.671523213386535645e+00
1.671187877655029297e+00
1.670841693878173828e+00


==> graphs/mat12/Eichinger2020_02_DATA_UNIAXIAL-L1-2024-06-18_TrainPredict.txt <==
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
3.2778e-01 8.1100e-02 4.1111e-01 1.0434e-01
1.2750e+00 4.2456e-01 1.1778e+00 3.8134e-01
1.7556e+00 6.8614e-01 1.7750e+00 6.9946e-01
2.5389e+00 1.2750e+00 2.5861e+00 1.3192e+00
3.5361e+00 2.3697e+00 4.5389e+00 3.6539e+00
6.8111e+00 6.6464e+00 6.7694e+00 6.9768e+00
7.5250e+00 7.8588e+00 8.0472e+00 8.7980e+00
8.2417e+00 8.9082e+00 9.1028e+00 9.9493e+00
8.8417e+00 9.6492e+00 1.0006e+01 1.0663e+01
1.0228e+01 1.0701e+01 1.1228e+01 1.1253e+01
1.2214e+01 1.1442e+01 1.1414e+01 1.1336e+01
1.2575e+01 1.1555e+01 1.2872e+01 1.1680e+01
1.3178e+01 1.1694e+01 1.4972e+01 1.1895e+01
1.4181e+01 1.1835e+01 1.5869e+01 1.1954e+01
1.5061e+01 1.1915e+01 1.6997e+01 1.1996e+01
1.5325e+01 1.1935e+01 1.7003e+01 1.2030e+01
1.5469e+01 1.1946e+01 1.7047e+01 1.2029e+01
1.5750e+01 1.1962e+01 1.7206e+01 1.2027e+01
1.5878e+01 1.1969e+01 1.7592e+01 1.2023e+01
1.6100e+01 1.1980e+01 1.7847e+01 1.2021e+01
1.6500e+01 1.1995e+01 1.8042e+01 1.2020e+01
1.6992e+01 1.2010e+01 1.8172e+01 1.2019e+01
1.7003e+01 1.1966e+01 1.8272e+01 1.2018e+01
1.7064e+01 1.1972e+01 1.8969e+01 1.2015e+01
1.7253e+01 1.1987e+01 1.9275e+01 1.2014e+01
1.7972e+01 1.2028e+01 1.9744e+01 1.2013e+01
1.8200e+01 1.2039e+01 1.9867e+01 1.2013e+01
1.8453e+01 1.2050e+01 2.0200e+01 1.2012e+01
1.9306e+01 1.2073e+01 2.0425e+01 1.2012e+01
1.9769e+01 1.2082e+01 2.0611e+01 1.2011e+01
2.0494e+01 1.2092e+01 2.1111e+01 1.2011e+01
2.1006e+01 1.2098e+01 2.1289e+01 1.2010e+01
2.1792e+01 1.2103e+01 2.1608e+01 1.2010e+01
2.2028e+01 1.2104e+01 2.1850e+01 1.2010e+01
2.2231e+01 1.2105e+01 2.2075e+01 1.2010e+01
2.2392e+01 1.2106e+01 2.2433e+01 1.2010e+01
2.3053e+01 1.2108e+01 2.3122e+01 1.2009e+01
2.3275e+01 1.2109e+01 2.3211e+01 1.2009e+01
2.3381e+01 1.2109e+01 2.3700e+01 1.2009e+01
2.3731e+01 1.2110e+01 2.3789e+01 1.2009e+01
2.4017e+01 1.2111e+01 2.4078e+01 1.2009e+01
2.4494e+01 1.2111e+01 2.4383e+01 1.2009e+01
2.4725e+01 1.2112e+01 2.4581e+01 1.2009e+01
2.4933e+01 1.2112e+01 2.4753e+01 1.2009e+01
2.5408e+01 1.2112e+01 2.4961e+01 1.2009e+01
2.5533e+01 1.2112e+01 2.5167e+01 1.2009e+01
2.5656e+01 1.2112e+01 2.5228e+01 1.2009e+01
2.5878e+01 1.2112e+01 2.5536e+01 1.2009e+01
2.6033e+01 1.2113e+01 2.5708e+01 1.2009e+01
2.6214e+01 1.2113e+01 2.6025e+01 1.2009e+01
2.6364e+01 1.2113e+01 2.6311e+01 1.2009e+01
2.6478e+01 1.2113e+01 2.6542e+01 1.2009e+01
2.6800e+01 1.2113e+01 2.6800e+01 1.2009e+01


==> graphs/mat12/Eichinger2020_02_DATA_UNIAXIAL-L1-2024-06-18_loss_history.txt <==
1.226185989379882812e+02
1.226186065673828125e+02
1.225900115966796875e+02
1.225207061767578125e+02
1.223840255737304688e+02
1.221444702148437500e+02
1.217500305175781250e+02
1.211235885620117188e+02
1.201514816284179688e+02
1.186678085327148438e+02
1.164347534179687500e+02
1.131233139038085938e+02
1.083065032958984375e+02
1.014974441528320312e+02
9.229149627685546875e+01
8.068286132812500000e+01
6.751073455810546875e+01
5.462001800537109375e+01
4.402379608154296875e+01
3.638652038574218750e+01
3.082259559631347656e+01
2.623897361755371094e+01
2.213447380065917969e+01
1.845441055297851562e+01
1.527077484130859375e+01
1.262212276458740234e+01
1.048623466491699219e+01
8.803421020507812500e+00
7.502347946166992188e+00
6.514274120330810547e+00
5.778778553009033203e+00
5.244647979736328125e+00
4.869191646575927734e+00
4.617142677307128906e+00
4.459600448608398438e+00
4.373059749603271484e+00
4.338499069213867188e+00
4.340671539306640625e+00
4.367539405822753906e+00
4.409547328948974609e+00
4.459372520446777344e+00
4.511314392089843750e+00
4.561197757720947266e+00
4.605906486511230469e+00
4.643246173858642578e+00
4.671732425689697266e+00
4.690513610839843750e+00
4.699156284332275391e+00
4.697593212127685547e+00
4.686012268066406250e+00
4.664846897125244141e+00
4.634694099426269531e+00
4.596209049224853516e+00
4.550162315368652344e+00
4.497426033020019531e+00
4.438857078552246094e+00
4.375268936157226562e+00
4.307585239410400391e+00
4.236661434173583984e+00
4.163308620452880859e+00
4.088285923004150391e+00
4.012396335601806641e+00
3.936315774917602539e+00
3.860644817352294922e+00
3.786022663116455078e+00
3.712942600250244141e+00
3.641847133636474609e+00
3.573168754577636719e+00
3.507189035415649414e+00
3.444191932678222656e+00
3.384368658065795898e+00
3.327845335006713867e+00
3.274678230285644531e+00
3.224927663803100586e+00
3.178502559661865234e+00
3.135349512100219727e+00
3.095330715179443359e+00
3.058281660079956055e+00
3.024011373519897461e+00
2.992315053939819336e+00
2.962952375411987305e+00
2.935676097869873047e+00
2.910231590270996094e+00
2.886395931243896484e+00
2.863908290863037109e+00
2.842545747756958008e+00
2.822096824645996094e+00
2.802359104156494141e+00
2.783164978027343750e+00
2.764343976974487305e+00
2.745770215988159180e+00
2.727342367172241211e+00
2.708957910537719727e+00
2.690553426742553711e+00
2.672090530395507812e+00
2.653527975082397461e+00
2.634853839874267578e+00
2.616063117980957031e+00
2.597168445587158203e+00
2.578187942504882812e+00
2.559145927429199219e+00
2.540057420730590820e+00
2.520973443984985352e+00
2.501906156539916992e+00
2.482895374298095703e+00
2.463976860046386719e+00
2.445158720016479492e+00
2.426484823226928711e+00
2.407955646514892578e+00
2.389593124389648438e+00
2.371410131454467773e+00
2.353421211242675781e+00
2.335619926452636719e+00
2.318015098571777344e+00
2.300605535507202148e+00
2.283373355865478516e+00
2.266337394714355469e+00
2.249486684799194336e+00
2.232798814773559570e+00
2.216281890869140625e+00
2.199905633926391602e+00
2.183691263198852539e+00
2.167614936828613281e+00
2.151668548583984375e+00
2.135851860046386719e+00
2.120164155960083008e+00
2.104580640792846680e+00
2.089115142822265625e+00
2.073757886886596680e+00
2.058511018753051758e+00
2.043375253677368164e+00
2.028334617614746094e+00
2.013407945632934570e+00
1.998568177223205566e+00
1.983849406242370605e+00
1.969221830368041992e+00
1.954711437225341797e+00
1.940288305282592773e+00
1.925975322723388672e+00
1.911777138710021973e+00
1.897674202919006348e+00
1.883683323860168457e+00
1.869788289070129395e+00
1.856005668640136719e+00
1.842341542243957520e+00
1.828750610351562500e+00
1.815290808677673340e+00
1.801922798156738281e+00
1.788662672042846680e+00
1.775508880615234375e+00
1.762445092201232910e+00
1.749482750892639160e+00
1.736633539199829102e+00
1.723875164985656738e+00
1.711209297180175781e+00
1.698647379875183105e+00
1.686168432235717773e+00
1.673791885375976562e+00
1.661515355110168457e+00
1.649324893951416016e+00
1.637229204177856445e+00
1.625208377838134766e+00
1.613291978836059570e+00
1.601470828056335449e+00
1.589727878570556641e+00
1.578080296516418457e+00
1.566517114639282227e+00
1.555040836334228516e+00
1.543652296066284180e+00
1.532350778579711914e+00
1.521130442619323730e+00
1.509996175765991211e+00
1.498947739601135254e+00
1.487987875938415527e+00
1.477108716964721680e+00
1.466308712959289551e+00
1.455595850944519043e+00
1.444958090782165527e+00
1.434410333633422852e+00
1.423932790756225586e+00
1.413540959358215332e+00
1.403224587440490723e+00
1.392985701560974121e+00
1.382830858230590820e+00
1.372756123542785645e+00
1.362748980522155762e+00
1.352818369865417480e+00
1.342966437339782715e+00
1.333194255828857422e+00
1.323492169380187988e+00
1.313864707946777344e+00
1.304310083389282227e+00
1.294824361801147461e+00
1.285416364669799805e+00
1.276074290275573730e+00
1.266810297966003418e+00
1.257613658905029297e+00
1.248486876487731934e+00
1.239430069923400879e+00
1.230449199676513672e+00
1.221526980400085449e+00
1.212671160697937012e+00
1.203892827033996582e+00
1.195178747177124023e+00
1.186528205871582031e+00
1.177951812744140625e+00
1.169431447982788086e+00
1.160977602005004883e+00
1.152594089508056641e+00
1.144268512725830078e+00
1.136010050773620605e+00
1.127815485000610352e+00
1.119684100151062012e+00
1.111613392829895020e+00
1.103603005409240723e+00
1.095655560493469238e+00
1.087770819664001465e+00
1.079935431480407715e+00
1.072174191474914551e+00
1.064465641975402832e+00
1.056814670562744141e+00
1.049229979515075684e+00
1.041697978973388672e+00
1.034223794937133789e+00
1.026803612709045410e+00
1.019452929496765137e+00
1.012144207954406738e+00
1.004898905754089355e+00
9.977060556411743164e-01
9.905707240104675293e-01
9.834908246994018555e-01
9.764682650566101074e-01
9.694899916648864746e-01
9.625699520111083984e-01
9.557064771652221680e-01
9.488931298255920410e-01
9.421275854110717773e-01
9.354209303855895996e-01
9.287638068199157715e-01
9.221569299697875977e-01
9.156013131141662598e-01
9.090947508811950684e-01
9.026412367820739746e-01
8.962388634681701660e-01
8.898802399635314941e-01
8.835715055465698242e-01
8.773133158683776855e-01
8.711054921150207520e-01
8.649461269378662109e-01
8.588315248489379883e-01
8.527598977088928223e-01
8.467404246330261230e-01
8.407669663429260254e-01
8.348360657691955566e-01
8.289582133293151855e-01
8.231170773506164551e-01
8.173251152038574219e-01
8.115771412849426270e-01
8.058729767799377441e-01
8.002129197120666504e-01
7.945969700813293457e-01
7.890267372131347656e-01
7.834979295730590820e-01
7.780118584632873535e-01
7.725685834884643555e-01
7.671666145324707031e-01
7.618066668510437012e-01
7.564874887466430664e-01
7.512102723121643066e-01
7.459750771522521973e-01
7.407794594764709473e-01
7.356216311454772949e-01
7.305081486701965332e-01
7.254303097724914551e-01
7.203937768936157227e-01
7.153984308242797852e-01
7.104371786117553711e-01
7.055166363716125488e-01
7.006340026855468750e-01
6.957901120185852051e-01
6.909806132316589355e-01
6.862114667892456055e-01
6.814817190170288086e-01
6.767847537994384766e-01
6.721256971359252930e-01
6.675005555152893066e-01
6.629170179367065430e-01
6.583623290061950684e-01
6.538453698158264160e-01
6.493695378303527832e-01
6.449198126792907715e-01
6.405062675476074219e-01
6.361306309700012207e-01
6.317899823188781738e-01
6.274759769439697266e-01
6.232039332389831543e-01
6.189617514610290527e-01
6.147494316101074219e-01
6.105717420578002930e-01
6.064292788505554199e-01
6.023182272911071777e-01
5.982382893562316895e-01
5.941885113716125488e-01
5.901729464530944824e-01
5.861918330192565918e-01
5.822355151176452637e-01
5.783115029335021973e-01
5.744175910949707031e-01
5.705578327178955078e-01
5.667253732681274414e-01
5.629239678382873535e-01
5.591534972190856934e-01
5.554100871086120605e-01
5.516986250877380371e-01
5.480137467384338379e-01
5.443568229675292969e-01
5.407306551933288574e-01
5.371337532997131348e-01
5.335641503334045410e-01
5.300189256668090820e-01
5.265074968338012695e-01
5.230206251144409180e-01
5.195599794387817383e-01
5.161283612251281738e-01
5.127231478691101074e-01
5.093464851379394531e-01
5.059924125671386719e-01
5.026665925979614258e-01
4.993662238121032715e-01
4.960942268371582031e-01
4.928468167781829834e-01
4.896263480186462402e-01
4.864274859428405762e-01
4.832543134689331055e-01
4.801083207130432129e-01
4.769867360591888428e-01
4.738904237747192383e-01
4.708156883716583252e-01
4.677656590938568115e-01
4.647421240806579590e-01
4.617409110069274902e-01
4.587653577327728271e-01
4.558110535144805908e-01
4.528768360614776611e-01
4.499713778495788574e-01
4.470888376235961914e-01
4.442263543605804443e-01
4.413854479789733887e-01
4.385714232921600342e-01
4.357789456844329834e-01
4.330058395862579346e-01
4.302566349506378174e-01
4.275286197662353516e-01
4.248199760913848877e-01
4.221365153789520264e-01
4.194715917110443115e-01
4.168270826339721680e-01
4.142031073570251465e-01
4.116038382053375244e-01
4.090236127376556396e-01
4.064616560935974121e-01
4.039228558540344238e-01
4.014036655426025391e-01
3.989021778106689453e-01
3.964242041110992432e-01
3.939642012119293213e-01
3.915226459503173828e-01
3.891033232212066650e-01
3.866989612579345703e-01
3.843164741992950439e-01
3.819524645805358887e-01
3.796081244945526123e-01
3.772824108600616455e-01
3.749733567237854004e-01
3.726836442947387695e-01
3.704122304916381836e-01
3.681595921516418457e-01
3.659253120422363281e-01
3.637081682682037354e-01
3.615070283412933350e-01
3.593243062496185303e-01
3.571591377258300781e-01
3.550133109092712402e-01
3.528830409049987793e-01
3.507699370384216309e-01
3.486735224723815918e-01
3.465938270092010498e-01
3.445332646369934082e-01
3.424857258796691895e-01
3.404547274112701416e-01
3.384426236152648926e-01
3.364441692829132080e-01
3.344627022743225098e-01
3.324965834617614746e-01
3.305448293685913086e-01
3.286128938198089600e-01
3.266933560371398926e-01
3.247893750667572021e-01
3.229026794433593750e-01
3.210294246673583984e-01
3.191698193550109863e-01
3.173287510871887207e-01
3.155004680156707764e-01
3.136884272098541260e-01
3.118871450424194336e-01
3.101025223731994629e-01
3.083356022834777832e-01
3.065771460533142090e-01
3.048374950885772705e-01
3.031106591224670410e-01
3.013948798179626465e-01
2.996960580348968506e-01
2.980103790760040283e-01
2.963355481624603271e-01
2.946783900260925293e-01
2.930305600166320801e-01
2.914000451564788818e-01
2.897811532020568848e-01
2.881757616996765137e-01
2.865820825099945068e-01
2.850010693073272705e-01
2.834352254867553711e-01
2.818817496299743652e-01
2.803367972373962402e-01
2.788093388080596924e-01
2.772909998893737793e-01
2.757862806320190430e-01
2.742930948734283447e-01
2.728123962879180908e-01
2.713443934917449951e-01
2.698866724967956543e-01
2.684428393840789795e-01
2.670094370841979980e-01
2.655870020389556885e-01
2.641783356666564941e-01
2.627805471420288086e-01
2.613928914070129395e-01
2.600184977054595947e-01
2.586530148983001709e-01
2.573006749153137207e-01
2.559574544429779053e-01
2.546260058879852295e-01
2.533038854598999023e-01
2.519945800304412842e-01
2.506960928440093994e-01
2.494090646505355835e-01
2.481287568807601929e-01
2.468597441911697388e-01
2.456033527851104736e-01
2.443588972091674805e-01
2.431206107139587402e-01
2.418931722640991211e-01
2.406784147024154663e-01
2.394697368144989014e-01
2.382747381925582886e-01
2.370868027210235596e-01
2.359083592891693115e-01
2.347420156002044678e-01
2.335843294858932495e-01
2.324349880218505859e-01
2.312958389520645142e-01
2.301661074161529541e-01
2.290462553501129150e-01
2.279362231492996216e-01
2.268311232328414917e-01
2.257380783557891846e-01
2.246546745300292969e-01
2.235803902149200439e-01
2.225139886140823364e-01
2.214564532041549683e-01
2.204073965549468994e-01
2.193677127361297607e-01
2.183346748352050781e-01
2.173129469156265259e-01
2.162972390651702881e-01
2.152930647134780884e-01
2.142943143844604492e-01
2.133037745952606201e-01
2.123226672410964966e-01
2.113493829965591431e-01
2.103829234838485718e-01
2.094255238771438599e-01
2.084758281707763672e-01
2.075333446264266968e-01
2.066015899181365967e-01
2.056752741336822510e-01
2.047554403543472290e-01
2.038455307483673096e-01
2.029429972171783447e-01
2.020454853773117065e-01
2.011586129665374756e-01
2.002771049737930298e-01
1.994026005268096924e-01
1.985365897417068481e-01
1.976759433746337891e-01
1.968246102333068848e-01
1.959811449050903320e-01
1.951415985822677612e-01
1.943108439445495605e-01
1.934865564107894897e-01
1.926705837249755859e-01
1.918596029281616211e-01
1.910563856363296509e-01
1.902576237916946411e-01
1.894677132368087769e-01
1.886846572160720825e-01
1.879081130027770996e-01
1.871371269226074219e-01
1.863748431205749512e-01
1.856155991554260254e-01
1.848644763231277466e-01
1.841184049844741821e-01
1.833793669939041138e-01
1.826459318399429321e-01
1.819197982549667358e-01
1.811994016170501709e-01
1.804847568273544312e-01
1.797754168510437012e-01
1.790738403797149658e-01
1.783772855997085571e-01
1.776858866214752197e-01
1.770004779100418091e-01
1.226449737548828125e+02
1.757154315710067749e-01
1.751047223806381226e-01
1.744947284460067749e-01
1.738829016685485840e-01
1.732748001813888550e-01
1.726649701595306396e-01
1.720573157072067261e-01
1.714501678943634033e-01
1.708452105522155762e-01
1.702427417039871216e-01
1.696445047855377197e-01
1.690479516983032227e-01
1.684538722038269043e-01
1.678634732961654663e-01
1.672751009464263916e-01
1.666913032531738281e-01
1.661102622747421265e-01
1.655337810516357422e-01
1.649603545665740967e-01
1.643898636102676392e-01
1.638276875019073486e-01
1.632640808820724487e-01
1.627088636159896851e-01
1.621549129486083984e-01
1.616059392690658569e-01
1.610602438449859619e-01
1.605209112167358398e-01
1.599831879138946533e-01
1.594505012035369873e-01
1.589230746030807495e-01
1.583982855081558228e-01
1.578793674707412720e-01
1.573629677295684814e-01
1.568522751331329346e-01
1.563451290130615234e-01
1.558423638343811035e-01
1.553402692079544067e-01
1.548477262258529663e-01
1.543545722961425781e-01
1.538688093423843384e-01
1.533859670162200928e-01
1.529081463813781738e-01
1.524313986301422119e-01
1.519615352153778076e-01
1.514945775270462036e-01
1.510325819253921509e-01
1.505732834339141846e-01
1.501182913780212402e-01
1.496666818857192993e-01
1.492184698581695557e-01
1.487758308649063110e-01
1.483364403247833252e-01
1.479001194238662720e-01
1.474681794643402100e-01
1.470393985509872437e-01
1.466144025325775146e-01
1.461938768625259399e-01
1.457748264074325562e-01
1.453617215156555176e-01
1.449509114027023315e-01
1.445426493883132935e-01
1.441396921873092651e-01
1.437388211488723755e-01
1.433421522378921509e-01
1.429509669542312622e-01
1.425602287054061890e-01
1.421738266944885254e-01
1.417911499738693237e-01
1.414109170436859131e-01
1.410346180200576782e-01
1.406609416007995605e-01
1.402903348207473755e-01
1.399254798889160156e-01
1.226458587646484375e+02
1.392362713813781738e-01
1.389077007770538330e-01
1.385838389396667480e-01
1.382576376199722290e-01
1.379314213991165161e-01
1.376070827245712280e-01
1.372816711664199829e-01
1.369588971138000488e-01
1.366352289915084839e-01
1.363136768341064453e-01
1.359950006008148193e-01
1.356775164604187012e-01
1.353591531515121460e-01
1.350443065166473389e-01
1.347314119338989258e-01
1.344202458858489990e-01
1.341113448143005371e-01
1.338028460741043091e-01
1.334985196590423584e-01
1.331946849822998047e-01
1.328950226306915283e-01
1.325959414243698120e-01
1.322986483573913574e-01
1.320054531097412109e-01
1.317127496004104614e-01
1.314235031604766846e-01
1.311372965574264526e-01
1.308518499135971069e-01
1.305685937404632568e-01
1.302872747182846069e-01
1.300105154514312744e-01
1.297338157892227173e-01
1.294622719287872314e-01
1.291893571615219116e-01
1.289206892251968384e-01
1.286548972129821777e-01
1.283899694681167603e-01
1.281293779611587524e-01
1.278675943613052368e-01
1.276087611913681030e-01
1.273547857999801636e-01
1.271014958620071411e-01
1.268504858016967773e-01
1.266021430492401123e-01
1.263544708490371704e-01
1.261098235845565796e-01
1.258681267499923706e-01
1.256276369094848633e-01
1.253893673419952393e-01
1.251544356346130371e-01
1.249188631772994995e-01
1.246871426701545715e-01
1.244574338197708130e-01
1.242289915680885315e-01
1.240036934614181519e-01
1.237813234329223633e-01
1.235568746924400330e-01
1.233370676636695862e-01
1.226464157104492188e+02
1.229291036725044250e-01
1.227311864495277405e-01
1.225354969501495361e-01
1.223397329449653625e-01
1.221442520618438721e-01
1.219500973820686340e-01
1.217566281557083130e-01
1.215626522898674011e-01
1.213702112436294556e-01
1.211768388748168945e-01
1.209856122732162476e-01
1.207956150174140930e-01
1.206067949533462524e-01
1.204194054007530212e-01
1.202319711446762085e-01
1.200455203652381897e-01
1.198612973093986511e-01
1.196783930063247681e-01
1.194950565695762634e-01
1.193154677748680115e-01
1.191349700093269348e-01
1.189577057957649231e-01
1.187811195850372314e-01
1.186053380370140076e-01
1.184317320585250854e-01
1.182589828968048096e-01
1.180886402726173401e-01
1.179188638925552368e-01
1.177491098642349243e-01
1.175829842686653137e-01
1.174163743853569031e-01
1.172523498535156250e-01
1.170894429087638855e-01
1.169289499521255493e-01
1.167687103152275085e-01
1.166096106171607971e-01
1.164521649479866028e-01
1.162974238395690918e-01
1.161426529288291931e-01
1.159900799393653870e-01
1.158382594585418701e-01
1.156880483031272888e-01
1.155379489064216614e-01
1.153903305530548096e-01
1.152453273534774780e-01
1.151001676917076111e-01
1.149558052420616150e-01
1.148136481642723083e-01
1.146710962057113647e-01
1.145314574241638184e-01
1.143938377499580383e-01
1.142563819885253906e-01
1.141184121370315552e-01
1.139855831861495972e-01
1.138516962528228760e-01
1.137196049094200134e-01
1.135868951678276062e-01
1.134564429521560669e-01
1.133274585008621216e-01
1.132006123661994934e-01
1.130734905600547791e-01
1.129486858844757080e-01
1.128254532814025879e-01
1.127013787627220154e-01
1.125790327787399292e-01
1.124583035707473755e-01
1.123384237289428711e-01
1.122195199131965637e-01
1.121015176177024841e-01
1.119846105575561523e-01
1.118699535727500916e-01
1.117557883262634277e-01
1.116433292627334595e-01
1.115291863679885864e-01
1.114205420017242432e-01
1.113092154264450073e-01
1.112011596560478210e-01
1.110907718539237976e-01
1.109844520688056946e-01
1.108794286847114563e-01
1.107737869024276733e-01
1.106678619980812073e-01
1.105670556426048279e-01
1.104635000228881836e-01
1.103611662983894348e-01
1.102609038352966309e-01
1.101612523198127747e-01
1.100628077983856201e-01
1.099649518728256226e-01
1.098680794239044189e-01
1.097732484340667725e-01
1.096774637699127197e-01
1.095850840210914612e-01
1.094913110136985779e-01
1.093978434801101685e-01
1.093068793416023254e-01
1.092158108949661255e-01
1.091258153319358826e-01
1.226471405029296875e+02
1.089602783322334290e-01
1.088791564106941223e-01
1.088002100586891174e-01
1.087200194597244263e-01
1.086401641368865967e-01
1.085596904158592224e-01
1.084816455841064453e-01
1.084042638540267944e-01
1.083249971270561218e-01
1.082476302981376648e-01
1.081696972250938416e-01
1.080902740359306335e-01
1.080148443579673767e-01
1.079382821917533875e-01
1.078619137406349182e-01
1.077871322631835938e-01
1.077125966548919678e-01
1.076382026076316833e-01
1.075629442930221558e-01
1.074893251061439514e-01
1.074191331863403320e-01
1.073451265692710876e-01
1.072751134634017944e-01
1.072028651833534241e-01
1.071334779262542725e-01
1.070631667971611023e-01
1.069926992058753967e-01
1.069253161549568176e-01
1.068572402000427246e-01
1.067909747362136841e-01
1.067218482494354248e-01
1.066564768552780151e-01
1.065907999873161316e-01
1.065265312790870667e-01
1.064620986580848694e-01
1.063972488045692444e-01
1.063334047794342041e-01
1.062707304954528809e-01
1.062086820602416992e-01
1.061477065086364746e-01
1.060867682099342346e-01
1.060257330536842346e-01
1.059650555253028870e-01
1.059060320258140564e-01
1.058466657996177673e-01
1.057890132069587708e-01
1.057318076491355896e-01
1.056734398007392883e-01
1.056163012981414795e-01
1.055609434843063354e-01
1.055038645863533020e-01
1.054489538073539734e-01
1.053934842348098755e-01
1.053402796387672424e-01
1.052879840135574341e-01
1.052343025803565979e-01
1.051802337169647217e-01
1.051291972398757935e-01
1.050761938095092773e-01
1.050264164805412292e-01
1.049744710326194763e-01
1.049253195524215698e-01
1.048743054270744324e-01
1.048260107636451721e-01
1.047761365771293640e-01
1.047281771898269653e-01
1.046820133924484253e-01
1.046340540051460266e-01
1.045867726206779480e-01
1.045393347740173340e-01
1.044941246509552002e-01
1.226475524902343750e+02
1.044067814946174622e-01
1.043667122721672058e-01
1.043248027563095093e-01
1.042858585715293884e-01
1.042439118027687073e-01
1.042050123214721680e-01
1.041639894247055054e-01
1.041228100657463074e-01
1.040826588869094849e-01
1.040418669581413269e-01
1.040029376745223999e-01
1.039652079343795776e-01
1.039249077439308167e-01
1.038855537772178650e-01
1.038455814123153687e-01
1.038067340850830078e-01
1.037682443857192993e-01
1.037293598055839539e-01
1.036916971206665039e-01
1.036556363105773926e-01
1.036172583699226379e-01
1.035789549350738525e-01
1.035418882966041565e-01
1.035070121288299561e-01
1.034711524844169617e-01
1.034340560436248779e-01
1.033998951315879822e-01
1.033655703067779541e-01
1.033301800489425659e-01
1.032938435673713684e-01
1.032607033848762512e-01
1.032270342111587524e-01
1.031926274299621582e-01
1.031581982970237732e-01
1.031262129545211792e-01
1.030928418040275574e-01
1.030579283833503723e-01
1.030280366539955139e-01
1.029954031109809875e-01
1.029632613062858582e-01
1.029324531555175781e-01
1.029004231095314026e-01
1.028706356883049011e-01
1.028396263718605042e-01
1.028097569942474365e-01
1.027795746922492981e-01
1.027495712041854858e-01
1.027207225561141968e-01
1.026908904314041138e-01
1.026630997657775879e-01
1.026336774230003357e-01
1.026051491498947144e-01
1.025764793157577515e-01
1.025492697954177856e-01
1.025223433971405029e-01
1.024944931268692017e-01
1.024677157402038574e-01
1.024405136704444885e-01
1.024134308099746704e-01
1.023875698447227478e-01
1.023606434464454651e-01
1.023355573415756226e-01
1.023109704256057739e-01
1.022844910621643066e-01
1.022597625851631165e-01
1.022352874279022217e-01
1.022099107503890991e-01
1.021845042705535889e-01
1.021603494882583618e-01
1.021374762058258057e-01
1.021134182810783386e-01
1.020895391702651978e-01
1.020649969577789307e-01
1.020421013236045837e-01
1.020192280411720276e-01
1.019963771104812622e-01
1.019737049937248230e-01
1.019513532519340515e-01
1.019293367862701416e-01
1.019063219428062439e-01
1.018850728869438171e-01
1.018634811043739319e-01
1.018427610397338867e-01
1.018200814723968506e-01
1.018001288175582886e-01
1.017798706889152527e-01
1.017583906650543213e-01
1.017373129725456238e-01
1.017180308699607849e-01
1.016985252499580383e-01
1.016787588596343994e-01
1.016594618558883667e-01
1.016377061605453491e-01
1.016191542148590088e-01
1.016010716557502747e-01
1.015820577740669250e-01
1.015619859099388123e-01
1.015436574816703796e-01
1.015242189168930054e-01
1.015054062008857727e-01
1.014890074729919434e-01
1.014704778790473938e-01
1.014520078897476196e-01
1.014335006475448608e-01
1.014168560504913330e-01
1.013995036482810974e-01
1.013831421732902527e-01
1.013659909367561340e-01
1.013478040695190430e-01
1.013317257165908813e-01
1.013138592243194580e-01
1.012979894876480103e-01
1.012813672423362732e-01
1.012661084532737732e-01
1.012486070394515991e-01
1.012329161167144775e-01
1.012173816561698914e-01
1.012023836374282837e-01
1.011863350868225098e-01
1.011708602309226990e-01
1.011546328663825989e-01
1.011402830481529236e-01
1.011248603463172913e-01
1.011108830571174622e-01
1.010947078466415405e-01
1.010799705982208252e-01
1.010669618844985962e-01
1.010494530200958252e-01
1.010374948382377625e-01
1.010229140520095825e-01
1.010084673762321472e-01
1.009940057992935181e-01
1.009805426001548767e-01
1.009677648544311523e-01
1.009532883763313293e-01
1.009417399764060974e-01
1.009279564023017883e-01
1.009134799242019653e-01
1.009012311697006226e-01
1.008879691362380981e-01
1.008745953440666199e-01
1.008610203862190247e-01
1.008493825793266296e-01
1.008365675806999207e-01
1.008220911026000977e-01
1.008102968335151672e-01
1.007985472679138184e-01
1.007872223854064941e-01
1.007736027240753174e-01
1.007616445422172546e-01
1.007484197616577148e-01
1.007386893033981323e-01
1.007271111011505127e-01
1.007142812013626099e-01
1.007034108042716980e-01
1.006907299160957336e-01
1.006798669695854187e-01
1.006674095988273621e-01
1.006586104631423950e-01
1.006461083889007568e-01
1.006348431110382080e-01
1.006246358156204224e-01
1.006137356162071228e-01
1.006034836173057556e-01
1.005899012088775635e-01
1.005804911255836487e-01
1.005707234144210815e-01
1.005601808428764343e-01
1.005490794777870178e-01
1.005397662520408630e-01
1.005290150642395020e-01
1.005202755331993103e-01
1.005087196826934814e-01
1.004987731575965881e-01
1.004896908998489380e-01
1.004775092005729675e-01
1.004679501056671143e-01
1.004594340920448303e-01
1.004494801163673401e-01
1.004399284720420837e-01
1.004306003451347351e-01
1.004197821021080017e-01
1.004109308123588562e-01
1.004018932580947876e-01
1.003931909799575806e-01
1.003844738006591797e-01
1.003745049238204956e-01
1.003669649362564087e-01
1.003575101494789124e-01
1.003467366099357605e-01
1.003382578492164612e-01
1.003307253122329712e-01
1.003208383917808533e-01
1.003124192357063293e-01
1.003027111291885376e-01
1.002942547202110291e-01
1.002855524420738220e-01
1.002766340970993042e-01
1.002691313624382019e-01
1.002611219882965088e-01
1.002529934048652649e-01
1.002435684204101562e-01
1.002349033951759338e-01
1.002274528145790100e-01
1.002203896641731262e-01
1.002110466361045837e-01
1.002046912908554077e-01
1.001957878470420837e-01
1.001880317926406860e-01
1.001787409186363220e-01
1.001711338758468628e-01
1.001643761992454529e-01
1.001574695110321045e-01
1.001501157879829407e-01
1.001406833529472351e-01
1.001327484846115112e-01
1.001260206103324890e-01
1.001171022653579712e-01
1.001105979084968567e-01
1.001049131155014038e-01
1.000959426164627075e-01
1.000903993844985962e-01
1.000821515917778015e-01
1.000734418630599976e-01
1.000660136342048645e-01
1.000610366463661194e-01
1.000511124730110168e-01
1.000454723834991455e-01
1.000382229685783386e-01
1.000320687890052795e-01
1.000237390398979187e-01
1.000175029039382935e-01
1.000128313899040222e-01
1.000042930245399475e-01
9.999895840883255005e-02
9.999066591262817383e-02
9.998456388711929321e-02
9.997693449258804321e-02
9.997004270553588867e-02
9.996307641267776489e-02
9.995637089014053345e-02
9.995164722204208374e-02
9.994375705718994141e-02
9.993824362754821777e-02
9.993131458759307861e-02
9.992592036724090576e-02
9.991727024316787720e-02
9.991142153739929199e-02
9.990454465150833130e-02
9.990003705024719238e-02
9.989306330680847168e-02
9.988570213317871094e-02
9.988123178482055664e-02
9.987322241067886353e-02
9.986702352762222290e-02
9.986111521720886230e-02
9.985590726137161255e-02
9.985110163688659668e-02
9.984270483255386353e-02
9.983618557453155518e-02
9.983181208372116089e-02
9.982533007860183716e-02
9.982084482908248901e-02
9.981341660022735596e-02
9.980879724025726318e-02
9.980354458093643188e-02
9.979718178510665894e-02
9.979007393121719360e-02
9.978477656841278076e-02
9.977802634239196777e-02
9.977310895919799805e-02
9.976845979690551758e-02
9.976106882095336914e-02
9.975642710924148560e-02
9.975019097328186035e-02
9.974435716867446899e-02
9.973929822444915771e-02
9.973303973674774170e-02
9.972748905420303345e-02
9.972196072340011597e-02
9.971699118614196777e-02
9.971090406179428101e-02
9.970474988222122192e-02
9.970042854547500610e-02
9.969379752874374390e-02
9.968937933444976807e-02
9.968421608209609985e-02
9.967776387929916382e-02
9.967225044965744019e-02
9.966832399368286133e-02
9.966178983449935913e-02
9.965673834085464478e-02
9.965201467275619507e-02
9.964662790298461914e-02
9.964186698198318481e-02
9.963603317737579346e-02
9.963025897741317749e-02
9.962490946054458618e-02
9.961874037981033325e-02
9.961472451686859131e-02
9.960970282554626465e-02
9.960430115461349487e-02
9.959959983825683594e-02
9.959463775157928467e-02
9.958912432193756104e-02
9.958375990390777588e-02
9.957908838987350464e-02
9.957323968410491943e-02
9.956770390272140503e-02
9.956271201372146606e-02
9.955916553735733032e-02
9.955239295959472656e-02
9.954739362001419067e-02
9.954246878623962402e-02
9.953842312097549438e-02
9.953308850526809692e-02
9.952906519174575806e-02
9.952354431152343750e-02
9.951920807361602783e-02
9.951302409172058105e-02
9.951018542051315308e-02
9.950492531061172485e-02
9.949848800897598267e-02
9.949324280023574829e-02
9.948952496051788330e-02
9.948286414146423340e-02
9.948138892650604248e-02
9.947407990694046021e-02
9.946930408477783203e-02
9.946474432945251465e-02
9.946168959140777588e-02
9.945647418498992920e-02
9.945095330476760864e-02
9.944515675306320190e-02
9.944101423025131226e-02
9.943659603595733643e-02
9.943238645792007446e-02
9.942630678415298462e-02
9.942129254341125488e-02
9.941780567169189453e-02
9.941121935844421387e-02
9.940953552722930908e-02
9.940445423126220703e-02
9.939889609813690186e-02
9.939577430486679077e-02
9.938849508762359619e-02
9.938534349203109741e-02
9.938035905361175537e-02
9.937492758035659790e-02
9.937155246734619141e-02
9.936666488647460938e-02
9.936172515153884888e-02
9.935743361711502075e-02
9.935294836759567261e-02
9.934732317924499512e-02
9.934268146753311157e-02
9.933810681104660034e-02
9.933374077081680298e-02
9.932927787303924561e-02
9.932625293731689453e-02
9.932181239128112793e-02
9.931649267673492432e-02
9.931149333715438843e-02
9.930640459060668945e-02
9.930182248353958130e-02
9.929637610912322998e-02
9.929376840591430664e-02
9.928825497627258301e-02
9.928428381681442261e-02
9.927973896265029907e-02
9.927514195442199707e-02
9.927192330360412598e-02
9.926649183034896851e-02
9.926244616508483887e-02
9.925718605518341064e-02
9.925407916307449341e-02
9.924937039613723755e-02
9.924484789371490479e-02
9.924004226922988892e-02
9.923625737428665161e-02
9.923140704631805420e-02
9.922665357589721680e-02
9.922251850366592407e-02
9.921757876873016357e-02
9.921377897262573242e-02
9.920991957187652588e-02
9.920344501733779907e-02
9.920092672109603882e-02
9.919569641351699829e-02
9.919064491987228394e-02
9.918798506259918213e-02
9.918356686830520630e-02
9.917852282524108887e-02
9.917377680540084839e-02
9.916968643665313721e-02
9.916599094867706299e-02
9.916147589683532715e-02
9.915678203105926514e-02
9.915304929018020630e-02
9.914746135473251343e-02
9.914369881153106689e-02
9.913723915815353394e-02
9.913426637649536133e-02
9.913031756877899170e-02
9.912633150815963745e-02
9.912100434303283691e-02
9.911654144525527954e-02
9.911292791366577148e-02
9.910884499549865723e-02
9.910416603088378906e-02
9.909935295581817627e-02
9.909544885158538818e-02
9.909161180257797241e-02
9.908590465784072876e-02
9.908256679773330688e-02
9.907896071672439575e-02
9.907338768243789673e-02
9.907106310129165649e-02
9.906578063964843750e-02
9.906085580587387085e-02
9.905662387609481812e-02
9.905295073986053467e-02
9.904880821704864502e-02
9.904345870018005371e-02
9.903911501169204712e-02
9.903445839881896973e-02
9.903033822774887085e-02
9.902670979499816895e-02
9.902207553386688232e-02
9.901732206344604492e-02
9.901389479637145996e-02
9.900968521833419800e-02
9.900455921888351440e-02
9.900119900703430176e-02
9.899739176034927368e-02
9.899189323186874390e-02
9.898781776428222656e-02
9.898287802934646606e-02
9.897916018962860107e-02
9.897514432668685913e-02
9.897089749574661255e-02
9.896692633628845215e-02
9.896333515644073486e-02
9.895890951156616211e-02
9.895387291908264160e-02
9.894844889640808105e-02
9.894590079784393311e-02
9.894148260354995728e-02
9.893611073493957520e-02
9.893368184566497803e-02
9.892968833446502686e-02
9.892367571592330933e-02
9.891970455646514893e-02
9.891554713249206543e-02
9.891080856323242188e-02
9.890634566545486450e-02
9.890267997980117798e-02
9.889878332614898682e-02
9.889378398656845093e-02
9.888981282711029053e-02
9.888575971126556396e-02
9.888156503438949585e-02
9.887796640396118164e-02
9.887342154979705811e-02
9.886866062879562378e-02
9.886404871940612793e-02
9.886032342910766602e-02
9.885474294424057007e-02
9.885088354349136353e-02
9.884671121835708618e-02
9.884322434663772583e-02
9.883940219879150391e-02
9.883388876914978027e-02
9.882981330156326294e-02
9.882677346467971802e-02
9.882229566574096680e-02
9.881857037544250488e-02
9.881288558244705200e-02
9.880892187356948853e-02
9.880327433347702026e-02
9.880065917968750000e-02
9.879598021507263184e-02
9.879202395677566528e-02
9.878793358802795410e-02
9.878318011760711670e-02
9.877965599298477173e-02
9.877571463584899902e-02
9.877019375562667847e-02
9.876577556133270264e-02
9.876190125942230225e-02
9.875839203596115112e-02
9.875407814979553223e-02
9.874945878982543945e-02
9.874431043863296509e-02
9.873986989259719849e-02
9.873633831739425659e-02
9.873203933238983154e-02
9.872762113809585571e-02
9.872294217348098755e-02
9.871833771467208862e-02
9.871506690979003906e-02
9.870937466621398926e-02
9.870640933513641357e-02
9.870182722806930542e-02
9.869709610939025879e-02
9.869328886270523071e-02
9.868821501731872559e-02
9.868525713682174683e-02
9.867949783802032471e-02
9.867550432682037354e-02
9.867137670516967773e-02
9.866841137409210205e-02
9.866352379322052002e-02
9.865956753492355347e-02
9.865631163120269775e-02
9.865213185548782349e-02
9.864609688520431519e-02
9.864091873168945312e-02
9.863827377557754517e-02
9.863300621509552002e-02
9.862907230854034424e-02
9.862507879734039307e-02
9.862132370471954346e-02
9.861550480127334595e-02
9.861214458942413330e-02
9.860786795616149902e-02
9.860344231128692627e-02
9.859840571880340576e-02
9.859637171030044556e-02
9.859152138233184814e-02
9.858560562133789062e-02
9.858211874961853027e-02
9.857788681983947754e-02
9.857334196567535400e-02
9.856749325990676880e-02
9.856369346380233765e-02
9.855847060680389404e-02
9.855559468269348145e-02
9.855082631111145020e-02
9.854701161384582520e-02
9.854258596897125244e-02
9.853743016719818115e-02
9.853442758321762085e-02
9.853032231330871582e-02
9.852587431669235229e-02
9.852166473865509033e-02
9.851727634668350220e-02
9.851411730051040649e-02
9.850811213254928589e-02
9.850504249334335327e-02
9.849999099969863892e-02
9.849505871534347534e-02
9.849208593368530273e-02
9.848698228597640991e-02
9.848234057426452637e-02
9.847860783338546753e-02
9.847410768270492554e-02
9.847068786621093750e-02
9.846629202365875244e-02
9.846093505620956421e-02
9.845644980669021606e-02
9.845231473445892334e-02
9.844941645860671997e-02
9.844386577606201172e-02
9.843868762254714966e-02
9.843473881483078003e-02
9.843150526285171509e-02
9.842642396688461304e-02
9.842261672019958496e-02
9.841775149106979370e-02
9.841364622116088867e-02
9.840899705886840820e-02
9.840489178895950317e-02
9.839987754821777344e-02
9.839611500501632690e-02
9.839226305484771729e-02
9.838660061359405518e-02
9.838286042213439941e-02
9.837791323661804199e-02
9.837512671947479248e-02
9.836941957473754883e-02
9.836410731077194214e-02
9.836111217737197876e-02
9.835729748010635376e-02
9.835241734981536865e-02
9.834699332714080811e-02
9.834288060665130615e-02
9.833708405494689941e-02
9.833385050296783447e-02
9.833019226789474487e-02
9.832607209682464600e-02
9.832070767879486084e-02
9.831652790307998657e-02
9.831131994724273682e-02
9.830824285745620728e-02
9.830348193645477295e-02
9.829901903867721558e-02
9.829462319612503052e-02
9.829063713550567627e-02
9.828699380159378052e-02
9.828198701143264771e-02
9.827806055545806885e-02
9.827100485563278198e-02
9.826789051294326782e-02
9.826308488845825195e-02
9.825976938009262085e-02
9.825527667999267578e-02
9.825009107589721680e-02
9.824600815773010254e-02
9.824048727750778198e-02
9.823665767908096313e-02
9.823335707187652588e-02
9.822808951139450073e-02
9.822329878807067871e-02
9.821983426809310913e-02
9.821607917547225952e-02
9.821029007434844971e-02
9.820596128702163696e-02
9.820139408111572266e-02
9.819659590721130371e-02
9.819389879703521729e-02
9.818784892559051514e-02
9.818278998136520386e-02
9.817992895841598511e-02
9.817425906658172607e-02
9.817039221525192261e-02
9.816686064004898071e-02
9.816168248653411865e-02
9.815754741430282593e-02
9.815125167369842529e-02
9.814767539501190186e-02
9.814368933439254761e-02
9.813936054706573486e-02
9.813535213470458984e-02
9.813026338815689087e-02
9.812576323747634888e-02
9.812122583389282227e-02
9.811676293611526489e-02
9.811215102672576904e-02
9.810698032379150391e-02
9.810318052768707275e-02
9.809991717338562012e-02
9.809485822916030884e-02
9.808953106403350830e-02
9.808520227670669556e-02
9.808105975389480591e-02
9.807687252759933472e-02
9.807299077510833740e-02
9.806814789772033691e-02
9.806400537490844727e-02
9.805928170680999756e-02
9.805441647768020630e-02
9.805091470479965210e-02
9.804501384496688843e-02
9.804063290357589722e-02
9.803564846515655518e-02
9.803254902362823486e-02
9.802636504173278809e-02
9.802197664976119995e-02
9.801825135946273804e-02
9.801349043846130371e-02
9.800842404365539551e-02
9.800428897142410278e-02
9.800013899803161621e-02
9.799642860889434814e-02
9.799164533615112305e-02
9.798742830753326416e-02
9.798296540975570679e-02
9.797777235507965088e-02
9.797368943691253662e-02
9.796905517578125000e-02
9.796410799026489258e-02
9.795977175235748291e-02
9.795447438955307007e-02
9.795119613409042358e-02
9.794604778289794922e-02
9.794148802757263184e-02
9.793653339147567749e-02
9.793283045291900635e-02
9.792655706405639648e-02
9.792277961969375610e-02
9.791894257068634033e-02
9.791466593742370605e-02
9.790889918804168701e-02
9.790488332509994507e-02
9.790104627609252930e-02
9.789600968360900879e-02
9.789176285266876221e-02
9.788665175437927246e-02
9.788182377815246582e-02
9.787755459547042847e-02
9.787355363368988037e-02
9.786775708198547363e-02
9.786544740200042725e-02
9.786064922809600830e-02
9.785466641187667847e-02
9.784971922636032104e-02
9.784588217735290527e-02
9.784055501222610474e-02
9.783644229173660278e-02
9.783197194337844849e-02
9.782651066780090332e-02
9.782275557518005371e-02
9.781845659017562866e-02
9.781412780284881592e-02
9.780913591384887695e-02
9.780381619930267334e-02
9.779975563287734985e-02
9.779508411884307861e-02
9.779126197099685669e-02
9.778650104999542236e-02
9.778247773647308350e-02
9.777693450450897217e-02
9.777221828699111938e-02
9.776759892702102661e-02
9.776293486356735229e-02
9.775806218385696411e-02
9.775347262620925903e-02
9.774902462959289551e-02
9.774423390626907349e-02
9.774049371480941772e-02
9.773559868335723877e-02
9.772997349500656128e-02
9.772593528032302856e-02
9.772086888551712036e-02
9.771684557199478149e-02
9.771265834569931030e-02
9.770815819501876831e-02
9.770256280899047852e-02
9.769766032695770264e-02
9.769476205110549927e-02
9.768826514482498169e-02
9.768442809581756592e-02
9.767993539571762085e-02
9.767473489046096802e-02
9.766944497823715210e-02
9.766445308923721313e-02
9.766045957803726196e-02
9.765709936618804932e-02
9.765244275331497192e-02
9.764756262302398682e-02
9.764193743467330933e-02
9.763874858617782593e-02
9.763408452272415161e-02
9.762949496507644653e-02
9.762230515480041504e-02
9.761922061443328857e-02
9.761450439691543579e-02
9.761061519384384155e-02
9.760496020317077637e-02
9.760032594203948975e-02
9.759641438722610474e-02
9.759200364351272583e-02
9.758682548999786377e-02
9.758175164461135864e-02
9.757642447948455811e-02
9.757200628519058228e-02
9.756884723901748657e-02
9.756333380937576294e-02
9.755911678075790405e-02
9.755399823188781738e-02
9.754863381385803223e-02
9.754531830549240112e-02
9.754009544849395752e-02
9.753521531820297241e-02
9.753023087978363037e-02
9.752500802278518677e-02
9.752137213945388794e-02
9.751746058464050293e-02
9.751232713460922241e-02
9.750721603631973267e-02
9.750202298164367676e-02
9.749765694141387939e-02
9.749329090118408203e-02
9.748805314302444458e-02
9.748341888189315796e-02
9.747915714979171753e-02
9.747417271137237549e-02
9.746952354907989502e-02
9.746526181697845459e-02
9.745977073907852173e-02
9.745453298091888428e-02
9.744987636804580688e-02
9.744546562433242798e-02
9.744018316268920898e-02
9.743605554103851318e-02
9.743057191371917725e-02
9.742741286754608154e-02
9.742163121700286865e-02
9.741703420877456665e-02
9.741197526454925537e-02
9.740719944238662720e-02
9.740298241376876831e-02
9.739803522825241089e-02
9.739328920841217041e-02
9.738941490650177002e-02
9.738395363092422485e-02
9.737847745418548584e-02
9.737513214349746704e-02
9.736896306276321411e-02
9.736556559801101685e-02
9.735903143882751465e-02
9.735612571239471436e-02
9.734894335269927979e-02
9.734656661748886108e-02
9.734074771404266357e-02
9.733700752258300781e-02
9.733114391565322876e-02
9.732754528522491455e-02
9.732222557067871094e-02
9.731712937355041504e-02
9.731240570545196533e-02
9.730721265077590942e-02
9.730254113674163818e-02
9.729804843664169312e-02
9.729266911745071411e-02
9.728799015283584595e-02
9.728311747312545776e-02
9.727739542722702026e-02
9.727401286363601685e-02
9.726852923631668091e-02
9.726462513208389282e-02
9.725961834192276001e-02
9.725511819124221802e-02
9.724924713373184204e-02
9.724558889865875244e-02
9.724038094282150269e-02
9.723602235317230225e-02
9.723155945539474487e-02
9.722676873207092285e-02
9.722250699996948242e-02
9.721734374761581421e-02
9.721233695745468140e-02
9.720708429813385010e-02
9.720166027545928955e-02
9.719692170619964600e-02
9.719267487525939941e-02
9.718605130910873413e-02
9.718275815248489380e-02
9.717852622270584106e-02
9.717255085706710815e-02
9.716733545064926147e-02
9.716366976499557495e-02
9.715850651264190674e-02
9.715362638235092163e-02
9.714922308921813965e-02
9.714417904615402222e-02
9.713914990425109863e-02
9.713404625654220581e-02
9.712973982095718384e-02
9.712444245815277100e-02
9.711939841508865356e-02
9.711498022079467773e-02
9.710994362831115723e-02
9.710519760847091675e-02
9.710131585597991943e-02
9.709472954273223877e-02
9.709094464778900146e-02
9.708520770072937012e-02
9.708023071289062500e-02
9.707560390233993530e-02
9.707083553075790405e-02
9.706631302833557129e-02
9.706240892410278320e-02
9.705702215433120728e-02
9.705113619565963745e-02
9.704796969890594482e-02
9.704139083623886108e-02
9.703655540943145752e-02
9.703061729669570923e-02
9.702698886394500732e-02
9.702245891094207764e-02
9.701704978942871094e-02
9.701233357191085815e-02
9.700793027877807617e-02
9.700220078229904175e-02
9.699989855289459229e-02
9.699346125125885010e-02
9.698764979839324951e-02
9.698332846164703369e-02
9.697811305522918701e-02
9.697275608777999878e-02
9.696725755929946899e-02
9.696317464113235474e-02
9.695885330438613892e-02
9.695365279912948608e-02
9.695068746805191040e-02
9.694479405879974365e-02
9.693841636180877686e-02
9.693411737680435181e-02
9.692908078432083130e-02
9.692484140396118164e-02
9.691897779703140259e-02
9.691305458545684814e-02
9.690893441438674927e-02
9.690470993518829346e-02
9.689931571483612061e-02
9.689437597990036011e-02
9.688854962587356567e-02
9.688541293144226074e-02
9.687931835651397705e-02
9.687510132789611816e-02
9.687037020921707153e-02
9.686516970396041870e-02
9.685985743999481201e-02
9.685530513525009155e-02
9.685012698173522949e-02
9.684658795595169067e-02
9.683994948863983154e-02
9.683587402105331421e-02
9.682950377464294434e-02
9.682608395814895630e-02
9.682024270296096802e-02
9.681504964828491211e-02
9.681191295385360718e-02
9.680581092834472656e-02
9.680172055959701538e-02
9.679625183343887329e-02
9.679068624973297119e-02
9.678684920072555542e-02
9.678190201520919800e-02
9.677607566118240356e-02
9.677047282457351685e-02
9.676542878150939941e-02
9.675888717174530029e-02
9.675729274749755859e-02
9.674891084432601929e-02
9.674548357725143433e-02
9.674171358346939087e-02
9.673600643873214722e-02
9.672968834638595581e-02
9.672616422176361084e-02
9.672009199857711792e-02
9.671603888273239136e-02
9.670895338058471680e-02
9.670591354370117188e-02
9.669898450374603271e-02
9.669477492570877075e-02
9.669113159179687500e-02
9.668508172035217285e-02
9.668051451444625854e-02
9.667547047138214111e-02
9.667105227708816528e-02
9.666668623685836792e-02
9.665993601083755493e-02
9.665481746196746826e-02
9.665132313966751099e-02
9.664477407932281494e-02
9.664099663496017456e-02
9.663593024015426636e-02
9.662975370883941650e-02
9.662450104951858521e-02
9.662096202373504639e-02
9.661468118429183960e-02
9.660959988832473755e-02
9.660448133945465088e-02
9.659880399703979492e-02
9.659565240144729614e-02
9.659069776535034180e-02
9.658410400152206421e-02
9.658094495534896851e-02
9.657385200262069702e-02
9.656981378793716431e-02
9.656487405300140381e-02
9.655863046646118164e-02
9.655434638261795044e-02
9.654951095581054688e-02
9.654470533132553101e-02
9.654034674167633057e-02
9.653399139642715454e-02
9.652955830097198486e-02
9.652580320835113525e-02
9.652165323495864868e-02
9.651519358158111572e-02
9.650936722755432129e-02
9.650545567274093628e-02
9.649915248155593872e-02
9.649418294429779053e-02
9.649074077606201172e-02
9.648311138153076172e-02
9.647882729768753052e-02
9.647393226623535156e-02
9.646972268819808960e-02
9.646333009004592896e-02
9.645751863718032837e-02
9.645382314920425415e-02
9.644953161478042603e-02
9.644386917352676392e-02
9.643823653459548950e-02
9.643337875604629517e-02
9.642752259969711304e-02
9.642342478036880493e-02
9.641814231872558594e-02
9.641341120004653931e-02
9.640900045633316040e-02
9.640420228242874146e-02
9.639530628919601440e-02
9.639322012662887573e-02
9.638921171426773071e-02
9.638112038373947144e-02
9.637615829706192017e-02
9.637165069580078125e-02
9.636639803647994995e-02
9.636162966489791870e-02
9.635777771472930908e-02
9.635198116302490234e-02
9.634756296873092651e-02
9.634041041135787964e-02
9.633537381887435913e-02
9.633068740367889404e-02
9.632517397403717041e-02
9.631997346878051758e-02
9.631705284118652344e-02
9.631076455116271973e-02
9.630651026964187622e-02
9.629988670349121094e-02
9.629484266042709351e-02
9.629087895154953003e-02
9.628391265869140625e-02
9.628049284219741821e-02
9.627337753772735596e-02
1.226505355834960938e+02
9.626513719558715820e-02
9.626173228025436401e-02
9.625630080699920654e-02
9.625062346458435059e-02
9.624829143285751343e-02
9.624239802360534668e-02
9.623695909976959229e-02
9.623301029205322266e-02
9.622732549905776978e-02
9.622430056333541870e-02
9.621816873550415039e-02
9.621242433786392212e-02
9.620730578899383545e-02
9.620378911495208740e-02
9.619802236557006836e-02
9.619138389825820923e-02
9.618736058473587036e-02
9.618378430604934692e-02
9.617900848388671875e-02
9.617310762405395508e-02
9.616742283105850220e-02
9.616205841302871704e-02
9.615710377693176270e-02
9.615343064069747925e-02
9.614695608615875244e-02
9.614250063896179199e-02
9.613739699125289917e-02
9.613251686096191406e-02
9.612721204757690430e-02
9.612130373716354370e-02
9.611772000789642334e-02
9.611272811889648438e-02
9.610661119222640991e-02
9.610050916671752930e-02
9.609501808881759644e-02
9.609087556600570679e-02
9.608535468578338623e-02
9.607895463705062866e-02
9.607462584972381592e-02
9.606964886188507080e-02
9.606549143791198730e-02
9.605970233678817749e-02
9.605537354946136475e-02
9.604937583208084106e-02
9.604391455650329590e-02
9.603951871395111084e-02
9.603357315063476562e-02
9.602899849414825439e-02
9.602329134941101074e-02
9.601841866970062256e-02
9.601160883903503418e-02
9.600801765918731689e-02
9.600318968296051025e-02
9.599764645099639893e-02
9.599165618419647217e-02
9.598597139120101929e-02
9.597963094711303711e-02
9.597546607255935669e-02
9.597124904394149780e-02
9.596590697765350342e-02
9.595963358879089355e-02
9.595471620559692383e-02
9.594964981079101562e-02
9.594472497701644897e-02
9.594132751226425171e-02
9.593337774276733398e-02
9.592872858047485352e-02
9.592343866825103760e-02
9.591639041900634766e-02
9.591329842805862427e-02
9.590871632099151611e-02
9.590309113264083862e-02
9.589602053165435791e-02
9.589025378227233887e-02
9.588600695133209229e-02
9.588120132684707642e-02
9.587551653385162354e-02
9.587004035711288452e-02
9.586365520954132080e-02
9.585845470428466797e-02
9.585361927747726440e-02
9.584891796112060547e-02
9.584327787160873413e-02
9.583814442157745361e-02
9.583327174186706543e-02
9.582833200693130493e-02
9.582240879535675049e-02
9.581770002841949463e-02
9.581426531076431274e-02
9.580752998590469360e-02
9.580253809690475464e-02
9.579728543758392334e-02
9.579250961542129517e-02
9.578514099121093750e-02
9.578158706426620483e-02
9.577518701553344727e-02
9.576972573995590210e-02
9.576409310102462769e-02
9.575910121202468872e-02
9.575346857309341431e-02
9.575008600950241089e-02
9.574414044618606567e-02
9.573846310377120972e-02
9.573240578174591064e-02
9.572739154100418091e-02
9.572283178567886353e-02
9.571701288223266602e-02
9.571080654859542847e-02
9.570482373237609863e-02
9.569915384054183960e-02
9.569570422172546387e-02
1.226508712768554688e+02
9.568641334772109985e-02
9.568157047033309937e-02
9.567568451166152954e-02
9.567181766033172607e-02
9.566752612590789795e-02
9.566199034452438354e-02
9.565739333629608154e-02
9.565289318561553955e-02
9.564602375030517578e-02
9.564191102981567383e-02
9.563656151294708252e-02
9.563278406858444214e-02
9.562569111585617065e-02
9.562142193317413330e-02
9.561539441347122192e-02
9.561203420162200928e-02
9.560692310333251953e-02
9.560137242078781128e-02
9.559495747089385986e-02
9.559152275323867798e-02
9.558488428592681885e-02
9.557948261499404907e-02
9.557435661554336548e-02
9.556989371776580811e-02
9.556331485509872437e-02
9.555754065513610840e-02
9.555359929800033569e-02
9.554817527532577515e-02
9.554280340671539307e-02
9.553846716880798340e-02
9.553030133247375488e-02
9.552670270204544067e-02
9.552036970853805542e-02
9.551659226417541504e-02
9.551137685775756836e-02
9.550447016954421997e-02
9.549988061189651489e-02
9.549301117658615112e-02
9.548904746770858765e-02
9.548417478799819946e-02
9.547867625951766968e-02
9.547246247529983521e-02
9.546774625778198242e-02
9.546210616827011108e-02
9.545586258172988892e-02
9.545047581195831299e-02
9.544622898101806641e-02
9.544202685356140137e-02
9.543588012456893921e-02
9.542860835790634155e-02
9.542541205883026123e-02
9.541748464107513428e-02
9.541370719671249390e-02
9.540724754333496094e-02
9.540199488401412964e-02
9.539774805307388306e-02
9.539154917001724243e-02
9.538752585649490356e-02
9.538145363330841064e-02
9.537538886070251465e-02
9.537151455879211426e-02
9.536450356245040894e-02
9.535879641771316528e-02
9.535415470600128174e-02
9.534724056720733643e-02
9.534231573343276978e-02
9.533790498971939087e-02
9.533295035362243652e-02
9.532620757818222046e-02
9.532109647989273071e-02
9.531641751527786255e-02
9.531029313802719116e-02
1.226511077880859375e+02
9.529901295900344849e-02
9.529646486043930054e-02
9.529042989015579224e-02
9.528617560863494873e-02
9.528096765279769897e-02
9.527604281902313232e-02
9.527019411325454712e-02
9.526605904102325439e-02
9.526117146015167236e-02
9.525682032108306885e-02
9.525123238563537598e-02
9.524639695882797241e-02
9.524073451757431030e-02
9.523564577102661133e-02
9.522903710603713989e-02
9.522365033626556396e-02
9.521951526403427124e-02
9.521523863077163696e-02
9.520902484655380249e-02
9.520424902439117432e-02
9.519770741462707520e-02
9.519317001104354858e-02
9.518620371818542480e-02
9.518255293369293213e-02
9.517659991979598999e-02
9.517120569944381714e-02
9.516619890928268433e-02
9.515941143035888672e-02
9.515247493982315063e-02
9.514872729778289795e-02
9.514477103948593140e-02
9.513840824365615845e-02
9.513240307569503784e-02
9.512597322463989258e-02
9.512097388505935669e-02
9.511667490005493164e-02
9.511047601699829102e-02
9.510433673858642578e-02
9.509947150945663452e-02
9.509352594614028931e-02
9.508820623159408569e-02
9.508352726697921753e-02
9.507577866315841675e-02
9.507166594266891479e-02
9.506727010011672974e-02
9.506044536828994751e-02
9.505528956651687622e-02
9.504804760217666626e-02
9.504418820142745972e-02
9.503807127475738525e-02
9.503301233053207397e-02
9.502783417701721191e-02
9.502160549163818359e-02
9.501462429761886597e-02
9.501084685325622559e-02
9.500699490308761597e-02
9.499897807836532593e-02
9.499540179967880249e-02
9.498933702707290649e-02
9.498302638530731201e-02
9.497603029012680054e-02
9.497191011905670166e-02
9.496637433767318726e-02
9.496077895164489746e-02
9.495665132999420166e-02
9.495073556900024414e-02
9.494394063949584961e-02
9.493786841630935669e-02
1.226513366699218750e+02
9.492691606283187866e-02
9.492404758930206299e-02
9.491828829050064087e-02
9.491406381130218506e-02
9.491012990474700928e-02
9.490516036748886108e-02
9.489749372005462646e-02
9.489344060420989990e-02
9.488885849714279175e-02
9.488341212272644043e-02
9.487902373075485229e-02
9.487420320510864258e-02
9.486878663301467896e-02
9.486233443021774292e-02
9.485498070716857910e-02
9.485246986150741577e-02
9.484671056270599365e-02
9.483934938907623291e-02
9.483479708433151245e-02
9.483077377080917358e-02
9.482418745756149292e-02
9.481947869062423706e-02
9.481421858072280884e-02
9.480760991573333740e-02
9.480225294828414917e-02
9.479600191116333008e-02
9.479121118783950806e-02
9.478600323200225830e-02
9.477891772985458374e-02
9.477423876523971558e-02
9.476735442876815796e-02
9.476180374622344971e-02
9.475841373205184937e-02
9.475173801183700562e-02
9.474697709083557129e-02
9.474036842584609985e-02
9.473427385091781616e-02
9.472963958978652954e-02
9.472373127937316895e-02
9.471824020147323608e-02
9.471280872821807861e-02
9.470734000205993652e-02
9.470242261886596680e-02
9.469624608755111694e-02
9.469129145145416260e-02
9.468451142311096191e-02
9.467797726392745972e-02
9.467240422964096069e-02
9.466821700334548950e-02
9.466163069009780884e-02
9.465692937374114990e-02
9.465028345584869385e-02
9.464439004659652710e-02
9.464021027088165283e-02
9.463292360305786133e-02
9.462937712669372559e-02
9.462217986583709717e-02
9.461612999439239502e-02
9.461100399494171143e-02
9.460497647523880005e-02
9.459902346134185791e-02
9.459403902292251587e-02
9.458940476179122925e-02
9.458438307046890259e-02
9.457763284444808960e-02
9.457229077816009521e-02
9.456463158130645752e-02
9.455998241901397705e-02
9.455491602420806885e-02
9.454914182424545288e-02
9.454350173473358154e-02
9.453684091567993164e-02
9.453116357326507568e-02
9.452600032091140747e-02
9.451925754547119141e-02
9.451385587453842163e-02
9.450814872980117798e-02
9.450390934944152832e-02
9.449834376573562622e-02
9.449142962694168091e-02
9.448618441820144653e-02
9.448075294494628906e-02
9.447471797466278076e-02
9.446868300437927246e-02
9.446230530738830566e-02
9.445786476135253906e-02
9.445329755544662476e-02
9.444665163755416870e-02
1.226516494750976562e+02
9.443534165620803833e-02
9.443198889493942261e-02
9.442601352930068970e-02
9.442004561424255371e-02
9.441622346639633179e-02
9.441093355417251587e-02
9.440501034259796143e-02
9.440128505229949951e-02
9.439432621002197266e-02
9.439061582088470459e-02
9.438371658325195312e-02
9.437909722328186035e-02
9.437335282564163208e-02
9.436757862567901611e-02
9.436181187629699707e-02
9.435755759477615356e-02
9.435199201107025146e-02
9.434482455253601074e-02
9.434086084365844727e-02
9.433375298976898193e-02
9.432827681303024292e-02
9.432371705770492554e-02
9.431720525026321411e-02
9.431146085262298584e-02
9.430643916130065918e-02
9.430050849914550781e-02
9.429431706666946411e-02
9.428934752941131592e-02
9.428291022777557373e-02
9.427856653928756714e-02
9.427247941493988037e-02
9.426675736904144287e-02
9.426064044237136841e-02
9.425602108240127563e-02
9.425108134746551514e-02
9.424382448196411133e-02
9.423700720071792603e-02
9.423234313726425171e-02
9.422615915536880493e-02
9.422066062688827515e-02
9.421540051698684692e-02
9.420845657587051392e-02
9.420339018106460571e-02
9.419801086187362671e-02
9.419240802526473999e-02
9.418498724699020386e-02
9.418083727359771729e-02
9.417489171028137207e-02
9.416951239109039307e-02
9.416235238313674927e-02
9.415677189826965332e-02
9.415037184953689575e-02
9.414575248956680298e-02
9.413936734199523926e-02
9.413496404886245728e-02
9.412839263677597046e-02
9.412305057048797607e-02
9.411640465259552002e-02
9.411108493804931641e-02
9.410443902015686035e-02
9.409952908754348755e-02
9.409464150667190552e-02
9.408701956272125244e-02
9.408091753721237183e-02
9.407620877027511597e-02
9.407033026218414307e-02
9.406495094299316406e-02
9.405900537967681885e-02
9.405173361301422119e-02
9.404720366001129150e-02
9.404145181179046631e-02
9.403452277183532715e-02
9.403010457754135132e-02
9.402458369731903076e-02
9.401804953813552856e-02
9.401294589042663574e-02
9.400562942028045654e-02
9.400108456611633301e-02
9.399412572383880615e-02
9.398876130580902100e-02
9.398424625396728516e-02
9.397850930690765381e-02
9.397242963314056396e-02
9.396577626466751099e-02
9.395986050367355347e-02
9.395400434732437134e-02
9.394904971122741699e-02
9.394194930791854858e-02
9.393776208162307739e-02
9.393161535263061523e-02
9.392444789409637451e-02
9.391972422599792480e-02
9.391243755817413330e-02
9.390673041343688965e-02
9.390161186456680298e-02
9.389552474021911621e-02
9.388992190361022949e-02
9.388481825590133667e-02
9.387892484664916992e-02
9.387347102165222168e-02
9.386667609214782715e-02
9.386262297630310059e-02
9.385545551776885986e-02
9.384945780038833618e-02
9.384235739707946777e-02
9.383789449930191040e-02
9.383080899715423584e-02
9.382587671279907227e-02
9.381978958845138550e-02
9.381415694952011108e-02
9.380825608968734741e-02
9.380312263965606689e-02
9.379565715789794922e-02
9.379131346940994263e-02
9.378516674041748047e-02
9.377898275852203369e-02
9.377197176218032837e-02
9.376574307680130005e-02
9.376181662082672119e-02
9.375642985105514526e-02
9.374920278787612915e-02
9.374395012855529785e-02
9.373675286769866943e-02
9.373281151056289673e-02
9.372640401124954224e-02
9.372054785490036011e-02
9.371409565210342407e-02
9.370724856853485107e-02
9.370112419128417969e-02
9.369708597660064697e-02
9.369079023599624634e-02
9.368514269590377808e-02
9.367860108613967896e-02
9.367262572050094604e-02
9.366779029369354248e-02
9.366048872470855713e-02
9.365394711494445801e-02
9.364910423755645752e-02
9.364449232816696167e-02
9.363801777362823486e-02
9.363158047199249268e-02
9.362553060054779053e-02
9.361955523490905762e-02
9.361351281404495239e-02
9.360808879137039185e-02
9.360288828611373901e-02
9.359634667634963989e-02
9.359005838632583618e-02
9.358372539281845093e-02
9.357772767543792725e-02
9.357147663831710815e-02
9.356744587421417236e-02
9.356009960174560547e-02
9.355394542217254639e-02
9.354879707098007202e-02
9.354329109191894531e-02
9.353750944137573242e-02
9.353008866310119629e-02
9.352564811706542969e-02
9.351979941129684448e-02
9.351329505443572998e-02
9.350754320621490479e-02
9.350220859050750732e-02
9.349585324525833130e-02
9.349006414413452148e-02
9.348391741514205933e-02
9.347724914550781250e-02
9.347222745418548584e-02
9.346576035022735596e-02
9.345953166484832764e-02
9.345442801713943481e-02
9.344887733459472656e-02
9.344249218702316284e-02
9.343536943197250366e-02
9.343087673187255859e-02
9.342463314533233643e-02
9.341958165168762207e-02
9.341248869895935059e-02
9.340806305408477783e-02
9.340043365955352783e-02
9.339552372694015503e-02
9.338890761137008667e-02
9.338187426328659058e-02
9.337706863880157471e-02
9.337054938077926636e-02
9.336385130882263184e-02
9.335871785879135132e-02
9.335362911224365234e-02
9.334694594144821167e-02
9.333994984626770020e-02
9.333512187004089355e-02
9.332975000143051147e-02
9.332244843244552612e-02
9.331718832254409790e-02
9.331144392490386963e-02
1.226523361206054688e+02
9.330404549837112427e-02
9.329476952552795410e-02
9.328958392143249512e-02
9.328385442495346069e-02
9.327904134988784790e-02
9.327434748411178589e-02
9.326897561550140381e-02
9.326177090406417847e-02
9.325784444808959961e-02
9.325150400400161743e-02
9.324594587087631226e-02
9.324020147323608398e-02
9.323348104953765869e-02
9.322817623615264893e-02
9.322249144315719604e-02
9.321761876344680786e-02
9.321186691522598267e-02
9.320627152919769287e-02
9.319977462291717529e-02
9.319339692592620850e-02
9.318903088569641113e-02
9.318219870328903198e-02
9.317653626203536987e-02
9.316995739936828613e-02
9.316465258598327637e-02
9.315854310989379883e-02
9.315181523561477661e-02
9.314668923616409302e-02
9.314030408859252930e-02
9.313526004552841187e-02
9.312899410724639893e-02
9.312160313129425049e-02
9.311579167842864990e-02
9.310989826917648315e-02
9.310463815927505493e-02
9.309899061918258667e-02
9.309208393096923828e-02
9.308704733848571777e-02
9.307955950498580933e-02
9.307366609573364258e-02
9.306861460208892822e-02
9.306142479181289673e-02
9.305583685636520386e-02
9.305080026388168335e-02
9.304390102624893188e-02
9.303864836692810059e-02
9.303341060876846313e-02
9.302519261837005615e-02
9.301988780498504639e-02
9.301538765430450439e-02
9.300805628299713135e-02
9.300202131271362305e-02
9.299651533365249634e-02
9.299059957265853882e-02
9.298311918973922729e-02
9.297733008861541748e-02
9.297151863574981689e-02
9.296688437461853027e-02
9.296046197414398193e-02
9.295412898063659668e-02
1.226525650024414062e+02
9.294874966144561768e-02
9.293988347053527832e-02
9.293258935213088989e-02
9.292665123939514160e-02
9.292150288820266724e-02
9.291476011276245117e-02
9.291082620620727539e-02
9.290406107902526855e-02
9.289875626564025879e-02
9.289382398128509521e-02
9.288799017667770386e-02
9.288036078214645386e-02
9.287816286087036133e-02
9.286998212337493896e-02
9.286535531282424927e-02
9.285740554332733154e-02
9.285306930541992188e-02
9.284852445125579834e-02
9.284098446369171143e-02
9.283579140901565552e-02
9.282872825860977173e-02
9.282249957323074341e-02
9.281677752733230591e-02
9.281183779239654541e-02
9.280610084533691406e-02
9.279948472976684570e-02
9.279277175664901733e-02
9.278637170791625977e-02
9.277933835983276367e-02
9.277530014514923096e-02
9.276884794235229492e-02
9.276200830936431885e-02
9.275831282138824463e-02
9.274983406066894531e-02
9.274481981992721558e-02
9.273938834667205811e-02
9.273208677768707275e-02
9.272575378417968750e-02
9.272067993879318237e-02
9.271356463432312012e-02
9.270859509706497192e-02
9.270234405994415283e-02
9.269635379314422607e-02
9.268985688686370850e-02
9.268386662006378174e-02
9.267829358577728271e-02
9.267021715641021729e-02
9.266586601734161377e-02
9.265898168087005615e-02
9.265315532684326172e-02
9.264788031578063965e-02
9.264011681079864502e-02
9.263358265161514282e-02
9.262778609991073608e-02
9.262218326330184937e-02
9.261675924062728882e-02
9.261143207550048828e-02
9.260281920433044434e-02
9.259594976902008057e-02
1.226528015136718750e+02
9.259187430143356323e-02
9.258464723825454712e-02
9.257605671882629395e-02
9.257117658853530884e-02
9.256589412689208984e-02
9.256114810705184937e-02
9.255487471818923950e-02
9.254905581474304199e-02
9.254202991724014282e-02
9.253618866205215454e-02
9.252983331680297852e-02
9.252337366342544556e-02
9.251988679170608521e-02
9.251217544078826904e-02
9.250804781913757324e-02
9.250284731388092041e-02
9.249375015497207642e-02
9.248896688222885132e-02
9.248348325490951538e-02
9.247817844152450562e-02
9.247044473886489868e-02
9.246449172496795654e-02
9.245965629816055298e-02
9.245380759239196777e-02
9.244699031114578247e-02
9.244059026241302490e-02
9.243471920490264893e-02
9.242782741785049438e-02
9.242177754640579224e-02
9.241604059934616089e-02
9.241057932376861572e-02
9.240406751632690430e-02
9.239741414785385132e-02
9.239199757575988770e-02
9.238643199205398560e-02
9.237940609455108643e-02
9.237260371446609497e-02
9.236848354339599609e-02
9.236081689596176147e-02
9.235429018735885620e-02
9.234818071126937866e-02
9.234265238046646118e-02
9.233617782592773438e-02
9.232915937900543213e-02
9.232361614704132080e-02
9.231866151094436646e-02
9.231051057577133179e-02
9.230443090200424194e-02
9.229916334152221680e-02
9.229210764169692993e-02
9.228602796792984009e-02
9.227986633777618408e-02
9.227529168128967285e-02
9.226889908313751221e-02
9.226188808679580688e-02
9.225544333457946777e-02
9.224969148635864258e-02
9.224360436201095581e-02
1.226530456542968750e+02
9.223657846450805664e-02
9.222930669784545898e-02
9.222082793712615967e-02
9.221645444631576538e-02
9.220991283655166626e-02
9.220482409000396729e-02
9.219998866319656372e-02
9.219455718994140625e-02
9.218628704547882080e-02
9.218145161867141724e-02
9.217508137226104736e-02
9.216992557048797607e-02
9.216456860303878784e-02
9.215667098760604858e-02
9.215204417705535889e-02
9.214504808187484741e-02
9.214070439338684082e-02
9.213298559188842773e-02
9.212789684534072876e-02
9.212128818035125732e-02
9.211589395999908447e-02
9.210918843746185303e-02
9.210276603698730469e-02
9.209638088941574097e-02
9.208925068378448486e-02
9.208473563194274902e-02
9.207889437675476074e-02
9.207103401422500610e-02
9.206499904394149780e-02
9.206021577119827271e-02
9.205346554517745972e-02
9.204847365617752075e-02
9.204058349132537842e-02
9.203340858221054077e-02
9.202987700700759888e-02
9.202183037996292114e-02
9.201698005199432373e-02
9.201011806726455688e-02
9.200341999530792236e-02
9.199690073728561401e-02
9.199121594429016113e-02
9.198502451181411743e-02
9.197662770748138428e-02
9.197215735912322998e-02
9.196583926677703857e-02
9.195974469184875488e-02
9.195323288440704346e-02
9.194692224264144897e-02
9.194210171699523926e-02
9.193515032529830933e-02
9.192783385515213013e-02
9.192238003015518188e-02
9.191702306270599365e-02
9.190966188907623291e-02
9.190414100885391235e-02
9.189659357070922852e-02
9.189102798700332642e-02
1.226532669067382812e+02
9.188365191221237183e-02
9.187620133161544800e-02
9.186900407075881958e-02
9.186299890279769897e-02
9.185779839754104614e-02
9.185240417718887329e-02
9.184577316045761108e-02
9.184280782938003540e-02
9.183502942323684692e-02
9.182731062173843384e-02
9.182181954383850098e-02
9.181746095418930054e-02
9.181041270494461060e-02
9.180518984794616699e-02
9.179967641830444336e-02
9.179198741912841797e-02
9.178665280342102051e-02
9.178053587675094604e-02
9.177439659833908081e-02
9.176730364561080933e-02
9.176187217235565186e-02
9.175518900156021118e-02
9.174794703722000122e-02
9.174203127622604370e-02
9.173576533794403076e-02
9.172996878623962402e-02
9.172394871711730957e-02
9.171795845031738281e-02
9.171155095100402832e-02
9.170576184988021851e-02
9.169935435056686401e-02
9.169387817382812500e-02
9.168823063373565674e-02
9.168170392513275146e-02
9.167265892028808594e-02
9.166838228702545166e-02
9.166171401739120483e-02
9.165468811988830566e-02
9.164887666702270508e-02
9.164302051067352295e-02
9.163565933704376221e-02
9.162950515747070312e-02
9.162390232086181641e-02
9.161641448736190796e-02
9.161101281642913818e-02
9.160553663969039917e-02
9.159968793392181396e-02
9.159019589424133301e-02
9.158475697040557861e-02
9.157930314540863037e-02
9.157205373048782349e-02
9.156767278909683228e-02
9.156069159507751465e-02
9.155372530221939087e-02
9.154824167490005493e-02
9.154015779495239258e-02
1.226534957885742188e+02
9.153278172016143799e-02
9.152447432279586792e-02
9.151776880025863647e-02
9.151172637939453125e-02
9.150742739439010620e-02
9.150161594152450562e-02
9.149460494518280029e-02
9.148896485567092896e-02
9.148301184177398682e-02
9.147833287715911865e-02
9.147113561630249023e-02
9.146707504987716675e-02
9.145905077457427979e-02
9.145373106002807617e-02
9.144703298807144165e-02
9.144275635480880737e-02
9.143600612878799438e-02
9.142738580703735352e-02
9.142401069402694702e-02
9.141756594181060791e-02
9.141033887863159180e-02
9.140393882989883423e-02
9.139843285083770752e-02
9.139195084571838379e-02
9.138458222150802612e-02
9.137912839651107788e-02
9.137397259473800659e-02
9.136714041233062744e-02
9.136039018630981445e-02
9.135507792234420776e-02
9.134706854820251465e-02
9.133999049663543701e-02
9.133461117744445801e-02
9.132855385541915894e-02
9.132189303636550903e-02
9.131619334220886230e-02
9.130784869194030762e-02
9.130238741636276245e-02
9.129682183265686035e-02
9.128976613283157349e-02
9.128375351428985596e-02
9.127689898014068604e-02
9.127023071050643921e-02
9.126497060060501099e-02
9.125889092683792114e-02
9.125091135501861572e-02
9.124562144279479980e-02
9.123706817626953125e-02
9.123120456933975220e-02
9.122689068317413330e-02
9.121976047754287720e-02
9.121336042881011963e-02
9.120681136846542358e-02
9.120217710733413696e-02
9.119407832622528076e-02
9.118678420782089233e-02
9.118157625198364258e-02
9.117375314235687256e-02
9.116746485233306885e-02
9.116138517856597900e-02
9.115620702505111694e-02
9.114894270896911621e-02
9.114255011081695557e-02
9.113620221614837646e-02
9.113027155399322510e-02
9.112326800823211670e-02
9.111721068620681763e-02
9.111027419567108154e-02
9.110456705093383789e-02
9.109801054000854492e-02
9.109050780534744263e-02
9.108445793390274048e-02
9.107729792594909668e-02
9.107254445552825928e-02
9.106507152318954468e-02
9.105987101793289185e-02
9.105272591114044189e-02
9.104631096124649048e-02
9.103897958993911743e-02
9.103318303823471069e-02
9.102580696344375610e-02
9.102144837379455566e-02
1.226538543701171875e+02
9.100855886936187744e-02
9.100336581468582153e-02
9.099739044904708862e-02
9.099268913269042969e-02
9.098660945892333984e-02
9.097915887832641602e-02
9.097225964069366455e-02
9.096840023994445801e-02
9.096223860979080200e-02
9.095574170351028442e-02
9.094982594251632690e-02
9.094473719596862793e-02
9.093734622001647949e-02
9.093073010444641113e-02
9.092494845390319824e-02
9.091862291097640991e-02
9.091515839099884033e-02
9.090777486562728882e-02
9.089948236942291260e-02
9.089345484972000122e-02
9.088862687349319458e-02
9.088116139173507690e-02
9.087456017732620239e-02
9.086915850639343262e-02
9.086304903030395508e-02
9.085734933614730835e-02
9.085083752870559692e-02
9.084299951791763306e-02
9.083835780620574951e-02
9.083082526922225952e-02
9.082420915365219116e-02
9.081648290157318115e-02
9.081152081489562988e-02
9.080445766448974609e-02
9.079901874065399170e-02
9.079091250896453857e-02
9.078577160835266113e-02
9.077835828065872192e-02
9.077191352844238281e-02
9.076553583145141602e-02
9.076049178838729858e-02
9.075154364109039307e-02
9.074698388576507568e-02
9.073989093303680420e-02
9.073308110237121582e-02
9.072709828615188599e-02
9.072071313858032227e-02
9.071398526430130005e-02
9.070727974176406860e-02
9.069991111755371094e-02
9.069350361824035645e-02
9.068808704614639282e-02
9.068246930837631226e-02
9.067557007074356079e-02
1.226540985107421875e+02
9.066283702850341797e-02
9.065796434879302979e-02
9.065227210521697998e-02
9.064699709415435791e-02
9.063892066478729248e-02
9.063509106636047363e-02
9.062837064266204834e-02
9.062246233224868774e-02
9.061585366725921631e-02
9.060909599065780640e-02
9.060247987508773804e-02
9.059818089008331299e-02
9.059231728315353394e-02
9.058548510074615479e-02
9.057881683111190796e-02
9.057137370109558105e-02
9.056553989648818970e-02
9.056039899587631226e-02
9.055420011281967163e-02
9.054772555828094482e-02
9.054113179445266724e-02
9.053519368171691895e-02
9.052788466215133667e-02
9.052269160747528076e-02
9.051601588726043701e-02
9.050887078046798706e-02
9.050124883651733398e-02
9.049639850854873657e-02
9.048923850059509277e-02
9.048315882682800293e-02
9.047611802816390991e-02
9.046985208988189697e-02
9.046277403831481934e-02
9.045739471912384033e-02
9.045126289129257202e-02
9.044316411018371582e-02
9.043693542480468750e-02
9.043104201555252075e-02
9.042600542306900024e-02
9.041848033666610718e-02
9.041044861078262329e-02
9.040598571300506592e-02
9.039796888828277588e-02
9.039167314767837524e-02
9.038519114255905151e-02
9.037822484970092773e-02
9.037238359451293945e-02
9.036488831043243408e-02
9.035992622375488281e-02
9.035179018974304199e-02
9.034653753042221069e-02
9.034010767936706543e-02
9.033248573541641235e-02
9.032624959945678711e-02
9.032028913497924805e-02
9.031368046998977661e-02
9.030693769454956055e-02
9.030061960220336914e-02
9.029334038496017456e-02
9.028778225183486938e-02
9.028168022632598877e-02
9.027377516031265259e-02
9.026691317558288574e-02
9.026169031858444214e-02
9.025403857231140137e-02
9.024833142757415771e-02
9.024154394865036011e-02
9.023430943489074707e-02
9.022723883390426636e-02
9.022182971239089966e-02
9.021488577127456665e-02
9.020897001028060913e-02
9.020096808671951294e-02
9.019584953784942627e-02
9.018828719854354858e-02
9.018272161483764648e-02
9.017495810985565186e-02
9.016851335763931274e-02
1.226544570922851562e+02
9.015953540802001953e-02
9.015089273452758789e-02
9.014570713043212891e-02
9.013932198286056519e-02
9.013337641954421997e-02
9.012685716152191162e-02
9.012114256620407104e-02
9.011650830507278442e-02
9.010997414588928223e-02
9.010456502437591553e-02
9.009777754545211792e-02
9.009031206369400024e-02
9.008452296257019043e-02
9.007884562015533447e-02
9.007152169942855835e-02
9.006553888320922852e-02
9.005994349718093872e-02
9.005332738161087036e-02
9.004724025726318359e-02
9.004066884517669678e-02
9.003415703773498535e-02
9.002695232629776001e-02
9.002099186182022095e-02
9.001464396715164185e-02
9.000917524099349976e-02
9.000238776206970215e-02
8.999548852443695068e-02
8.998813480138778687e-02
8.998199552297592163e-02
8.997420966625213623e-02
8.996831625699996948e-02
8.996310085058212280e-02
8.995540440082550049e-02
8.994913846254348755e-02
8.994283527135848999e-02
8.993417769670486450e-02
8.992876857519149780e-02
8.992170542478561401e-02
8.991557359695434570e-02
8.990877121686935425e-02
8.990233391523361206e-02
8.989513665437698364e-02
8.988863974809646606e-02
8.988209068775177002e-02
8.987486362457275391e-02
8.986883610486984253e-02
8.986268192529678345e-02
8.985524624586105347e-02
8.984914422035217285e-02
8.984284102916717529e-02
8.983818441629409790e-02
8.982963860034942627e-02
8.982242643833160400e-02
1.226547012329101562e+02
8.981449156999588013e-02
8.980510383844375610e-02
8.980083465576171875e-02
8.979481458663940430e-02
8.978760987520217896e-02
8.978267759084701538e-02
8.977621793746948242e-02
8.977011591196060181e-02
8.976384997367858887e-02
8.975663036108016968e-02
8.975049853324890137e-02
8.974552899599075317e-02
8.973833918571472168e-02
8.973167091608047485e-02
8.972533792257308960e-02
8.971972763538360596e-02
8.971218019723892212e-02
8.970671147108078003e-02
8.969905227422714233e-02
8.969353139400482178e-02
8.968629688024520874e-02
8.967902511358261108e-02
8.967419713735580444e-02
8.966684341430664062e-02
8.966022729873657227e-02
8.965454250574111938e-02
8.964685350656509399e-02
8.963856846094131470e-02
8.963270485401153564e-02
8.962647616863250732e-02
8.962019532918930054e-02
8.961350470781326294e-02
8.960747718811035156e-02
8.960043638944625854e-02
8.959433436393737793e-02
8.958775550127029419e-02
8.958005905151367188e-02
8.957410603761672974e-02
8.956713974475860596e-02
8.956152945756912231e-02
8.955395966768264771e-02
8.954731374979019165e-02
8.954045921564102173e-02
8.953442424535751343e-02
8.952797204256057739e-02
8.952125906944274902e-02
8.951398730278015137e-02
8.950629830360412598e-02
8.950030803680419922e-02
8.949361741542816162e-02
8.948571979999542236e-02
8.948078751564025879e-02
8.947596698999404907e-02
8.946747332811355591e-02
8.946131169795989990e-02
8.945442736148834229e-02
8.944711834192276001e-02
8.944003283977508545e-02
8.943288028240203857e-02
8.942775428295135498e-02
8.941957354545593262e-02
8.941458910703659058e-02
8.940748125314712524e-02
8.940080553293228149e-02
8.939466625452041626e-02
8.938769996166229248e-02
8.938097208738327026e-02
8.937482535839080811e-02
8.936641365289688110e-02
8.936139941215515137e-02
8.935399353504180908e-02
8.934606611728668213e-02
8.934052288532257080e-02
8.933404833078384399e-02
8.932770043611526489e-02
1.226550521850585938e+02
8.931769430637359619e-02
8.930963277816772461e-02
8.930296450853347778e-02
8.929764479398727417e-02
8.929163217544555664e-02
8.928554505109786987e-02
8.927982300519943237e-02
8.927355706691741943e-02
8.926581591367721558e-02
8.926059305667877197e-02
8.925417810678482056e-02
8.924785256385803223e-02
8.924329280853271484e-02
8.923371881246566772e-02
8.922832459211349487e-02
8.922193199396133423e-02
8.921567350625991821e-02
8.920948952436447144e-02
8.920276910066604614e-02
8.919607847929000854e-02
8.918944746255874634e-02
8.918257802724838257e-02
8.917627483606338501e-02
8.916865289211273193e-02
8.916294574737548828e-02
8.915661275386810303e-02
8.914971351623535156e-02
8.914225548505783081e-02
8.913739770650863647e-02
8.913159370422363281e-02
8.912239968776702881e-02
8.911611884832382202e-02
8.910930901765823364e-02
8.910230547189712524e-02
8.909557014703750610e-02
8.908884972333908081e-02
8.908182382583618164e-02
8.907534927129745483e-02
8.906885236501693726e-02
8.906204253435134888e-02
8.905656635761260986e-02
8.904954046010971069e-02
8.904232829809188843e-02
8.903657644987106323e-02
8.902912586927413940e-02
8.902215212583541870e-02
8.901435881853103638e-02
8.900851011276245117e-02
8.900196105241775513e-02
8.899447321891784668e-02
8.898907154798507690e-02
8.897977322340011597e-02
1.226553039550781250e+02
8.897620439529418945e-02
8.896912634372711182e-02
8.895734697580337524e-02
8.895227313041687012e-02
8.894573897123336792e-02
8.893830329179763794e-02
8.893344551324844360e-02
8.892751485109329224e-02
8.892180025577545166e-02
8.891475200653076172e-02
8.890836685895919800e-02
8.890148252248764038e-02
8.889556676149368286e-02
8.888856321573257446e-02
8.888232707977294922e-02
8.887594938278198242e-02
8.886898308992385864e-02
8.886368572711944580e-02
8.885668218135833740e-02
8.884947746992111206e-02
8.884207904338836670e-02
8.883737772703170776e-02
8.883053809404373169e-02
8.882489055395126343e-02
8.881683647632598877e-02
8.880993723869323730e-02
8.880346268415451050e-02
8.879595994949340820e-02
8.879042416810989380e-02
8.878201246261596680e-02
8.877552300691604614e-02
8.876886963844299316e-02
8.876368403434753418e-02
8.875674754381179810e-02
8.874864876270294189e-02
8.874312043190002441e-02
8.873584866523742676e-02
8.872862160205841064e-02
8.872162550687789917e-02
8.871506154537200928e-02
8.870947360992431641e-02
8.870183676481246948e-02
8.869525045156478882e-02
8.868781477212905884e-02
8.868126571178436279e-02
8.867407590150833130e-02
8.866776525974273682e-02
8.866163343191146851e-02
8.865441381931304932e-02
8.864826709032058716e-02
8.864093571901321411e-02
1.226555557250976562e+02
8.863054960966110229e-02
8.862276375293731689e-02
8.861726522445678711e-02
8.860930055379867554e-02
8.860497921705245972e-02
8.859856426715850830e-02
8.859216421842575073e-02
8.858702331781387329e-02
8.858094364404678345e-02
8.857347071170806885e-02
8.856719732284545898e-02
8.856141567230224609e-02
8.855377137660980225e-02
8.854764699935913086e-02
8.854155987501144409e-02
8.853425830602645874e-02
8.852802217006683350e-02
8.852043747901916504e-02
8.851554989814758301e-02
8.850726485252380371e-02
8.850144594907760620e-02
8.849490433931350708e-02
8.848781138658523560e-02
8.848033100366592407e-02
8.847533166408538818e-02
8.846787363290786743e-02
8.846078813076019287e-02
8.845546096563339233e-02
8.844748884439468384e-02
8.844028413295745850e-02
8.843450248241424561e-02
8.842726796865463257e-02
8.842093497514724731e-02
8.841411024332046509e-02
8.840698003768920898e-02
8.839996159076690674e-02
8.839350193738937378e-02
8.838602155447006226e-02
8.837994933128356934e-02
8.837326616048812866e-02
8.836576342582702637e-02
8.835883438587188721e-02
8.835055679082870483e-02
8.834449946880340576e-02
8.833866566419601440e-02
8.833104372024536133e-02
8.832467347383499146e-02
8.831696212291717529e-02
8.831056952476501465e-02
8.830481022596359253e-02
8.829870820045471191e-02
8.829146623611450195e-02
8.828530460596084595e-02
8.827744424343109131e-02
8.827070146799087524e-02
8.826559782028198242e-02
8.825729787349700928e-02
8.824867010116577148e-02
8.824307471513748169e-02
8.823652565479278564e-02
8.822831511497497559e-02
8.822226524353027344e-02
8.821558207273483276e-02
8.820940554141998291e-02
8.820261806249618530e-02
8.819527179002761841e-02
8.818938583135604858e-02
8.818169683218002319e-02
8.817397803068161011e-02
8.816669136285781860e-02
8.816113322973251343e-02
1.226559295654296875e+02
8.814750611782073975e-02
8.814246952533721924e-02
8.813695609569549561e-02
8.813030272722244263e-02
8.812373131513595581e-02
8.811830729246139526e-02
8.811108022928237915e-02
8.810690790414810181e-02
8.809963613748550415e-02
8.809362351894378662e-02
8.808758109807968140e-02
8.807951956987380981e-02
8.807487040758132935e-02
8.806753903627395630e-02
8.806077390909194946e-02
8.805488049983978271e-02
8.804751187562942505e-02
8.804048597812652588e-02
8.803433924913406372e-02
8.802779763936996460e-02
8.802209794521331787e-02
8.801437169313430786e-02
8.800876140594482422e-02
8.800090849399566650e-02
8.799345046281814575e-02
8.798680454492568970e-02
8.798180520534515381e-02
8.797250688076019287e-02
8.796759694814682007e-02
8.796032518148422241e-02
8.795335143804550171e-02
8.794672042131423950e-02
8.793974667787551880e-02
8.793382346630096436e-02
8.792629092931747437e-02
8.792001008987426758e-02
8.791217207908630371e-02
8.790579438209533691e-02
8.789747208356857300e-02
8.789237588644027710e-02
8.788423985242843628e-02
8.787725865840911865e-02
8.787050843238830566e-02
8.786427229642868042e-02
8.785669505596160889e-02
8.784979581832885742e-02
8.784296363592147827e-02
8.783634752035140991e-02
8.782945573329925537e-02
8.782420307397842407e-02
1.226561737060546875e+02
8.781208097934722900e-02
8.780349791049957275e-02
8.779980987310409546e-02
8.779356628656387329e-02
8.778535574674606323e-02
8.778083324432373047e-02
8.777514845132827759e-02
8.776722848415374756e-02
8.776107430458068848e-02
8.775529265403747559e-02
8.774885535240173340e-02
8.774279057979583740e-02
8.773533999919891357e-02
8.772899210453033447e-02
8.772216737270355225e-02
8.771459758281707764e-02
8.770696818828582764e-02
8.770343661308288574e-02
8.769446611404418945e-02
8.768893778324127197e-02
8.768227696418762207e-02
8.767457306385040283e-02
8.766981214284896851e-02
8.766266703605651855e-02
8.765458315610885620e-02
8.764944225549697876e-02
8.764151483774185181e-02
8.763458579778671265e-02
8.762717247009277344e-02
8.762200921773910522e-02
8.761401474475860596e-02
8.760797232389450073e-02
8.759885281324386597e-02
8.759241551160812378e-02
8.758513629436492920e-02
8.757877349853515625e-02
8.757222443819046021e-02
8.756636828184127808e-02
8.755943924188613892e-02
8.755262941122055054e-02
8.754441142082214355e-02
8.753673732280731201e-02
8.753000199794769287e-02
8.752359449863433838e-02
8.751627802848815918e-02
8.751059323549270630e-02
8.750327676534652710e-02
8.749704062938690186e-02
8.749027550220489502e-02
8.748120814561843872e-02
8.747503906488418579e-02
8.746903389692306519e-02
8.746195584535598755e-02
8.745338767766952515e-02
8.744788914918899536e-02
8.744119107723236084e-02
8.743279427289962769e-02
8.742654323577880859e-02
8.742109686136245728e-02
8.741389214992523193e-02
1.226564788818359375e+02
8.741008490324020386e-02
8.740457147359848022e-02
8.739445358514785767e-02
8.738307654857635498e-02
8.737752586603164673e-02
8.737010508775711060e-02
8.736485242843627930e-02
8.735658228397369385e-02
8.735033869743347168e-02
8.734434098005294800e-02
8.733913302421569824e-02
8.733315765857696533e-02
8.732701838016510010e-02
8.731757849454879761e-02
8.731222152709960938e-02
8.730511367321014404e-02
8.729821443557739258e-02
8.729179948568344116e-02
8.728525787591934204e-02
8.727822452783584595e-02
8.727065473794937134e-02
8.726367354393005371e-02
8.725882321596145630e-02
8.725130558013916016e-02
8.724437654018402100e-02
8.723706752061843872e-02
8.722922950983047485e-02
8.722192794084548950e-02
8.721472322940826416e-02
8.721049875020980835e-02
8.720204234123229980e-02
8.719570189714431763e-02
8.718904107809066772e-02
8.718360215425491333e-02
8.717654645442962646e-02
8.716797083616256714e-02
8.716206997632980347e-02
8.715476095676422119e-02
8.714900910854339600e-02
8.714201301336288452e-02
8.713354170322418213e-02
8.712602406740188599e-02
8.712048083543777466e-02
8.711408078670501709e-02
8.710531145334243774e-02
8.710010349750518799e-02
8.709275722503662109e-02
8.708458393812179565e-02
8.707898110151290894e-02
1.226567535400390625e+02
8.706769347190856934e-02
8.705907315015792847e-02
8.705352991819381714e-02
8.704661577939987183e-02
8.704040199518203735e-02
8.703510463237762451e-02
8.703025430440902710e-02
8.702161163091659546e-02
8.701774477958679199e-02
8.701007068157196045e-02
8.700259774923324585e-02
8.699639141559600830e-02
8.698900789022445679e-02
8.698291331529617310e-02
8.697599917650222778e-02
8.696984499692916870e-02
8.696312457323074341e-02
8.695572614669799805e-02
8.695068955421447754e-02
8.694309741258621216e-02
8.693676441907882690e-02
8.693081885576248169e-02
8.692342042922973633e-02
8.691704273223876953e-02
8.690941333770751953e-02
8.690246194601058960e-02
8.689392358064651489e-02
8.688794821500778198e-02
8.688195794820785522e-02
8.687489479780197144e-02
8.686647564172744751e-02
8.686053007841110229e-02
8.685393631458282471e-02
8.684670925140380859e-02
8.683928847312927246e-02
8.683359622955322266e-02
8.682614564895629883e-02
8.681915700435638428e-02
8.681230992078781128e-02
8.680432289838790894e-02
8.679793030023574829e-02
8.678999543190002441e-02
8.678460866212844849e-02
8.677557110786437988e-02
8.677049726247787476e-02
8.676396310329437256e-02
8.675511181354522705e-02
8.674887567758560181e-02
8.674093335866928101e-02
8.673477917909622192e-02
8.672783523797988892e-02
8.672115951776504517e-02
8.671368658542633057e-02
8.670766651630401611e-02
8.669837564229965210e-02
8.669325709342956543e-02
8.668449521064758301e-02
8.667900413274765015e-02
1.226570663452148438e+02
8.666951209306716919e-02
8.666151016950607300e-02
8.665373921394348145e-02
8.664858341217041016e-02
8.664217591285705566e-02
8.663771301507949829e-02
8.662979304790496826e-02
8.662253618240356445e-02
8.661539852619171143e-02
8.660877496004104614e-02
8.660347759723663330e-02
8.659762144088745117e-02
8.659175783395767212e-02
8.658340573310852051e-02
8.657635003328323364e-02
8.657140284776687622e-02
8.656478673219680786e-02
8.655669540166854858e-02
8.655001968145370483e-02
8.654395490884780884e-02
8.653552830219268799e-02
8.652951568365097046e-02
8.652336150407791138e-02
8.651524037122726440e-02
8.650673925876617432e-02
8.650071173906326294e-02
8.649346232414245605e-02
8.648752421140670776e-02
8.647986501455307007e-02
8.647374063730239868e-02
8.646836131811141968e-02
8.645903319120407104e-02
8.645224571228027344e-02
8.644675463438034058e-02
8.644027262926101685e-02
8.643276244401931763e-02
8.642402291297912598e-02
8.641777187585830688e-02
8.641220629215240479e-02
8.640454709529876709e-02
8.639799803495407104e-02
8.638998121023178101e-02
8.638320863246917725e-02
8.637575060129165649e-02
8.636797964572906494e-02
8.636128157377243042e-02
8.635633438825607300e-02
8.634769171476364136e-02
8.634090423583984375e-02
1.226573333740234375e+02
8.633688837289810181e-02
8.633221685886383057e-02
8.632245659828186035e-02
8.631093055009841919e-02
8.630406111478805542e-02
8.629769831895828247e-02
8.629187196493148804e-02
8.628384023904800415e-02
8.627879619598388672e-02
8.627179265022277832e-02
8.626603335142135620e-02
8.625875413417816162e-02
8.625303953886032104e-02
8.624561131000518799e-02
8.623939007520675659e-02
8.623171597719192505e-02
8.622517436742782593e-02
8.621644228696823120e-02
8.621138334274291992e-02
8.620422333478927612e-02
8.619626611471176147e-02
8.619111776351928711e-02
8.618384599685668945e-02
8.617658168077468872e-02
8.616932481527328491e-02
8.616268634796142578e-02
8.615541458129882812e-02
8.615051209926605225e-02
8.614214509725570679e-02
8.613348752260208130e-02
8.612689375877380371e-02
8.612197637557983398e-02
8.611299097537994385e-02
8.610767871141433716e-02
8.610077947378158569e-02
8.609190583229064941e-02
8.608538657426834106e-02
8.607878535985946655e-02
8.607269823551177979e-02
8.606484532356262207e-02
8.605739474296569824e-02
8.605011552572250366e-02
8.604215085506439209e-02
8.603624254465103149e-02
8.603021502494812012e-02
8.602277934551239014e-02
8.601591736078262329e-02
8.600857853889465332e-02
8.600152283906936646e-02
8.599599450826644897e-02
8.598670363426208496e-02
8.598066121339797974e-02
8.597341924905776978e-02
8.596819639205932617e-02
8.595975488424301147e-02
8.595262467861175537e-02
8.594566583633422852e-02
8.593931049108505249e-02
8.593066781759262085e-02
8.592367917299270630e-02
8.591710031032562256e-02
8.591040968894958496e-02
8.590279519557952881e-02
8.589685708284378052e-02
8.588869124650955200e-02
8.588156104087829590e-02
1.226577072143554688e+02
8.587876707315444946e-02
8.587546646595001221e-02
8.586683124303817749e-02
8.585321158170700073e-02
8.584482222795486450e-02
8.583723008632659912e-02
8.583194762468338013e-02
8.582594990730285645e-02
8.581829816102981567e-02
8.581396192312240601e-02
8.580585569143295288e-02
8.579864352941513062e-02
8.579306304454803467e-02
8.578465133905410767e-02
8.577966690063476562e-02
8.577234297990798950e-02
8.576717972755432129e-02
8.575748652219772339e-02
8.575211465358734131e-02
8.574603497982025146e-02
8.573842793703079224e-02
8.572929352521896362e-02
8.572486042976379395e-02
8.571798354387283325e-02
8.571025729179382324e-02
8.570257574319839478e-02
8.569469302892684937e-02
8.568814396858215332e-02
8.568262308835983276e-02
8.567605912685394287e-02
8.566699922084808350e-02
8.566083014011383057e-02
8.565467596054077148e-02
8.564893156290054321e-02
8.563893288373947144e-02
8.563340455293655396e-02
8.562599867582321167e-02
8.561919629573822021e-02
8.561150729656219482e-02
8.560484647750854492e-02
8.559851348400115967e-02
8.559207618236541748e-02
8.558373153209686279e-02
8.557792752981185913e-02
8.556921780109405518e-02
8.556269109249114990e-02
8.555616438388824463e-02
8.554831147193908691e-02
1.226580047607421875e+02
8.554417639970779419e-02
8.554010838270187378e-02
8.553044497966766357e-02
8.551706373691558838e-02
8.551158010959625244e-02
8.550559729337692261e-02
8.549974858760833740e-02
8.549324423074722290e-02
8.548626303672790527e-02
8.547919988632202148e-02
8.547297120094299316e-02
8.546613901853561401e-02
8.545834571123123169e-02
8.545259386301040649e-02
8.544594049453735352e-02
8.543874323368072510e-02
8.543096482753753662e-02
8.542682975530624390e-02
8.541894704103469849e-02
8.541138470172882080e-02
8.540476858615875244e-02
8.539826422929763794e-02
8.539211004972457886e-02
8.538356423377990723e-02
8.537709712982177734e-02
8.536994457244873047e-02
8.536321669816970825e-02
8.535553514957427979e-02
8.534913510084152222e-02
8.534227311611175537e-02
8.533453196287155151e-02
8.532727509737014771e-02
8.532042056322097778e-02
8.531403541564941406e-02
8.530730009078979492e-02
8.529923856258392334e-02
8.529309928417205811e-02
8.528418838977813721e-02
8.527847379446029663e-02
8.526937663555145264e-02
8.526515215635299683e-02
8.525803685188293457e-02
8.525067567825317383e-02
8.524261415004730225e-02
8.523549139499664307e-02
8.522912859916687012e-02
8.522062003612518311e-02
1.226582641601562500e+02
8.520908653736114502e-02
8.520420640707015991e-02
8.519688248634338379e-02
8.519052714109420776e-02
8.518357574939727783e-02
8.517807722091674805e-02
8.517215400934219360e-02
8.516469597816467285e-02
8.515843749046325684e-02
8.515217155218124390e-02
8.514420688152313232e-02
8.513863384723663330e-02
8.513119071722030640e-02
8.512581884860992432e-02
8.511922508478164673e-02
8.511220663785934448e-02
8.510517328977584839e-02
8.509760349988937378e-02
8.509160578250885010e-02
8.508460223674774170e-02
8.507756143808364868e-02
8.507090061902999878e-02
8.506368845701217651e-02
8.505640923976898193e-02
8.504960685968399048e-02
8.504180610179901123e-02
8.503460884094238281e-02
8.502893149852752686e-02
8.502089977264404297e-02
8.501356095075607300e-02
8.500640839338302612e-02
8.500023186206817627e-02
8.499222248792648315e-02
8.498618006706237793e-02
8.497893065214157104e-02
8.497188985347747803e-02
8.496543020009994507e-02
8.495721966028213501e-02
8.495080471038818359e-02
8.494334667921066284e-02
8.493586629629135132e-02
8.492853492498397827e-02
8.492239564657211304e-02
8.491444587707519531e-02
8.490735292434692383e-02
8.490103483200073242e-02
8.489447832107543945e-02
8.488738536834716797e-02
8.488033711910247803e-02
8.487342298030853271e-02
8.486497402191162109e-02
8.485899120569229126e-02
8.485189080238342285e-02
8.484447002410888672e-02
8.483745902776718140e-02
1.226585845947265625e+02
8.482707291841506958e-02
8.481928706169128418e-02
8.481244742870330811e-02
8.480606973171234131e-02
8.480045944452285767e-02
8.479440212249755859e-02
8.478658646345138550e-02
8.478047698736190796e-02
8.477409929037094116e-02
8.476745337247848511e-02
8.476069569587707520e-02
8.475454896688461304e-02
8.474662899971008301e-02
8.474033325910568237e-02
8.473321050405502319e-02
8.472613245248794556e-02
8.471924811601638794e-02
8.471357077360153198e-02
8.470692485570907593e-02
8.469852060079574585e-02
8.469288051128387451e-02
8.468599617481231689e-02
8.467940986156463623e-02
8.467223495244979858e-02
8.466511964797973633e-02
8.465758711099624634e-02
8.465082943439483643e-02
8.464395999908447266e-02
8.463786542415618896e-02
8.462915569543838501e-02
8.462157100439071655e-02
8.461490273475646973e-02
8.460850268602371216e-02
8.460228145122528076e-02
8.459399640560150146e-02
8.458567410707473755e-02
8.458004146814346313e-02
8.457278460264205933e-02
8.456581830978393555e-02
8.455801755189895630e-02
8.455114066600799561e-02
8.454494923353195190e-02
8.453694730997085571e-02
8.453120291233062744e-02
8.452292531728744507e-02
8.451681584119796753e-02
8.450883626937866211e-02
1.226588745117187500e+02
8.450213074684143066e-02
8.449634909629821777e-02
8.448531478643417358e-02
8.447920531034469604e-02
8.447217196226119995e-02
8.446459472179412842e-02
8.445782214403152466e-02
8.445337414741516113e-02
8.444508165121078491e-02
8.444015681743621826e-02
8.443352580070495605e-02
8.442516624927520752e-02
8.441855758428573608e-02
8.441344648599624634e-02
8.440526574850082397e-02
8.439776301383972168e-02
8.439080417156219482e-02
8.438553661108016968e-02
8.437851071357727051e-02
8.437082171440124512e-02
8.436492085456848145e-02
8.435696363449096680e-02
8.434909582138061523e-02
8.434215188026428223e-02
8.433582633733749390e-02
8.432722091674804688e-02
8.432145416736602783e-02
8.431415259838104248e-02
8.430688083171844482e-02
8.430127054452896118e-02
8.429408818483352661e-02
8.428611606359481812e-02
8.427939563989639282e-02
8.427353203296661377e-02
8.426457643508911133e-02
8.425836265087127686e-02
8.425014466047286987e-02
8.424326032400131226e-02
8.423766493797302246e-02
8.422929048538208008e-02
8.422239869832992554e-02
8.421488851308822632e-02
8.420734852552413940e-02
8.420037478208541870e-02
8.419413119554519653e-02
8.418609201908111572e-02
8.417923748493194580e-02
1.226591567993164062e+02
8.417487144470214844e-02
8.417150378227233887e-02
8.416380733251571655e-02
8.415057510137557983e-02
8.414193987846374512e-02
8.413577079772949219e-02
8.412887156009674072e-02
8.412100374698638916e-02
8.411671966314315796e-02
8.410894870758056641e-02
8.410280942916870117e-02
8.409681916236877441e-02
8.408863097429275513e-02
8.408246934413909912e-02
8.407662063837051392e-02
8.406975865364074707e-02
8.406320959329605103e-02
8.405620604753494263e-02
8.404848724603652954e-02
8.404292911291122437e-02
8.403453975915908813e-02
8.402580022811889648e-02
8.402129262685775757e-02
8.401349186897277832e-02
8.400650322437286377e-02
8.399839699268341064e-02
8.399166166782379150e-02
8.398561924695968628e-02
8.397683501243591309e-02
8.397100120782852173e-02
8.396530896425247192e-02
8.395709842443466187e-02
8.394989371299743652e-02
8.394365012645721436e-02
8.393514156341552734e-02
8.392824232578277588e-02
8.392088115215301514e-02
8.391398191452026367e-02
8.390703052282333374e-02
8.390008658170700073e-02
8.389268070459365845e-02
8.388567715883255005e-02
8.387846499681472778e-02
8.387099206447601318e-02
8.386477828025817871e-02
8.385819196701049805e-02
1.226594390869140625e+02
8.384706825017929077e-02
8.383953571319580078e-02
8.383335173130035400e-02
8.382669836282730103e-02
8.381945639848709106e-02
8.381381630897521973e-02
8.380780369043350220e-02
8.379999548196792603e-02
8.379442989826202393e-02
8.378686755895614624e-02
8.378116041421890259e-02
8.377455919981002808e-02
8.376753330230712891e-02
8.376266062259674072e-02
8.375466614961624146e-02
8.374641835689544678e-02
8.373899757862091064e-02
8.373350650072097778e-02
8.372673392295837402e-02
8.371753990650177002e-02
8.371158689260482788e-02
8.370598405599594116e-02
8.369762450456619263e-02
8.369011431932449341e-02
8.368356525897979736e-02
8.367486298084259033e-02
8.366867899894714355e-02
8.366179466247558594e-02
8.365471661090850830e-02
8.364731818437576294e-02
8.364032953977584839e-02
8.363477140665054321e-02
8.362876623868942261e-02
8.361916989088058472e-02
8.361208438873291016e-02
8.360645174980163574e-02
8.359902352094650269e-02
8.359151333570480347e-02
8.358377218246459961e-02
8.357613533735275269e-02
8.357101678848266602e-02
8.356291055679321289e-02
8.355540782213211060e-02
8.354862034320831299e-02
8.354109525680541992e-02
8.353453874588012695e-02
8.352728933095932007e-02
8.352088183164596558e-02
8.351382613182067871e-02
8.350529521703720093e-02
8.349876105785369873e-02
8.349239081144332886e-02
8.348346501588821411e-02
8.347713947296142578e-02
8.346915245056152344e-02
8.346327394247055054e-02
8.345330506563186646e-02
8.344800770282745361e-02
8.344286680221557617e-02
8.343369513750076294e-02
8.342770487070083618e-02
8.341976255178451538e-02
8.341333270072937012e-02
8.340626209974288940e-02
8.339811116456985474e-02
8.339229971170425415e-02
8.338557928800582886e-02
8.337800204753875732e-02
8.336913585662841797e-02
8.336432278156280518e-02
8.335720747709274292e-02
8.334749191999435425e-02
8.334116637706756592e-02
8.333502709865570068e-02
8.332712203264236450e-02
8.332067728042602539e-02
8.331231772899627686e-02
8.330666273832321167e-02
8.329819887876510620e-02
8.328982442617416382e-02
8.328360319137573242e-02
8.327647298574447632e-02
8.327105641365051270e-02
8.326274901628494263e-02
8.325571566820144653e-02
8.324896544218063354e-02
8.324046432971954346e-02
8.323288708925247192e-02
8.322505652904510498e-02
8.321838825941085815e-02
8.321225643157958984e-02
8.320368081331253052e-02
8.319871872663497925e-02
8.319083601236343384e-02
8.318421989679336548e-02
8.317634463310241699e-02
8.317068964242935181e-02
8.316294848918914795e-02
8.315651118755340576e-02
8.314702659845352173e-02
8.314186334609985352e-02
8.313317596912384033e-02
8.312719315290451050e-02
8.312002569437026978e-02
1.226601104736328125e+02
8.310741931200027466e-02
8.309946954250335693e-02
8.309551328420639038e-02
8.308835327625274658e-02
8.308193832635879517e-02
8.307578414678573608e-02
8.306855708360671997e-02
8.306373655796051025e-02
8.305646479129791260e-02
8.305084705352783203e-02
8.304321765899658203e-02
8.303545415401458740e-02
8.303004503250122070e-02
8.302240818738937378e-02
8.301610499620437622e-02
8.300831913948059082e-02
8.300163596868515015e-02
8.299618959426879883e-02
8.298795670270919800e-02
8.298174291849136353e-02
8.297355473041534424e-02
8.296662569046020508e-02
8.295986056327819824e-02
8.295222371816635132e-02
8.294575661420822144e-02
8.293898403644561768e-02
8.293219655752182007e-02
8.292494714260101318e-02
8.291802555322647095e-02
8.291044086217880249e-02
8.290252834558486938e-02
8.289606869220733643e-02
8.288858830928802490e-02
8.288188278675079346e-02
8.287447690963745117e-02
8.286754041910171509e-02
8.285996317863464355e-02
8.285392820835113525e-02
8.284638822078704834e-02
8.283938467502593994e-02
8.283223956823348999e-02
8.282524347305297852e-02
8.281791955232620239e-02
8.281090855598449707e-02
8.280327916145324707e-02
1.226603927612304688e+02
8.279134333133697510e-02
8.278426527976989746e-02
8.277922868728637695e-02
8.277212828397750854e-02
8.276624232530593872e-02
8.275912702083587646e-02
8.275315910577774048e-02
8.274839073419570923e-02


==> graphs/mat12/Eichinger2020_02_DATA_UNIAXIAL-L2-2024-06-18_TrainPredict.txt <==
0.0000e+00 -5.9605e-08 0.0000e+00 -5.9605e-08
3.2778e-01 9.8670e-02 4.1111e-01 1.2407e-01
1.2750e+00 6.8556e-01 1.1778e+00 5.9552e-01
1.7556e+00 1.0500e+00 1.7750e+00 1.0377e+00
2.5389e+00 1.7510e+00 2.5861e+00 1.7625e+00
3.5361e+00 2.8516e+00 4.5389e+00 3.9589e+00
6.8111e+00 6.6061e+00 6.7694e+00 6.7922e+00
7.5250e+00 7.6155e+00 8.0472e+00 8.3812e+00
8.2417e+00 8.5267e+00 9.1028e+00 9.4683e+00
8.8417e+00 9.2039e+00 1.0006e+01 1.0205e+01
1.0228e+01 1.0283e+01 1.1228e+01 1.0889e+01
1.2214e+01 1.1164e+01 1.1414e+01 1.0988e+01
1.2575e+01 1.1307e+01 1.2872e+01 1.1454e+01
1.3178e+01 1.1493e+01 1.4972e+01 1.1791e+01
1.4181e+01 1.1703e+01 1.5869e+01 1.1892e+01
1.5061e+01 1.1832e+01 1.6997e+01 1.1973e+01
1.5325e+01 1.1866e+01 1.7003e+01 1.1967e+01
1.5469e+01 1.1884e+01 1.7047e+01 1.1969e+01
1.5750e+01 1.1914e+01 1.7206e+01 1.1977e+01
1.5878e+01 1.1926e+01 1.7592e+01 1.1992e+01
1.6100e+01 1.1946e+01 1.7847e+01 1.2001e+01
1.6500e+01 1.1976e+01 1.8042e+01 1.2007e+01
1.6992e+01 1.2005e+01 1.8172e+01 1.2011e+01
1.7003e+01 1.2014e+01 1.8272e+01 1.2014e+01
1.7064e+01 1.2019e+01 1.8969e+01 1.2028e+01
1.7253e+01 1.2033e+01 1.9275e+01 1.2034e+01
1.7972e+01 1.2073e+01 1.9744e+01 1.2040e+01
1.8200e+01 1.2084e+01 1.9867e+01 1.2042e+01
1.8453e+01 1.2095e+01 2.0200e+01 1.2046e+01
1.9306e+01 1.2120e+01 2.0425e+01 1.2048e+01
1.9769e+01 1.2132e+01 2.0611e+01 1.2050e+01
2.0494e+01 1.2144e+01 2.1111e+01 1.2054e+01
2.1006e+01 1.2151e+01 2.1289e+01 1.2055e+01
2.1792e+01 1.2159e+01 2.1608e+01 1.2057e+01
2.2028e+01 1.2161e+01 2.1850e+01 1.2058e+01
2.2231e+01 1.2163e+01 2.2075e+01 1.2059e+01
2.2392e+01 1.2164e+01 2.2433e+01 1.2060e+01
2.3053e+01 1.2168e+01 2.3122e+01 1.2062e+01
2.3275e+01 1.2169e+01 2.3211e+01 1.2062e+01
2.3381e+01 1.2169e+01 2.3700e+01 1.2064e+01
2.3731e+01 1.2171e+01 2.3789e+01 1.2064e+01
2.4017e+01 1.2171e+01 2.4078e+01 1.2064e+01
2.4494e+01 1.2173e+01 2.4383e+01 1.2065e+01
2.4725e+01 1.2173e+01 2.4581e+01 1.2065e+01
2.4933e+01 1.2174e+01 2.4753e+01 1.2065e+01
2.5408e+01 1.2175e+01 2.4961e+01 1.2065e+01
2.5533e+01 1.2175e+01 2.5167e+01 1.2066e+01
2.5656e+01 1.2175e+01 2.5228e+01 1.2066e+01
2.5878e+01 1.2175e+01 2.5536e+01 1.2066e+01
2.6033e+01 1.2176e+01 2.5708e+01 1.2066e+01
2.6214e+01 1.2176e+01 2.6025e+01 1.2066e+01
2.6364e+01 1.2176e+01 2.6311e+01 1.2067e+01
2.6478e+01 1.2176e+01 2.6542e+01 1.2067e+01
2.6800e+01 1.2176e+01 2.6800e+01 1.2067e+01


==> graphs/mat12/Eichinger2020_02_DATA_UNIAXIAL-L2-2024-06-18_loss_history.txt <==
1.226183853149414062e+02
1.226183853149414062e+02
1.225868530273437500e+02
1.225104522705078125e+02
1.223553543090820312e+02
1.220730133056640625e+02
1.215872879028320312e+02
1.207781066894531250e+02
1.194573745727539062e+02
1.173351440429687500e+02
1.139787750244140625e+02
1.107404632568359375e+02
1.007985916137695312e+02
9.456804656982421875e+01
8.197068023681640625e+01
6.743031311035156250e+01
4.767941284179687500e+01
3.977128982543945312e+01
3.525897216796875000e+01
3.161274528503417969e+01
3.043858528137207031e+01
2.372238731384277344e+01
1.985442924499511719e+01
1.871293830871582031e+01
1.552301883697509766e+01
1.285461902618408203e+01
1.067484569549560547e+01
7.202656269073486328e+00
7.536661148071289062e+00
4.847100257873535156e+00
5.622340679168701172e+00
4.996263027191162109e+00
4.536154747009277344e+00
4.208702564239501953e+00
2.576483488082885742e+00
2.471302270889282227e+00
2.426259756088256836e+00
3.729921579360961914e+00
2.453170061111450195e+00
3.746488809585571289e+00
2.560557842254638672e+00
2.624608516693115234e+00
2.688360214233398438e+00
2.748092889785766602e+00
2.801119327545166016e+00
2.845622777938842773e+00
2.880432605743408203e+00
4.000020027160644531e+00
2.919525623321533203e+00
2.923681735992431641e+00
2.917731523513793945e+00
2.902201890945434570e+00
2.877789020538330078e+00
2.845253944396972656e+00
2.805478334426879883e+00
2.759332418441772461e+00
2.707746028900146484e+00
2.651625394821166992e+00
2.591887235641479492e+00
2.529391527175903320e+00
2.465009927749633789e+00
2.399526834487915039e+00
2.333688974380493164e+00
2.268196344375610352e+00
2.203659772872924805e+00
2.140637636184692383e+00
2.079631328582763672e+00
3.096576213836669922e+00
1.965518236160278320e+00
2.994240760803222656e+00
1.863617658615112305e+00
1.817505955696105957e+00
1.774653911590576172e+00
1.735078573226928711e+00
1.698757052421569824e+00
1.665598869323730469e+00
1.635475397109985352e+00
1.608216285705566406e+00
1.583619832992553711e+00
2.659336566925048828e+00
2.639071464538574219e+00
2.619919061660766602e+00
1.505354285240173340e+00
2.584386587142944336e+00
1.474309325218200684e+00
2.551361322402954102e+00
1.446289420127868652e+00
2.519326925277709961e+00
1.419846296310424805e+00
2.487143278121948242e+00
2.470588922500610352e+00
2.453437805175781250e+00
2.435693025588989258e+00
2.417377710342407227e+00
1.339053392410278320e+00
1.325141429901123047e+00
2.361440181732177734e+00
1.297487616539001465e+00
1.283786892890930176e+00
2.305413007736206055e+00
2.286592721939086914e+00
2.267451763153076172e+00
1.229027390480041504e+00
1.215566277503967285e+00
2.210785865783691406e+00
1.189358711242675781e+00
2.174108028411865234e+00
2.155878305435180664e+00
2.137569427490234375e+00
2.119233608245849609e+00
2.100913286209106445e+00
2.082642555236816406e+00
1.101024508476257324e+00
2.046919822692871094e+00
2.029427289962768555e+00
1.065409064292907715e+00
1.053977608680725098e+00
1.042853236198425293e+00
1.031990170478820801e+00
1.021355986595153809e+00
1.010917663574218750e+00
1.000659823417663574e+00
9.905607700347900391e-01
1.889795064926147461e+00
9.705604314804077148e-01
1.861632943153381348e+00
9.506819844245910645e-01
9.408758878707885742e-01
1.820149779319763184e+00
9.215129613876342773e-01
9.119707345962524414e-01
9.026103019714355469e-01
8.934203386306762695e-01
1.754416346549987793e+00
8.752878308296203613e-01
1.728971719741821289e+00
8.573352694511413574e-01
8.485149145126342773e-01
1.691294789314270020e+00
8.311480283737182617e-01
8.226168751716613770e-01
8.142690658569335938e-01
8.060944080352783203e-01
7.980904579162597656e-01
7.902469038963317871e-01
7.825554013252258301e-01
1.598033070564270020e+00
7.673166394233703613e-01
7.597845196723937988e-01
7.524014711380004883e-01
7.451577186584472656e-01
7.380504608154296875e-01
1.533410191535949707e+00
7.239156961441040039e-01
7.169066071510314941e-01
7.100300192832946777e-01
7.032832503318786621e-01
6.966546177864074707e-01
6.901396512985229492e-01
6.837337613105773926e-01
6.774285435676574707e-01
6.712229847908020020e-01
6.651105284690856934e-01
6.590856313705444336e-01
6.531461477279663086e-01
6.472889780998229980e-01
6.415118575096130371e-01
1.388409614562988281e+00
1.379080057144165039e+00
6.237939000129699707e-01
6.178281307220458984e-01
6.119853258132934570e-01
1.341217756271362305e+00
6.003670096397399902e-01
5.946106910705566406e-01
5.889769792556762695e-01
5.834558606147766113e-01
5.780383944511413574e-01
5.727223753929138184e-01
5.674953460693359375e-01
1.270090818405151367e+00
5.570501685142517090e-01
5.518540740013122559e-01
5.467539429664611816e-01
5.417500138282775879e-01
5.368321537971496582e-01
5.319978594779968262e-01
5.272425413131713867e-01
1.205169796943664551e+00
5.177220702171325684e-01
5.129725933074951172e-01
5.083181262016296387e-01
5.037452578544616699e-01
4.992572069168090820e-01
1.159321784973144531e+00
4.902718067169189453e-01
4.857974350452423096e-01
4.814104437828063965e-01
4.771100282669067383e-01
4.728901684284210205e-01
4.687457382678985596e-01
4.646742939949035645e-01
4.606722295284271240e-01
4.567377269268035889e-01
1.088630914688110352e+00
4.488282501697540283e-01
4.448729455471038818e-01
4.409956634044647217e-01
1.197726964950561523e+00
1.190087080001831055e+00
1.181947112083435059e+00
1.173370242118835449e+00
1.164438962936401367e+00
1.155214548110961914e+00
1.145764231681823730e+00
1.136141061782836914e+00
4.026354849338531494e-01
1.117184162139892578e+00
1.107836842536926270e+00
1.098386764526367188e+00
1.088868975639343262e+00
1.079304814338684082e+00
1.069712042808532715e+00
3.730207979679107666e-01
3.689143061637878418e-01
1.042438745498657227e+00
1.033722639083862305e+00
1.024914383888244629e+00
3.525386154651641846e-01
3.484516143798828125e-01
3.443992733955383301e-01
3.403932750225067139e-01
3.364442288875579834e-01
3.325778245925903320e-01
3.288110196590423584e-01
3.251676857471466064e-01
9.589603543281555176e-01
3.181948363780975342e-01
9.467605352401733398e-01
3.115714490413665771e-01
9.345428347587585449e-01
3.052552044391632080e-01
3.022323250770568848e-01
9.165351390838623047e-01
2.964222431182861328e-01
2.936263680458068848e-01
8.990299701690673828e-01
8.930364847183227539e-01
8.866695761680603027e-01
2.825978100299835205e-01
2.799023389816284180e-01
8.676111698150634766e-01
2.747084200382232666e-01
2.722064256668090820e-01
8.495137691497802734e-01
8.434595465660095215e-01
8.371196985244750977e-01
8.305434584617614746e-01
2.599254548549652100e-01
8.174480199813842773e-01
2.552039325237274170e-01
2.529304921627044678e-01
7.990968823432922363e-01
2.485013902187347412e-01
2.463319450616836548e-01
7.822601199150085449e-01
7.767288088798522949e-01
2.399067580699920654e-01
2.377959042787551880e-01
2.357243150472640991e-01
7.556998729705810547e-01
2.316482812166213989e-01
2.296534180641174316e-01
2.277060300111770630e-01
7.371011376380920410e-01
2.239193618297576904e-01
7.282094955444335938e-01
2.202442288398742676e-01
2.184678018093109131e-01
2.167555689811706543e-01
2.151080220937728882e-01
2.135292291641235352e-01
7.040059566497802734e-01
2.104779332876205444e-01
2.090019434690475464e-01
2.075887471437454224e-01
2.062378823757171631e-01
2.049445360898971558e-01
2.037079632282257080e-01
8.488466739654541016e-01
2.012296617031097412e-01
8.403960466384887695e-01
8.354504108428955078e-01
1.972493827342987061e-01
1.959325820207595825e-01
1.946850270032882690e-01
1.934958845376968384e-01
1.923508048057556152e-01
1.912439018487930298e-01
8.026630282402038574e-01
7.980762720108032227e-01
1.878785938024520874e-01
1.867654025554656982e-01
7.835229635238647461e-01
1.845894306898117065e-01
1.835186928510665894e-01
7.693812251091003418e-01
1.814001053571701050e-01
1.803449243307113647e-01
1.792892515659332275e-01
1.782268136739730835e-01
1.771648973226547241e-01
1.761091798543930054e-01
1.750687658786773682e-01
1.740529090166091919e-01
1.730715334415435791e-01
7.335708737373352051e-01
1.711837947368621826e-01
1.702697724103927612e-01
7.242015600204467773e-01
1.684850752353668213e-01
1.676130890846252441e-01
1.667755991220474243e-01
1.659711301326751709e-01
1.652008742094039917e-01
1.644622385501861572e-01
1.637555956840515137e-01
1.630791425704956055e-01
1.624332964420318604e-01
1.618164479732513428e-01
1.612271964550018311e-01
1.606625765562057495e-01
1.601204425096511841e-01
1.596001833677291870e-01
6.851458549499511719e-01
1.584722697734832764e-01
1.578766554594039917e-01
1.573079228401184082e-01
1.567622572183609009e-01
1.562393903732299805e-01
1.557351797819137573e-01
1.552480459213256836e-01
1.547749638557434082e-01
1.543135643005371094e-01
1.538668870925903320e-01
1.534303426742553711e-01
1.530056148767471313e-01
1.525893658399581909e-01
1.521815061569213867e-01
1.517833769321441650e-01
6.485446691513061523e-01
1.509088128805160522e-01
1.504476815462112427e-01
1.500055789947509766e-01
1.495788395404815674e-01
1.491625308990478516e-01
1.487567871809005737e-01
1.483586132526397705e-01
1.479673683643341064e-01
1.475832015275955200e-01
1.472039669752120972e-01
6.248036026954650879e-01
1.463966220617294312e-01
1.459768414497375488e-01
1.455699205398559570e-01
1.451724320650100708e-01
1.447818279266357422e-01
1.443984657526016235e-01
6.094224452972412109e-01
1.435961872339248657e-01
1.431912928819656372e-01
1.427908539772033691e-01
1.423983275890350342e-01
1.420113593339920044e-01
1.416304409503936768e-01
1.412528455257415771e-01
1.408848911523818970e-01
7.701519727706909180e-01
1.401149481534957886e-01
1.397207528352737427e-01
1.393389105796813965e-01
1.389635354280471802e-01
1.385925561189651489e-01
1.382254064083099365e-01
1.378626674413681030e-01
1.375076621770858765e-01
1.371590048074722290e-01
7.431222796440124512e-01
1.364386230707168579e-01
1.360712647438049316e-01
7.331159710884094238e-01
1.353512704372406006e-01
1.350106447935104370e-01
7.208715677261352539e-01
1.343793869018554688e-01
1.340830028057098389e-01
7.078645825386047363e-01
1.334850341081619263e-01
6.986849308013916016e-01
1.328912824392318726e-01
6.888427734375000000e-01
6.834010481834411621e-01
6.772953867912292480e-01
6.706215739250183105e-01
6.634568572044372559e-01
1.313528567552566528e-01
6.489862799644470215e-01
1.305352151393890381e-01
1.298750489950180054e-01
6.291406750679016113e-01
6.227871179580688477e-01
6.159743070602416992e-01
1.273012161254882812e-01
6.023056507110595703e-01
5.165323734283447266e+00
1.241672560572624207e-01
1.233831569552421570e-01
5.970682501792907715e-01
1.238686069846153259e-01
1.244312524795532227e-01
6.035706400871276855e-01
6.023036837577819824e-01
1.256161928176879883e-01
1.258977055549621582e-01
1.262326985597610474e-01
1.266072839498519897e-01
1.270005255937576294e-01
1.273888051509857178e-01
1.277542114257812500e-01
5.766138434410095215e-01
5.724970102310180664e-01
1.296154111623764038e-01
5.617747306823730469e-01
1.320650279521942139e-01
5.506864786148071289e-01
5.447234511375427246e-01
5.380532741546630859e-01
1.413955390453338623e-01
1.441693007946014404e-01
5.213555693626403809e-01
5.165793299674987793e-01
5.113610625267028809e-01
5.058416128158569336e-01
5.001338720321655273e-01
1.630821973085403442e-01
4.896563589572906494e-01
1.681618839502334595e-01
1.688242256641387939e-01
1.676222383975982666e-01
1.648407876491546631e-01
1.608635634183883667e-01
4.733788967132568359e-01
4.724732637405395508e-01
1.506182700395584106e-01
1.478347629308700562e-01
1.447072625160217285e-01
1.415017247200012207e-01
1.384546756744384766e-01
1.357476562261581421e-01
1.335068196058273315e-01
1.318007111549377441e-01
1.306430399417877197e-01
1.299944967031478882e-01
1.297861039638519287e-01
1.299163252115249634e-01
5.176641941070556641e-01
1.304128021001815796e-01
1.305040419101715088e-01
1.305371373891830444e-01
5.176495313644409180e-01
1.301421076059341431e-01
1.298627108335494995e-01
1.296778768301010132e-01
1.295759081840515137e-01
1.295408159494400024e-01
1.295507699251174927e-01
1.295887976884841919e-01
1.296349167823791504e-01
1.296721994876861572e-01
2.322868108749389648e+00
1.294656395912170410e-01
1.293443739414215088e-01
1.292703151702880859e-01
1.988486528396606445e+00
1.294350475072860718e-01
1.295435279607772827e-01
1.993501067161560059e+00
1.296485811471939087e-01
1.297028511762619019e-01
1.296965032815933228e-01
1.296696662902832031e-01
1.296515017747879028e-01
1.296635121107101440e-01
1.297150403261184692e-01
1.298107951879501343e-01
1.299456208944320679e-01
1.301086395978927612e-01
1.606469631195068359e+00
1.308074742555618286e-01
1.312900334596633911e-01
1.317228376865386963e-01
1.521627783775329590e+00
1.325722783803939819e-01
1.329685002565383911e-01
1.332935839891433716e-01
1.335478127002716064e-01
1.337417960166931152e-01
1.338826566934585571e-01
1.339794397354125977e-01
1.340406090021133423e-01
1.362610220909118652e+00
1.342872679233551025e-01
1.344748288393020630e-01
1.346352100372314453e-01
1.347716599702835083e-01
1.348809301853179932e-01
1.349643766880035400e-01
1.350203752517700195e-01
1.262600660324096680e+00
1.354395002126693726e-01
1.357674449682235718e-01
1.360356509685516357e-01
1.362503170967102051e-01
1.364134252071380615e-01
1.365309059619903564e-01
1.178737044334411621e+00
1.369740813970565796e-01
1.372775137424468994e-01
1.375261843204498291e-01
1.128927469253540039e+00
1.112160086631774902e+00
1.388125121593475342e-01
1.393841952085494995e-01
1.398745328187942505e-01
1.402910500764846802e-01
1.406372040510177612e-01
1.409180611371994019e-01
1.411383897066116333e-01
1.413039267063140869e-01
1.414174586534500122e-01
1.414858698844909668e-01
9.759577512741088867e-01
9.642688632011413574e-01
9.474565982818603516e-01
1.434200257062911987e-01
1.442032009363174438e-01
8.950764536857604980e-01
8.759961128234863281e-01
1.467111557722091675e-01
1.475866436958312988e-01
8.167730569839477539e-01
7.973430156707763672e-01
1.524258702993392944e-01
7.569488883018493652e-01
1.500800400972366333e-01
1.481116861104965210e-01
1.453827917575836182e-01
6.879472136497497559e-01
1.399385035037994385e-01
6.560510993003845215e-01
6.387473940849304199e-01
1.344630867242813110e-01
1.330937147140502930e-01
1.317189037799835205e-01
1.304469555616378784e-01
1.293541342020034790e-01
5.611875057220458984e-01
5.488462448120117188e-01
1.433097422122955322e-01
5.246262550354003906e-01
1.376215070486068726e-01
5.042194724082946777e-01
1.333303153514862061e-01
1.315911114215850830e-01
1.299386322498321533e-01
4.651507735252380371e-01
4.538170993328094482e-01
1.272803395986557007e-01
4.322638511657714844e-01
1.266390085220336914e-01
1.263867020606994629e-01
1.261912435293197632e-01
4.029403328895568848e-01
3.929467797279357910e-01
1.251344531774520874e-01
3.747404217720031738e-01
3.678953647613525391e-01
3.596019446849822998e-01
3.494464755058288574e-01
1.247578039765357971e-01
3.307472765445709229e-01
3.227069675922393799e-01
3.141696155071258545e-01
1.254013925790786743e-01
2.969270348548889160e-01
1.255451589822769165e-01
1.256297379732131958e-01
1.257132291793823242e-01
1.257931590080261230e-01
2.686647474765777588e-01
1.261749118566513062e-01
1.264525949954986572e-01
2.536632120609283447e-01
2.483340054750442505e-01
1.276174336671829224e-01
1.280651688575744629e-01
1.284480243921279907e-01
1.287675797939300537e-01
1.290271729230880737e-01
1.292307674884796143e-01
1.293844133615493774e-01
2.299338430166244507e-01
1.294224858283996582e-01
1.293349862098693848e-01
1.292323768138885498e-01
1.291162520647048950e-01
1.289888471364974976e-01
2.197421938180923462e-01
1.290163993835449219e-01
1.291394382715225220e-01
1.292260885238647461e-01
2.125867009162902832e-01
1.295529603958129883e-01
2.070789933204650879e-01
1.300733536481857300e-01
1.303181648254394531e-01
1.305135786533355713e-01
1.306655108928680420e-01
1.307774335145950317e-01
2.054446637630462646e-01
1.307885944843292236e-01
1.307080537080764771e-01
1.306134313344955444e-01
1.305027008056640625e-01
1.303800046443939209e-01
1.302460879087448120e-01
1.300995349884033203e-01
2.021065801382064819e-01
1.300990730524063110e-01
1.302126497030258179e-01
1.302894353866577148e-01
1.936499923467636108e-01
1.918122172355651855e-01
1.308063715696334839e-01
1.310320347547531128e-01
1.312082111835479736e-01
1.313408166170120239e-01
1.314343959093093872e-01
1.939425319433212280e-01
1.313972622156143188e-01
1.312869787216186523e-01
1.311598867177963257e-01
1.310199052095413208e-01
1.308679580688476562e-01
1.307039558887481689e-01
1.305290311574935913e-01
1.303464621305465698e-01
1.301553547382354736e-01
1.299553662538528442e-01
1.297505795955657959e-01
1.295384168624877930e-01
1.293231844902038574e-01
2.230152636766433716e-01
1.294609159231185913e-01
1.297545135021209717e-01
1.299940794706344604e-01
1.301843523979187012e-01
1.303298771381378174e-01
1.304365843534469604e-01
1.305077224969863892e-01
1.305494308471679688e-01
1.305642127990722656e-01
2.106028795242309570e-01
1.963894218206405640e-01
1.296669542789459229e-01
1.291615366935729980e-01
1.286791115999221802e-01
1.282178908586502075e-01
2.526694536209106445e-01
1.280900388956069946e-01
1.283491104841232300e-01
1.285589039325714111e-01
1.287193298339843750e-01
1.914971321821212769e-01
1.292750388383865356e-01
1.296378374099731445e-01
1.299299150705337524e-01
1.301640719175338745e-01
1.303450614213943481e-01
2.069078832864761353e-01
1.942847073078155518e-01
1.298299133777618408e-01
1.294120848178863525e-01
1.290032714605331421e-01
1.286064237356185913e-01
1.282222718000411987e-01
1.278499811887741089e-01
2.845912575721740723e-01
1.279796510934829712e-01
1.283932328224182129e-01
1.287342607975006104e-01
1.290102154016494751e-01
1.292280703783035278e-01
1.293949484825134277e-01
1.295163780450820923e-01
1.295983493328094482e-01
1.296482682228088379e-01
1.296671330928802490e-01
1.844092458486557007e-01
1.294798403978347778e-01
1.292922794818878174e-01
1.733598858118057251e-01
1.289101541042327881e-01
1.287171840667724609e-01
1.285180747509002686e-01
1.283138692378997803e-01
1.833594143390655518e-01
1.282350271940231323e-01
1.283271014690399170e-01
1.283833682537078857e-01
1.284087598323822021e-01
1.284058541059494019e-01
1.283769160509109497e-01
1.283257603645324707e-01
1.282550543546676636e-01
1.705238372087478638e-01
1.694089323282241821e-01
1.284114569425582886e-01
1.285452097654342651e-01
1.286404281854629517e-01
1.287009268999099731e-01
1.287280768156051636e-01
1.287277936935424805e-01
1.287014335393905640e-01
1.286529749631881714e-01
1.285865753889083862e-01
1.285004317760467529e-01
1.284000426530838013e-01
1.282856911420822144e-01
1.281606405973434448e-01
1.280223429203033447e-01
1.278762072324752808e-01
1.277202069759368896e-01
1.275590807199478149e-01
1.273898333311080933e-01
1.720252931118011475e-01
1.703161299228668213e-01
1.268384456634521484e-01
1.266614347696304321e-01
1.725277602672576904e-01
1.265238970518112183e-01
1.265426129102706909e-01
1.265353411436080933e-01
1.265043765306472778e-01
1.717271506786346436e-01
1.266417354345321655e-01
1.267891675233840942e-01
1.268936842679977417e-01
1.269634962081909180e-01
1.645295768976211548e-01
1.270634382963180542e-01
1.270959228277206421e-01
1.270984858274459839e-01
1.270752102136611938e-01
1.270281821489334106e-01
1.269580572843551636e-01
1.268690824508666992e-01
1.267654150724411011e-01
1.266468465328216553e-01
1.628402173519134521e-01
1.264501959085464478e-01
1.263663470745086670e-01
1.262660622596740723e-01
1.261496543884277344e-01
1.260220408439636230e-01
1.258817911148071289e-01
1.653245985507965088e-01
1.639541387557983398e-01
1.259837001562118530e-01
1.261417269706726074e-01
1.262577027082443237e-01
1.263379901647567749e-01
1.263854652643203735e-01
1.264043599367141724e-01
1.263971030712127686e-01
1.263656020164489746e-01
1.263141930103302002e-01
1.262451857328414917e-01
1.261581927537918091e-01
1.260588616132736206e-01
1.259455382823944092e-01
1.258202791213989258e-01
1.698681116104125977e-01
1.254091560840606689e-01
1.251357793807983398e-01
1.617747247219085693e-01
1.247352734208106995e-01
1.245925500988960266e-01
1.244402751326560974e-01
1.242770776152610779e-01
1.241053044795989990e-01
2.764175236225128174e-01
2.652196884155273438e-01
2.458199709653854370e-01
1.274911314249038696e-01
2.329898178577423096e-01
1.364147216081619263e-01
1.837577968835830688e-01
1.459997445344924927e-01
1.498296260833740234e-01
1.521350443363189697e-01
1.527838408946990967e-01
1.518440544605255127e-01
1.495636254549026489e-01
3.232543170452117920e-01
1.414676904678344727e-01
1.368915140628814697e-01
1.328084766864776611e-01
1.629053503274917603e-01
1.269640326499938965e-01
1.251070052385330200e-01
2.523759007453918457e-01
2.515936195850372314e-01
2.760164439678192139e-01
2.402841597795486450e-01
1.256888061761856079e-01
1.268462240695953369e-01
1.278615742921829224e-01
1.286972761154174805e-01
1.293286979198455811e-01
3.215817511081695557e-01
1.289207488298416138e-01
1.280834972858428955e-01
1.272733658552169800e-01
1.265207082033157349e-01
1.258438676595687866e-01
1.252548098564147949e-01
1.542851775884628296e-01
1.244631111621856689e-01
2.782015204429626465e-01
2.703701555728912354e-01
2.530554234981536865e-01
2.293563485145568848e-01
2.026371061801910400e-01
1.428017020225524902e-01
1.533121168613433838e-01
1.627204567193984985e-01
1.698336154222488403e-01
3.273846805095672607e-01
1.773067116737365723e-01
1.776248961687088013e-01
1.750998497009277344e-01
1.701892465353012085e-01
1.615184098482131958e-01
1.580390036106109619e-01
1.711995154619216919e-01
1.731188446283340454e-01
1.413813084363937378e-01
1.602910757064819336e-01
1.330116540193557739e-01
1.298213154077529907e-01
1.272955983877182007e-01
1.605037003755569458e-01
2.659724056720733643e-01
2.685688734054565430e-01
2.601820528507232666e-01
2.430083304643630981e-01
1.721466481685638428e-01
1.354635208845138550e-01
1.404757946729660034e-01
1.446820348501205444e-01
1.475934982299804688e-01
1.489673703908920288e-01
1.487889736890792847e-01
1.472293436527252197e-01
1.445897221565246582e-01
1.412520259618759155e-01
1.376134306192398071e-01
1.340414583683013916e-01
1.500731110572814941e-01
1.285004764795303345e-01
1.486703157424926758e-01
1.477161794900894165e-01
2.751429975032806396e-01
2.748825848102569580e-01
2.633467912673950195e-01
1.273876130580902100e-01
1.525060534477233887e-01
1.328327208757400513e-01
1.506582647562026978e-01
1.383185684680938721e-01
1.402127891778945923e-01
1.410583406686782837e-01
1.408600807189941406e-01
1.468467265367507935e-01
1.387001872062683105e-01
1.370147168636322021e-01
1.349417418241500854e-01
1.327340155839920044e-01
1.306115686893463135e-01
1.429041326045989990e-01
1.274338662624359131e-01
2.643444538116455078e-01
2.633347511291503906e-01
2.518014311790466309e-01
1.299376785755157471e-01
1.329288035631179810e-01
1.357186883687973022e-01
1.378762274980545044e-01
1.391435563564300537e-01
1.394238024950027466e-01
1.387587338685989380e-01
1.372978538274765015e-01
2.025223970413208008e-01
2.005165666341781616e-01
1.924730390310287476e-01
1.948661804199218750e-01
1.483003944158554077e-01
1.519507914781570435e-01
1.536830961704254150e-01
1.534571945667266846e-01
1.514764279127120972e-01
1.481211036443710327e-01
1.438716948032379150e-01
1.392531245946884155e-01
1.347461789846420288e-01
1.582257896661758423e-01
1.277330964803695679e-01
1.527746915817260742e-01
2.643164992332458496e-01
2.659909725189208984e-01
2.563041150569915771e-01
2.377659231424331665e-01
2.136871814727783203e-01
1.387417316436767578e-01
1.475372463464736938e-01
1.552852094173431396e-01
1.609382480382919312e-01
2.336194962263107300e-01
1.666664034128189087e-01
1.665694564580917358e-01
1.638918668031692505e-01
1.591505408287048340e-01
1.530347913503646851e-01
1.561230421066284180e-01
1.571550667285919189e-01
1.364882439374923706e-01
1.323232054710388184e-01
1.287401467561721802e-01
1.259767413139343262e-01
1.241363584995269775e-01
1.231938824057579041e-01
2.928317487239837646e-01
1.541771143674850464e-01
2.958326637744903564e-01
2.835045456886291504e-01
2.606168389320373535e-01
2.312965393066406250e-01
1.342889964580535889e-01
1.434647887945175171e-01
1.522920578718185425e-01
1.593900620937347412e-01
1.639041751623153687e-01
1.654794216156005859e-01
1.642005145549774170e-01
2.200118750333786011e-01
1.572656482458114624e-01
1.524462103843688965e-01
1.466616690158843994e-01
1.405809223651885986e-01
1.348191052675247192e-01
1.298704445362091064e-01
1.260647177696228027e-01
1.235544010996818542e-01
1.711584925651550293e-01
2.935899794101715088e-01
2.973515689373016357e-01
2.867683172225952148e-01
2.648497521877288818e-01
1.246672049164772034e-01
1.596132665872573853e-01
1.343594640493392944e-01
1.393721699714660645e-01
1.432154029607772827e-01
1.672290563583374023e-01
1.476049125194549561e-01
1.478660255670547485e-01
1.610562652349472046e-01
1.590813994407653809e-01
1.439680904150009155e-01
1.415719389915466309e-01
1.383208781480789185e-01
1.346705555915832520e-01
1.310537606477737427e-01
1.278289854526519775e-01
1.252513974905014038e-01
1.234553530812263489e-01
1.224566251039505005e-01
2.900920212268829346e-01
1.672409027814865112e-01
1.578246504068374634e-01
1.508663147687911987e-01
2.904001176357269287e-01
2.762674093246459961e-01
2.519358694553375244e-01
2.217870652675628662e-01
2.474401891231536865e-01
1.696181446313858032e-01
1.606215238571166992e-01
1.747475415468215942e-01
1.855390667915344238e-01
1.918187737464904785e-01
1.931975781917572021e-01
1.711897999048233032e-01
1.872915178537368774e-01
1.809714287519454956e-01
1.720414012670516968e-01
1.541806310415267944e-01
1.532049477100372314e-01
1.563529670238494873e-01
1.379749476909637451e-01
1.321639120578765869e-01
1.276521235704421997e-01
2.527107596397399902e-01
1.438154578208923340e-01
2.687243819236755371e-01
2.637284696102142334e-01
2.478682845830917358e-01
2.244790792465209961e-01
1.974079012870788574e-01
1.483689695596694946e-01
1.608981639146804810e-01
1.713765263557434082e-01
1.784346252679824829e-01
1.814297437667846680e-01
1.803723126649856567e-01
1.757780313491821289e-01
1.685045361518859863e-01
2.346283197402954102e-01
1.608148813247680664e-01
1.489142477512359619e-01
1.445319950580596924e-01
1.396113783121109009e-01
1.347086280584335327e-01
1.303089410066604614e-01
1.267697513103485107e-01
1.242903992533683777e-01
1.229122653603553772e-01
1.225343719124794006e-01
1.229433789849281311e-01
1.238679140806198120e-01
2.164150327444076538e-01
3.506746888160705566e-01
1.599804461002349854e-01
1.487367004156112671e-01
1.561809629201889038e-01
1.675475537776947021e-01
3.135754466056823730e-01
2.955615222454071045e-01
2.664629817008972168e-01
1.853273659944534302e-01
2.061290144920349121e-01
1.789908856153488159e-01
1.601895838975906372e-01
1.771062463521957397e-01
1.907570511102676392e-01
1.994267255067825317e-01
2.023914009332656860e-01
1.998126655817031860e-01
1.925370544195175171e-01
1.818734705448150635e-01
1.473655551671981812e-01
1.592494696378707886e-01
1.489756852388381958e-01
1.395990997552871704e-01
1.446612328290939331e-01
1.437199115753173828e-01
2.541604340076446533e-01
2.630567252635955811e-01
2.589962184429168701e-01
2.438916862010955811e-01
2.210646122694015503e-01
1.944204270839691162e-01
1.503320634365081787e-01
1.568751633167266846e-01
1.771320998668670654e-01
1.871614903211593628e-01
1.923178434371948242e-01
1.923676580190658569e-01
1.482873558998107910e-01
1.838019937276840210e-01
1.763544678688049316e-01
1.666586399078369141e-01
1.560319066047668457e-01
1.457106918096542358e-01
1.367064267396926880e-01
1.297187209129333496e-01
2.465714961290359497e-01
2.598599493503570557e-01
2.599456608295440674e-01
2.481040805578231812e-01
1.466377824544906616e-01
1.316418051719665527e-01
1.460825949907302856e-01
1.392266452312469482e-01
1.417816430330276489e-01
1.427595168352127075e-01
1.421729326248168945e-01
1.530259996652603149e-01
1.386408954858779907e-01
1.944380104541778564e-01
1.476772129535675049e-01
1.457018703222274780e-01
1.374523639678955078e-01
1.367637515068054199e-01
1.351684480905532837e-01
1.329713463783264160e-01
1.305042356252670288e-01
1.280851066112518311e-01
1.259712874889373779e-01
2.565285861492156982e-01
2.569686174392700195e-01
1.255655884742736816e-01
1.268036514520645142e-01
1.277536749839782715e-01
1.282694190740585327e-01
1.282972246408462524e-01
1.278630495071411133e-01
1.270548999309539795e-01
1.259941011667251587e-01
1.248193010687828064e-01
2.501984536647796631e-01
1.568637490272521973e-01
1.498738825321197510e-01
2.362233102321624756e-01
2.220274209976196289e-01
2.012316286563873291e-01
1.774484217166900635e-01
1.994873136281967163e-01
1.708991378545761108e-01
1.834488362073898315e-01
1.912559419870376587e-01
1.936557441949844360e-01
1.908380389213562012e-01
1.836546659469604492e-01
1.602139621973037720e-01
1.649713069200515747e-01
1.551977992057800293e-01
1.453025937080383301e-01
1.363620758056640625e-01
1.291812509298324585e-01
2.413222044706344604e-01
2.544162869453430176e-01
1.634443998336791992e-01
2.537589967250823975e-01
2.413484305143356323e-01
2.202558964490890503e-01
1.485323607921600342e-01
1.502620577812194824e-01
1.540622860193252563e-01
1.618264764547348022e-01
1.538212299346923828e-01
1.514081507921218872e-01
1.746094822883605957e-01
1.745081394910812378e-01
1.706952750682830811e-01
1.640299558639526367e-01
1.556287556886672974e-01
1.466724723577499390e-01
1.382395923137664795e-01
1.311705261468887329e-01
1.540571302175521851e-01
1.466682106256484985e-01
1.396901607513427734e-01
3.018577694892883301e-01
3.038189709186553955e-01
2.891412377357482910e-01
2.619988024234771729e-01
2.277986556291580200e-01
2.675146758556365967e-01
1.696670353412628174e-01
1.476935148239135742e-01
1.967040151357650757e-01
2.107193917036056519e-01
2.303796857595443726e-01
2.421076297760009766e-01
2.448292672634124756e-01
2.388911098241806030e-01
2.257687598466873169e-01
2.077284306287765503e-01
1.873949617147445679e-01
1.673670113086700439e-01
1.498548537492752075e-01
1.364354491233825684e-01
3.242004811763763428e-01
2.191814184188842773e-01
3.128741979598999023e-01
3.206818699836730957e-01
3.049693405628204346e-01
2.719368934631347656e-01
2.296056598424911499e-01
1.858452707529067993e-01
1.471266001462936401e-01
1.178239360451698303e-01
1.000140458345413208e-01
9.363783150911331177e-02
9.691440314054489136e-02
1.069109663367271423e-01
1.201722174882888794e-01
3.100771427154541016e+00
1.163684576749801636e-01
1.066635698080062866e-01
1.016076952219009399e-01
9.938216954469680786e-02
9.881511330604553223e-02
9.916365891695022583e-02
2.823201417922973633e-01
3.284408152103424072e-01
2.561639845371246338e-01
2.383669763803482056e-01
2.167838513851165771e-01
1.936563551425933838e-01
1.713783293962478638e-01
1.521256268024444580e-01
7.222475409507751465e-01
1.273001134395599365e-01
1.227802783250808716e-01
1.228895261883735657e-01
1.261272281408309937e-01
2.242122441530227661e-01
1.654463857412338257e-01
1.440293192863464355e-01
1.635814309120178223e-01
4.634760022163391113e-01
4.451009929180145264e-01
4.001150727272033691e-01
3.389289379119873047e-01
2.725434601306915283e-01
2.104480564594268799e-01
1.594022661447525024e-01
1.229980960488319397e-01
1.019475534558296204e-01
9.471035748720169067e-02
9.829515218734741211e-02
1.090403124690055847e-01
1.232584863901138306e-01
1.376940906047821045e-01
1.498355716466903687e-01
1.580225229263305664e-01
1.614627093076705933e-01
1.601498425006866455e-01
1.546853929758071899e-01
1.461039334535598755e-01
1.356748044490814209e-01
1.246951967477798462e-01
2.047533988952636719e+00
9.982357919216156006e-02
1.106057286262512207e+00
1.007494479417800903e-01
1.106530204415321350e-01
1.990972459316253662e-01
1.855486929416656494e-01
1.715850234031677246e-01
1.581155061721801758e-01
9.635853171348571777e-01
1.357665359973907471e-01
1.282479315996170044e-01
7.710837125778198242e-01
4.835527241230010986e-01
3.177170157432556152e-01
3.123511373996734619e-01
2.840775847434997559e-01
2.422044873237609863e-01
1.964920908212661743e-01
1.549311280250549316e-01
1.227583289146423340e-01
1.023711711168289185e-01
9.374244511127471924e-02
9.511954337358474731e-02
2.147719621658325195e+00
1.066476553678512573e-01
1.838798522949218750e+00
1.052872911095619202e-01
1.035630106925964355e-01
1.028922796249389648e-01
5.614119768142700195e-01
3.244114220142364502e-01
3.087505102157592773e-01
1.509339511394500732e-01
2.649030387401580811e-01
2.393737435340881348e-01
2.109947502613067627e-01
1.831437051296234131e-01
1.588641405105590820e-01
1.404388397932052612e-01
1.177042722702026367e+00
1.239200532436370850e-01
1.244304999709129333e-01
1.287990510463714600e-01
5.473268628120422363e-01
4.401347041130065918e-01
4.336101412773132324e-01
3.956161439418792725e-01
3.376722931861877441e-01
2.723623216152191162e-01
2.105502784252166748e-01
1.598336547613143921e-01
1.241544410586357117e-01
1.041996777057647705e-01
9.820036590099334717e-02
1.028857231140136719e-01
1.143644079566001892e-01
1.288113743066787720e-01
1.429609209299087524e-01
1.543840169906616211e-01
1.615666598081588745e-01
1.639086008071899414e-01
1.615608930587768555e-01
1.552720963954925537e-01
1.461545825004577637e-01
1.226504802703857422e+00
1.216516569256782532e-01
1.107754334807395935e-01
1.032777950167655945e-01
9.917967766523361206e-02
9.813962131738662720e-02
9.951464831829071045e-02
3.663887381553649902e-01
1.081274971365928650e-01
1.139042899012565613e-01
1.990226507186889648e-01
1.867567747831344604e-01
1.719415485858917236e-01
1.526939570903778076e-01
1.639200150966644287e-01
1.367214322090148926e-01
1.800846159458160400e-01
1.765348017215728760e-01
1.633894741535186768e-01
2.662171125411987305e-01
2.665471434593200684e-01
2.523345947265625000e-01
1.393156051635742188e-01
2.080814391374588013e-01
1.837036013603210449e-01
1.585843563079833984e-01
1.361378431320190430e-01
1.186743378639221191e-01
1.072698980569839478e-01
2.695379853248596191e-01
2.488613426685333252e-01
3.141737282276153564e-01
3.195508718490600586e-01
3.102624118328094482e-01
1.968341916799545288e-01
2.693998813629150391e-01
2.426733970642089844e-01
2.126273065805435181e-01
1.831251084804534912e-01
1.323170810937881470e-01
1.882297396659851074e-01
2.121437042951583862e-01
2.257241904735565186e-01
2.272818684577941895e-01
2.176609337329864502e-01
1.508992165327072144e-01
1.427346467971801758e-01
1.476857066154479980e-01
1.502962559461593628e-01
1.503586918115615845e-01
1.406483650207519531e-01
1.462867558002471924e-01
1.826154440641403198e-01
1.329869180917739868e-01
1.801859289407730103e-01
1.311928033828735352e-01
1.661745011806488037e-01
1.555587947368621826e-01
1.427565515041351318e-01
1.390300989151000977e-01
1.401403993368148804e-01
2.184738218784332275e-01
2.254273444414138794e-01
2.238249182701110840e-01
2.147388309240341187e-01
2.001538276672363281e-01
1.825366765260696411e-01
1.516110748052597046e-01
1.649153083562850952e-01
1.724017113447189331e-01
1.731915622949600220e-01
1.677846610546112061e-01
1.290380656719207764e-01
1.656198203563690186e-01
1.686025857925415039e-01
1.675714105367660522e-01
1.630701124668121338e-01
1.606001257896423340e-01
1.634679883718490601e-01
1.607331484556198120e-01
1.534191817045211792e-01
1.705068796873092651e-01
1.755844503641128540e-01
1.758912056684494019e-01
1.718183904886245728e-01
1.643633693456649780e-01
1.588650196790695190e-01
1.643236130475997925e-01
1.638439595699310303e-01
1.580770313739776611e-01
1.485179662704467773e-01
1.735179126262664795e-01
1.804013997316360474e-01
1.818927824497222900e-01
1.782599687576293945e-01
1.381096541881561279e-01
1.405018121004104614e-01
1.392962336540222168e-01
1.350419372320175171e-01
1.807803213596343994e-01
1.832001954317092896e-01
1.801882982254028320e-01
1.336577087640762329e-01
1.655485332012176514e-01
1.385998725891113281e-01
1.379494220018386841e-01
1.718678474426269531e-01
1.715078055858612061e-01
1.668587774038314819e-01
1.543990969657897949e-01
1.542414575815200806e-01
1.500787734985351562e-01
1.604483127593994141e-01
1.501813828945159912e-01
1.492376327514648438e-01
1.479246020317077637e-01
1.478340029716491699e-01
1.747560650110244751e-01
1.465153098106384277e-01
1.704404056072235107e-01
1.484810709953308105e-01
1.507496535778045654e-01
1.500897854566574097e-01
1.653911322355270386e-01
1.640014350414276123e-01
1.420090049505233765e-01
1.417723298072814941e-01
1.611362546682357788e-01
1.614389121532440186e-01
1.582233905792236328e-01
1.586474478244781494e-01
1.605229079723358154e-01
1.569540053606033325e-01
1.600858122110366821e-01
1.627320349216461182e-01
1.406907588243484497e-01
1.400875747203826904e-01
1.590900421142578125e-01
1.560965478420257568e-01
1.562997102737426758e-01
1.587762683629989624e-01
1.591036319732666016e-01
1.561248749494552612e-01
1.623669564723968506e-01
1.637206822633743286e-01
1.593554615974426270e-01
1.594510972499847412e-01
1.625794172286987305e-01
1.618077605962753296e-01
1.384345442056655884e-01
1.383014023303985596e-01
1.610096096992492676e-01
1.596665084362030029e-01
1.376734524965286255e-01
1.614162623882293701e-01
1.621554195880889893e-01
1.366909444332122803e-01
1.566945165395736694e-01
1.353608518838882446e-01
1.344591677188873291e-01
1.333335936069488525e-01
1.320067942142486572e-01
1.887492686510086060e-01
1.866929382085800171e-01
1.285657137632369995e-01
1.694272011518478394e-01
1.570280343294143677e-01
1.718970835208892822e-01
1.811933219432830811e-01
1.269969791173934937e-01
1.883932352066040039e-01
1.859993189573287964e-01
1.787903606891632080e-01
1.683246195316314697e-01
1.232272759079933167e-01
1.770570278167724609e-01
1.846088916063308716e-01
1.838553845882415771e-01
1.757478564977645874e-01
1.624716371297836304e-01
1.694801151752471924e-01
1.786184906959533691e-01
1.825824379920959473e-01
1.811952292919158936e-01
1.251827031373977661e-01
1.699021309614181519e-01
1.543242037296295166e-01
1.580194234848022461e-01
1.562229096889495850e-01
1.650404185056686401e-01
1.662839502096176147e-01
1.262596100568771362e-01
1.534141600131988525e-01
1.511098444461822510e-01
1.690738797187805176e-01
1.271628737449645996e-01
1.717522591352462769e-01
1.686366796493530273e-01
1.620778739452362061e-01
1.630268245935440063e-01
1.678652167320251465e-01
1.660884171724319458e-01
1.586669981479644775e-01
1.651086509227752686e-01
1.701675504446029663e-01
1.299633532762527466e-01
1.709484606981277466e-01
1.669990718364715576e-01
1.523030251264572144e-01
1.304955482482910156e-01
1.572962552309036255e-01
1.543859094381332397e-01
1.640628874301910400e-01
1.313028931617736816e-01
1.311927139759063721e-01
1.696139127016067505e-01
1.668683886528015137e-01
1.606245487928390503e-01
1.623870730400085449e-01
1.670817583799362183e-01
1.651504784822463989e-01
1.576059013605117798e-01
1.649030745029449463e-01
1.701627224683761597e-01
1.706941723823547363e-01
1.668466180562973022e-01
1.318716704845428467e-01
1.586039513349533081e-01
1.601573377847671509e-01
1.560304909944534302e-01
1.622958481311798096e-01
1.651845425367355347e-01
1.638410389423370361e-01
1.343921571969985962e-01
1.557999551296234131e-01
1.554438471794128418e-01
1.500820666551589966e-01
1.674353927373886108e-01
1.711563616991043091e-01
1.700137257575988770e-01
1.646466106176376343e-01
1.521204560995101929e-01
1.374620348215103149e-01
1.594581156969070435e-01
1.573043018579483032e-01
1.502123624086380005e-01
1.671297401189804077e-01
1.721664816141128540e-01
1.400488168001174927e-01
1.718266308307647705e-01
1.669891774654388428e-01
1.481379270553588867e-01
1.515554189682006836e-01
1.498309224843978882e-01
1.625173985958099365e-01
1.635849624872207642e-01
1.401274055242538452e-01
1.577902883291244507e-01
1.396762132644653320e-01
1.625532358884811401e-01
1.630887538194656372e-01
1.389056593179702759e-01
1.531654894351959229e-01
1.619957983493804932e-01
1.653754711151123047e-01
1.642535328865051270e-01
1.592585742473602295e-01
1.568132489919662476e-01
1.601604968309402466e-01
1.574588268995285034e-01
1.498194038867950439e-01
1.668500900268554688e-01
1.722363978624343872e-01
1.723541319370269775e-01
1.676751673221588135e-01
1.424537897109985352e-01
1.535152792930603027e-01
1.417293697595596313e-01
1.587581187486648560e-01
1.556006073951721191e-01
1.575795114040374756e-01
1.600869596004486084e-01
1.585319191217422485e-01
1.523489505052566528e-01
1.525820791721343994e-01
1.414615660905838013e-01
1.414168030023574829e-01
1.640304923057556152e-01
1.628315150737762451e-01
1.577924042940139771e-01
1.573473364114761353e-01
1.608549654483795166e-01
1.581467390060424805e-01
1.554896533489227295e-01
1.576612442731857300e-01
1.559884846210479736e-01
1.552734076976776123e-01
1.552734225988388062e-01
1.548974364995956421e-01
1.494432687759399414e-01
1.595009118318557739e-01
1.596601307392120361e-01
1.474849879741668701e-01
1.462502032518386841e-01
1.469091922044754028e-01
1.661093831062316895e-01
1.656936407089233398e-01
1.609221100807189941e-01
1.498489230871200562e-01
1.530377715826034546e-01
1.507431715726852417e-01
1.576677411794662476e-01
1.493856757879257202e-01
1.604392230510711670e-01
1.575030833482742310e-01
1.510831564664840698e-01
1.526808738708496094e-01
1.489803344011306763e-01
1.598861217498779297e-01
1.498285830020904541e-01
1.646287590265274048e-01
1.491306424140930176e-01
1.598722189664840698e-01
1.539652049541473389e-01
1.588483601808547974e-01
1.632659733295440674e-01
1.609949618577957153e-01
1.500203013420104980e-01
1.521257013082504272e-01
1.506600975990295410e-01
1.462167948484420776e-01
1.477673798799514771e-01
1.773596853017807007e-01
1.784744411706924438e-01
1.716580688953399658e-01
1.590304225683212280e-01
1.572969555854797363e-01
1.498758047819137573e-01
1.739969253540039062e-01
1.762430369853973389e-01
1.727339774370193481e-01
1.646230071783065796e-01
1.536760479211807251e-01
1.628680825233459473e-01
1.720766723155975342e-01
1.733085513114929199e-01
1.670737266540527344e-01
1.553299278020858765e-01
1.407996565103530884e-01
1.753194034099578857e-01
1.869077682495117188e-01
1.912316530942916870e-01
1.646971851587295532e-01
1.850081533193588257e-01
1.759766191244125366e-01
1.631303727626800537e-01
1.502678394317626953e-01
1.604152768850326538e-01
1.638510525226593018e-01
1.549827158451080322e-01
1.580172032117843628e-01
1.489529460668563843e-01
1.512307524681091309e-01
1.498137265443801880e-01
1.542493999004364014e-01
1.607255190610885620e-01
1.534390598535537720e-01
1.427382975816726685e-01
1.628456413745880127e-01
1.427458524703979492e-01
1.420093029737472534e-01
1.661314666271209717e-01
1.641261875629425049e-01
1.514562517404556274e-01
1.504477262496948242e-01
1.518777161836624146e-01
1.507185697555541992e-01
1.499893516302108765e-01
1.459850966930389404e-01
1.627356857061386108e-01
1.625830531120300293e-01
1.463930606842041016e-01
1.475811153650283813e-01
1.573918163776397705e-01
1.480199098587036133e-01
1.551914513111114502e-01
1.505046188831329346e-01
1.502881795167922974e-01
1.550499945878982544e-01
1.479560136795043945e-01
1.522523313760757446e-01
1.478382498025894165e-01
1.470514535903930664e-01
1.631008684635162354e-01
1.444709748029708862e-01
1.621945649385452271e-01
1.575431227684020996e-01
1.420164555311203003e-01
1.438587903976440430e-01
1.772066801786422729e-01
1.820409893989562988e-01
1.396148055791854858e-01
1.740381419658660889e-01
1.450893282890319824e-01
1.485096812248229980e-01
1.358793973922729492e-01
1.580324172973632812e-01
1.534158438444137573e-01
1.542130261659622192e-01
1.546604931354522705e-01
1.521669626235961914e-01
1.595557332038879395e-01
1.613874435424804688e-01
1.450780928134918213e-01
1.426015943288803101e-01
1.673722416162490845e-01
1.685631424188613892e-01
1.379240602254867554e-01
1.367523521184921265e-01
1.320354938507080078e-01
1.799923926591873169e-01
1.826257258653640747e-01
1.788797229528427124e-01
1.312642693519592285e-01
1.338782161474227905e-01
1.327071487903594971e-01
1.283438354730606079e-01
1.219192296266555786e-01
1.936951130628585815e-01
1.982826590538024902e-01
1.136826649308204651e-01
1.132901161909103394e-01
1.114837154746055603e-01
2.050210237503051758e-01
1.093292906880378723e-01
1.087538897991180420e-01
1.072077155113220215e-01
1.050524413585662842e-01
2.336207777261734009e-01
2.279896438121795654e-01
2.229602187871932983e-01
2.088378220796585083e-01
1.887626796960830688e-01
1.614379286766052246e-01
1.481992155313491821e-01
1.616459190845489502e-01
1.679504364728927612e-01
1.381617188453674316e-01
1.566500663757324219e-01
1.359919309616088867e-01
1.331224739551544189e-01
1.290150582790374756e-01
1.998278200626373291e-01
2.010986506938934326e-01
1.272081434726715088e-01
1.289713084697723389e-01
1.621217727661132812e-01
1.294987052679061890e-01
1.867808699607849121e-01
1.796133816242218018e-01
1.652893424034118652e-01
1.502141952514648438e-01
1.591872870922088623e-01
1.633284837007522583e-01
1.622697263956069946e-01
1.566933840513229370e-01
1.585982888936996460e-01
1.576705425977706909e-01
1.607599258422851562e-01
1.569739729166030884e-01
1.589139550924301147e-01
1.541329920291900635e-01
1.560238599777221680e-01
1.550404727458953857e-01
1.512389183044433594e-01
1.515312790870666504e-01
1.503781229257583618e-01
1.669943332672119141e-01
1.380694210529327393e-01
1.364743560552597046e-01
1.773044168949127197e-01
1.490496098995208740e-01
1.474281251430511475e-01
1.720787286758422852e-01
1.628058552742004395e-01
1.516334116458892822e-01
1.580711603164672852e-01
1.598938852548599243e-01
1.572152525186538696e-01
1.493654847145080566e-01
1.505225151777267456e-01
1.460988819599151611e-01
1.493078172206878662e-01
1.684472709894180298e-01
1.700383275747299194e-01
1.662035584449768066e-01
1.411229819059371948e-01
1.438536345958709717e-01
1.415383070707321167e-01
1.641132384538650513e-01
1.459845453500747681e-01
1.661300361156463623e-01
1.619366854429244995e-01
1.540000885725021362e-01
1.406077295541763306e-01
1.726587712764739990e-01
1.775781810283660889e-01
1.734259724617004395e-01
1.399487704038619995e-01
1.491824388504028320e-01
1.521163880825042725e-01
1.393489837646484375e-01
1.503839492797851562e-01
1.463447511196136475e-01
1.670527607202529907e-01
1.689039766788482666e-01
1.629757434129714966e-01
1.503885239362716675e-01
1.546697765588760376e-01
1.390553116798400879e-01
1.547581404447555542e-01
1.509531587362289429e-01
1.591641604900360107e-01
1.609538644552230835e-01
1.558274924755096436e-01
1.542652994394302368e-01
1.579224616289138794e-01
1.570264548063278198e-01
1.423057913780212402e-01
1.416047215461730957e-01
1.582258045673370361e-01
1.568871140480041504e-01
1.509426236152648926e-01
1.393781006336212158e-01
1.388860940933227539e-01
1.556289643049240112e-01
1.529502570629119873e-01
1.470950543880462646e-01
1.688736975193023682e-01
1.369129717350006104e-01
1.361013501882553101e-01
1.800566464662551880e-01
1.741046905517578125e-01
1.610607057809829712e-01
1.576374769210815430e-01
1.665116548538208008e-01
1.699358969926834106e-01
1.677584201097488403e-01
1.403734982013702393e-01
1.416387408971786499e-01
1.381516903638839722e-01
1.702915132045745850e-01
1.720514595508575439e-01
1.322488933801651001e-01
1.311860233545303345e-01
1.268209367990493774e-01
1.576282382011413574e-01
1.916673183441162109e-01
1.916719526052474976e-01
1.842733621597290039e-01
1.429869681596755981e-01
1.608196049928665161e-01
1.536580026149749756e-01
1.624632179737091064e-01
1.634888201951980591e-01
1.388082653284072876e-01
1.500508636236190796e-01
1.391370445489883423e-01
1.507258564233779907e-01
1.475799232721328735e-01
1.641058176755905151e-01
1.366023570299148560e-01
1.356307864189147949e-01
1.661173403263092041e-01
1.592125594615936279e-01
1.470482200384140015e-01
1.686802357435226440e-01
1.776959300041198730e-01
1.401196718215942383e-01
1.815591007471084595e-01
1.765493303537368774e-01
1.664924025535583496e-01
1.481468081474304199e-01
1.558399498462677002e-01
1.565724462270736694e-01
1.508415192365646362e-01
1.405266970396041870e-01
1.739356815814971924e-01
1.395288258790969849e-01
1.885834336280822754e-01
1.876491010189056396e-01
1.361692398786544800e-01
1.345049440860748291e-01
1.668796539306640625e-01
1.570122539997100830e-01
1.454275399446487427e-01
1.816002875566482544e-01
1.929477453231811523e-01
1.924907267093658447e-01
1.814656406641006470e-01
1.437289267778396606e-01
1.505795270204544067e-01
1.411668658256530762e-01
1.568170636892318726e-01
1.555417627096176147e-01
1.504782289266586304e-01
1.429524272680282593e-01
1.779919564723968506e-01
1.833555996417999268e-01
1.784339100122451782e-01
1.653653234243392944e-01
1.373428553342819214e-01
1.639925241470336914e-01
1.397741287946701050e-01
1.393361389636993408e-01
1.836249530315399170e-01
1.820735037326812744e-01
1.740493476390838623e-01
1.616967916488647461e-01
1.353753954172134399e-01
1.716967970132827759e-01
1.351930201053619385e-01
1.876705884933471680e-01
1.842808127403259277e-01
1.717066317796707153e-01
1.536528766155242920e-01
1.663051843643188477e-01
1.791723966598510742e-01
1.849887073040008545e-01
1.832108944654464722e-01
1.373053342103958130e-01
1.676320284605026245e-01
1.432217657566070557e-01
1.485919654369354248e-01
1.477877944707870483e-01
1.350847929716110229e-01
1.627680212259292603e-01
1.624305993318557739e-01
1.573791056871414185e-01
1.523122191429138184e-01
1.555431634187698364e-01
1.519027054309844971e-01
1.564102768898010254e-01
1.590405404567718506e-01
1.568617522716522217e-01
1.507493704557418823e-01
1.363856941461563110e-01
1.718258261680603027e-01
1.741674691438674927e-01
1.674619913101196289e-01
1.541334390640258789e-01
1.592535078525543213e-01
1.405029743909835815e-01
1.771344989538192749e-01
1.786993741989135742e-01
1.734348833560943604e-01
1.402257233858108521e-01
1.543950289487838745e-01
1.388441473245620728e-01
1.706868857145309448e-01
1.759038418531417847e-01
1.378389596939086914e-01
1.676593273878097534e-01
1.565206348896026611e-01
1.564588546752929688e-01
1.368331313133239746e-01
1.364952921867370605e-01
1.356373280286788940e-01
1.857904791831970215e-01
1.845544129610061646e-01
1.322185993194580078e-01
1.696086078882217407e-01
1.302839070558547974e-01
1.291532516479492188e-01
1.276016086339950562e-01
1.754157394170761108e-01
1.763926148414611816e-01
1.682616919279098511e-01
1.538272053003311157e-01
1.681293696165084839e-01
1.251293122768402100e-01
1.888012588024139404e-01
1.908946037292480469e-01
1.853788793087005615e-01
1.741005331277847290e-01
1.469645649194717407e-01
1.554630845785140991e-01
1.568416059017181396e-01
1.213490292429924011e-01
1.209839433431625366e-01
1.624772548675537109e-01
1.192028000950813293e-01
1.595149338245391846e-01
1.542618423700332642e-01
1.672462522983551025e-01
1.704868674278259277e-01
1.480118334293365479e-01
1.479965597391128540e-01
1.696932613849639893e-01
1.472358405590057373e-01
1.224352121353149414e-01
1.675452888011932373e-01
1.203361451625823975e-01
1.545305550098419189e-01
1.189112961292266846e-01
1.527003943920135498e-01
1.461678892374038696e-01
1.711866557598114014e-01
1.229684054851531982e-01
1.796693950891494751e-01
1.219982281327247620e-01
1.741873770952224731e-01
1.662776321172714233e-01
1.538734734058380127e-01
1.170441806316375732e-01
1.168460771441459656e-01
1.713860481977462769e-01
1.161302626132965088e-01
1.648271083831787109e-01
1.547096520662307739e-01
1.690043509006500244e-01
1.764350831508636475e-01
1.773917526006698608e-01
1.722976863384246826e-01
1.146484315395355225e-01
1.563394218683242798e-01
1.586325019598007202e-01
1.145946159958839417e-01
1.498020440340042114e-01
1.684756428003311157e-01
1.712766438722610474e-01
1.150199472904205322e-01
1.658586263656616211e-01
1.510240286588668823e-01
1.521228551864624023e-01
1.469516903162002563e-01
1.715795844793319702e-01
1.157322376966476440e-01
1.157625392079353333e-01
1.808785945177078247e-01
1.151748672127723694e-01
1.735463291406631470e-01
1.651276797056198120e-01
1.578417867422103882e-01
1.148153245449066162e-01
1.701715290546417236e-01
1.670576781034469604e-01
1.565077006816864014e-01
1.140349507331848145e-01
1.805545091629028320e-01
1.144292652606964111e-01
1.923001408576965332e-01
1.897354423999786377e-01
1.802933812141418457e-01
1.430384367704391479e-01
1.134118065237998962e-01
1.567098349332809448e-01
1.561435461044311523e-01
1.490061879158020020e-01
1.139547973871231079e-01
1.140882521867752075e-01
1.933286488056182861e-01
1.953652203083038330e-01
1.892015784978866577e-01
1.768892109394073486e-01
1.487731486558914185e-01
1.579296141862869263e-01
1.594064682722091675e-01
1.535463482141494751e-01
1.661101579666137695e-01
1.700432151556015015e-01
1.681435555219650269e-01
1.460192650556564331e-01
1.463842689990997314e-01
1.648858338594436646e-01
1.183776557445526123e-01
1.420474648475646973e-01
1.673982292413711548e-01
1.383333206176757812e-01
1.697967201471328735e-01
1.359973698854446411e-01
1.705499738454818726e-01
1.351396590471267700e-01
1.327316164970397949e-01
1.767606735229492188e-01
1.273284405469894409e-01
1.764406412839889526e-01
1.313387006521224976e-01
1.319828033447265625e-01
1.726415306329727173e-01
1.699888408184051514e-01
1.283879876136779785e-01
1.281798332929611206e-01
1.514976471662521362e-01
1.277125477790832520e-01
1.516923010349273682e-01
1.453076452016830444e-01
1.653903424739837646e-01
1.700169593095779419e-01
1.681360453367233276e-01
1.387382596731185913e-01
1.399080157279968262e-01
1.633742153644561768e-01
1.372879594564437866e-01
1.286571323871612549e-01
1.287672668695449829e-01
1.713084876537322998e-01
1.677403301000595093e-01
1.279269158840179443e-01
1.480382829904556274e-01
1.495347470045089722e-01
1.445133686065673828e-01
1.348306834697723389e-01
1.277084946632385254e-01
1.945525258779525757e-01
1.999767422676086426e-01
1.955012381076812744e-01
1.830262392759323120e-01
1.336857229471206665e-01
1.422628611326217651e-01
1.448604464530944824e-01
1.277132779359817505e-01
1.386347115039825439e-01
1.314347684383392334e-01
1.806648820638656616e-01
1.856195181608200073e-01
1.821854263544082642e-01
1.718880087137222290e-01
1.298019140958786011e-01
1.536000818014144897e-01
1.598359346389770508e-01
1.576509922742843628e-01
1.484119594097137451e-01
1.350133568048477173e-01
1.323609948158264160e-01
1.986846029758453369e-01
2.071115970611572266e-01
1.325011998414993286e-01
1.314981132745742798e-01
1.992869377136230469e-01
1.878321617841720581e-01
1.706180870532989502e-01
1.315852105617523193e-01
1.676030308008193970e-01
1.789607405662536621e-01
1.789724230766296387e-01
1.687400788068771362e-01
1.518171876668930054e-01
1.282197088003158569e-01
1.843684911727905273e-01
1.949942708015441895e-01
1.957345902919769287e-01
1.292754709720611572e-01
1.800985485315322876e-01
1.280193328857421875e-01
1.269420236349105835e-01
1.529944241046905518e-01
1.564287692308425903e-01
1.248208656907081604e-01
1.483935564756393433e-01
1.610716581344604492e-01
1.230753660202026367e-01
1.223601251840591431e-01
1.695731282234191895e-01
1.659814268350601196e-01
1.450163722038269043e-01
1.475472599267959595e-01
1.436238139867782593e-01
1.680368930101394653e-01
1.706030070781707764e-01
1.357131749391555786e-01
1.338617503643035889e-01
1.757436990737915039e-01
1.755106598138809204e-01
1.223505586385726929e-01
1.383628249168395996e-01
1.216605082154273987e-01
1.385924965143203735e-01
1.679873168468475342e-01
1.668989658355712891e-01
1.207324266433715820e-01
1.473998427391052246e-01
1.468621194362640381e-01
1.403115391731262207e-01
1.726988255977630615e-01
1.771261245012283325e-01
1.213935688138008118e-01
1.716607958078384399e-01
1.633171141147613525e-01
1.507150828838348389e-01
1.566329896450042725e-01
1.544470638036727905e-01
1.454899162054061890e-01
1.326145380735397339e-01
1.858886033296585083e-01
1.262229233980178833e-01
2.055476307868957520e-01
2.038936764001846313e-01
1.925002783536911011e-01
1.746778190135955811e-01
1.260141879320144653e-01
1.634786576032638550e-01
1.751515269279479980e-01
1.757602989673614502e-01
1.266600191593170166e-01
1.582790017127990723e-01
1.270918250083923340e-01
1.335157305002212524e-01
1.801861524581909180e-01
1.278916597366333008e-01
1.964787840843200684e-01
1.941651999950408936e-01
1.832071840763092041e-01
1.667701005935668945e-01
1.505628377199172974e-01
1.634035855531692505e-01
1.668750345706939697e-01
1.609088033437728882e-01
1.268206685781478882e-01
1.377040147781372070e-01
1.738802343606948853e-01
1.814473867416381836e-01
1.805281937122344971e-01
1.291172802448272705e-01
1.313430219888687134e-01
1.323046684265136719e-01
1.680209040641784668e-01
1.305843293666839600e-01
1.684488654136657715e-01
1.308617293834686279e-01
1.290699988603591919e-01
1.314846575260162354e-01
1.799910664558410645e-01
1.780803054571151733e-01
1.689938157796859741e-01
1.309502869844436646e-01
1.517677754163742065e-01
1.570285409688949585e-01
1.538454592227935791e-01
1.438706964254379272e-01
1.641648411750793457e-01
1.712773889303207397e-01
1.708902418613433838e-01
1.330531686544418335e-01
1.352743655443191528e-01
1.352486461400985718e-01
1.333845257759094238e-01
1.680185794830322266e-01
1.659760326147079468e-01
1.349579542875289917e-01
1.364756673574447632e-01
1.326403468847274780e-01
1.694746464490890503e-01
1.712321788072586060e-01
1.658429503440856934e-01
1.365780383348464966e-01
1.402151286602020264e-01
1.377223134040832520e-01
1.378564536571502686e-01
1.380180418491363525e-01
1.370370686054229736e-01
1.800366044044494629e-01
1.773265600204467773e-01
1.348496824502944946e-01
1.593764424324035645e-01
1.467543244361877441e-01
1.351012140512466431e-01
1.334647983312606812e-01
1.631273627281188965e-01
1.585226207971572876e-01
1.466989219188690186e-01
1.313517540693283081e-01
1.846435368061065674e-01
1.975219249725341797e-01
1.995966434478759766e-01
1.124519035220146179e-01
1.135915517807006836e-01
1.123903766274452209e-01
1.093620806932449341e-01
1.053871586918830872e-01
2.203498184680938721e-01
1.012334302067756653e-01
1.003832891583442688e-01
9.910827875137329102e-02
1.984798759222030640e-01
2.398553639650344849e-01
2.290952652692794800e-01
2.069796621799468994e-01
1.791040748357772827e-01
1.408898383378982544e-01
1.324351131916046143e-01
1.341852992773056030e-01
2.045894414186477661e-01
2.102131694555282593e-01
1.995829343795776367e-01
1.772069334983825684e-01
1.499947160482406616e-01
1.698156297206878662e-01
1.898941844701766968e-01
2.001399844884872437e-01
1.989409327507019043e-01
1.339538991451263428e-01
1.781782209873199463e-01
1.627767682075500488e-01
1.471462547779083252e-01
1.344017535448074341e-01
1.705167591571807861e-01
1.711546182632446289e-01
1.616282910108566284e-01
1.454602628946304321e-01
1.272857040166854858e-01
1.883608400821685791e-01
2.044013142585754395e-01
2.082555145025253296e-01
2.001738697290420532e-01
1.128098145127296448e-01
1.531896591186523438e-01
1.245249360799789429e-01
1.268377900123596191e-01
1.247327104210853577e-01
1.723044514656066895e-01
1.417450457811355591e-01
1.399584263563156128e-01
1.385475099086761475e-01
1.380149126052856445e-01
1.704121232032775879e-01
1.631728410720825195e-01
1.395683735609054565e-01
1.423391848802566528e-01
1.704194396734237671e-01
1.774709969758987427e-01
1.725899428129196167e-01
1.583093255758285522e-01
1.535629034042358398e-01
1.633056998252868652e-01
1.663138419389724731e-01
1.624886542558670044e-01
1.386504769325256348e-01
1.409301757812500000e-01
1.369111239910125732e-01
1.350452005863189697e-01
1.349731534719467163e-01
1.329496353864669800e-01
1.864179074764251709e-01
1.839056164026260376e-01
1.732774823904037476e-01
1.577306687831878662e-01
1.411451995372772217e-01
1.424523741006851196e-01
2.158713191747665405e-01
2.277250289916992188e-01
2.196938097476959229e-01
1.300061047077178955e-01
1.276115179061889648e-01
1.275322735309600830e-01
1.487771123647689819e-01
1.315644979476928711e-01
1.215504109859466553e-01
1.967354565858840942e-01
1.322561949491500854e-01
2.157739102840423584e-01
2.116540223360061646e-01
1.967799365520477295e-01
1.755072623491287231e-01
1.530282795429229736e-01
1.773602813482284546e-01
1.993262320756912231e-01
2.057542353868484497e-01
1.961576193571090698e-01
1.747936159372329712e-01
1.503072679042816162e-01
1.631423383951187134e-01
1.698382049798965454e-01
1.691595017910003662e-01
1.619153469800949097e-01
1.503703594207763672e-01
1.640910059213638306e-01
1.727536767721176147e-01
1.698874235153198242e-01
1.573929488658905029e-01
1.527101248502731323e-01
1.311250180006027222e-01
1.690777838230133057e-01
1.316632181406021118e-01
1.701102554798126221e-01
1.634049862623214722e-01
1.381475478410720825e-01
1.332321763038635254e-01
1.474010199308395386e-01
1.444808840751647949e-01
1.354537159204483032e-01
1.675609946250915527e-01
1.739316880702972412e-01
1.719155162572860718e-01
1.261935383081436157e-01
1.280311197042465210e-01
1.251804381608963013e-01
1.188465282320976257e-01
1.483273357152938843e-01
1.972643584012985229e-01
1.979013234376907349e-01
1.877495944499969482e-01
1.701436936855316162e-01
1.372381895780563354e-01
1.499805599451065063e-01
1.544983237981796265e-01
1.502265781164169312e-01
1.391949504613876343e-01
1.408616900444030762e-01
1.771579384803771973e-01
1.832886040210723877e-01
1.795001029968261719e-01
1.676423102617263794e-01
1.512093693017959595e-01
1.548858582973480225e-01
1.682013422250747681e-01
1.701936870813369751e-01
1.446980386972427368e-01
1.541264206171035767e-01
1.459545195102691650e-01
1.297185719013214111e-01
1.699985861778259277e-01
1.780854761600494385e-01
1.467542052268981934e-01
1.750715225934982300e-01
1.654796302318572998e-01
1.509020477533340454e-01
1.531723588705062866e-01
1.651290655136108398e-01
1.661866307258605957e-01
1.570706218481063843e-01
1.413057744503021240e-01
1.614302098751068115e-01
1.448794901371002197e-01
1.843919306993484497e-01
1.852328926324844360e-01
1.449778825044631958e-01
1.687570363283157349e-01
1.438196599483489990e-01
1.400879025459289551e-01
1.424640864133834839e-01
1.413603425025939941e-01
1.527371406555175781e-01
1.480629891157150269e-01
1.369359195232391357e-01
1.646839380264282227e-01
1.731311380863189697e-01
1.389385312795639038e-01
1.723323464393615723e-01
1.641649603843688965e-01
1.345502138137817383e-01
1.331114172935485840e-01
1.631749123334884644e-01
1.663255691528320312e-01
1.590026170015335083e-01
1.466903388500213623e-01
1.524826884269714355e-01
1.526671797037124634e-01
1.477467119693756104e-01
1.299825757741928101e-01
1.294537484645843506e-01
1.767914593219757080e-01
1.747990548610687256e-01
1.619323343038558960e-01
1.428603380918502808e-01
1.326293647289276123e-01
1.909399777650833130e-01
2.027124762535095215e-01
2.021605968475341797e-01
1.906118094921112061e-01
1.298675984144210815e-01
1.568548083305358887e-01
1.257627308368682861e-01
1.254891753196716309e-01
2.006723880767822266e-01
2.075616717338562012e-01
1.973358094692230225e-01
1.746842265129089355e-01
1.233897134661674500e-01
1.669716089963912964e-01
1.801365464925765991e-01
1.227278485894203186e-01
1.877417713403701782e-01
1.816577017307281494e-01
1.683214455842971802e-01
1.212087273597717285e-01
1.610647737979888916e-01
1.205016002058982849e-01
1.772653609514236450e-01
1.195380687713623047e-01
1.688340604305267334e-01
1.554597467184066772e-01
1.372057497501373291e-01
1.810512393712997437e-01
1.957502961158752441e-01
1.993169635534286499e-01
1.919055134057998657e-01
1.249790862202644348e-01
1.318045854568481445e-01
1.369554251432418823e-01
1.591122448444366455e-01
1.195948719978332520e-01
1.456288546323776245e-01
1.526578068733215332e-01
1.498277038335800171e-01
1.556390821933746338e-01
1.555257141590118408e-01
1.217898502945899963e-01
1.212397143244743347e-01
1.608874499797821045e-01
1.605006307363510132e-01
1.202637255191802979e-01
1.461993008852005005e-01
1.200623363256454468e-01
1.436890661716461182e-01
1.361995190382003784e-01
1.202133521437644958e-01
1.195498779416084290e-01
1.973949968814849854e-01
1.985047459602355957e-01
1.889679133892059326e-01
1.721604168415069580e-01
1.527373492717742920e-01
1.743797510862350464e-01
1.924436390399932861e-01
1.950184404850006104e-01
1.827418208122253418e-01
1.415769755840301514e-01
1.492836922407150269e-01
1.523329764604568481e-01
1.502341777086257935e-01
1.439484953880310059e-01
1.678493916988372803e-01
1.702156811952590942e-01
1.613655537366867065e-01
1.480856984853744507e-01
1.539745479822158813e-01
1.539925932884216309e-01
1.485863476991653442e-01
1.531457602977752686e-01
1.551824659109115601e-01
1.311973035335540771e-01
1.420338600873947144e-01
1.561694145202636719e-01
1.600329428911209106e-01
1.286015361547470093e-01
1.255459487438201904e-01
1.186399981379508972e-01
1.823991537094116211e-01
1.859861016273498535e-01
1.108789891004562378e-01
1.110818237066268921e-01
1.087644770741462708e-01
1.047725230455398560e-01
2.023634165525436401e-01
1.002408266067504883e-01
9.917920082807540894e-02
9.743087738752365112e-02
1.982310861349105835e-01
2.241029441356658936e-01
2.139238864183425903e-01
1.534812897443771362e-01
1.736450046300888062e-01
1.513325721025466919e-01
1.582041978836059570e-01
1.867394447326660156e-01
1.672581434249877930e-01
2.148974984884262085e-01
2.074490338563919067e-01
1.843714714050292969e-01
1.539736837148666382e-01
1.461760401725769043e-01
1.496182829141616821e-01
1.484418958425521851e-01
2.433494329452514648e-01
2.541013956069946289e-01
1.368337720632553101e-01
2.368316948413848877e-01
1.372096836566925049e-01
1.371238529682159424e-01
1.812233924865722656e-01
1.611155867576599121e-01
1.505038589239120483e-01
1.292979717254638672e-01
1.829192936420440674e-01
1.843812912702560425e-01
1.250108182430267334e-01
1.628081798553466797e-01
1.455733776092529297e-01
1.261289864778518677e-01
1.923437118530273438e-01
2.098879069089889526e-01
2.136639207601547241e-01
2.040605396032333374e-01
1.126911416649818420e-01
1.188607886433601379e-01
1.214168965816497803e-01
1.198917329311370850e-01
1.150900274515151978e-01
1.085995435714721680e-01
1.021894514560699463e-01
9.726779907941818237e-02
2.487927973270416260e-01
9.418815374374389648e-02
2.394925206899642944e-01
2.545028030872344971e-01
1.613318771123886108e-01
2.178283780813217163e-01
1.904472559690475464e-01
1.604015678167343140e-01
1.976285278797149658e-01
1.207022890448570251e-01
2.438391447067260742e-01
2.644698023796081543e-01
2.557343840599060059e-01
1.965232640504837036e-01
1.937659233808517456e-01
1.572625935077667236e-01
1.628234386444091797e-01
1.870856136083602905e-01
2.012357860803604126e-01
1.018520221114158630e-01
9.984248131513595581e-02
9.736667573451995850e-02
9.502438455820083618e-02
9.326870739459991455e-02
3.037360906600952148e-01
9.262374043464660645e-02
2.635297775268554688e-01
2.490552663803100586e-01
1.581238061189651489e-01
1.943264454603195190e-01
1.646750122308731079e-01
1.376696825027465820e-01
1.189989298582077026e-01
2.243037223815917969e-01
2.124791145324707031e-01
1.652288883924484253e-01
3.915948569774627686e-01
3.747881650924682617e-01
1.949060112237930298e-01
2.319469451904296875e-01
2.567387223243713379e-01
2.163985967636108398e-01
2.260041683912277222e-01
1.417937427759170532e-01
1.655709743499755859e-01
2.040361464023590088e-01
2.253876477479934692e-01
2.305932044982910156e-01
1.529493778944015503e-01
2.117249220609664917e-01
1.768166571855545044e-01
1.590227782726287842e-01
1.308588832616806030e-01
1.185028627514839172e-01
1.365504562854766846e-01
1.511733531951904297e-01
1.355784982442855835e-01
1.786369979381561279e-01
1.291687190532684326e-01
1.512340456247329712e-01
1.205138042569160461e-01
1.944475769996643066e-01
1.073715388774871826e-01
1.971833854913711548e-01
1.880692541599273682e-01
1.308536529541015625e-01
1.317558884620666504e-01
1.523530632257461548e-01
1.106108129024505615e-01
1.029065400362014771e-01
2.055714726448059082e-01
2.029137313365936279e-01
1.850708723068237305e-01
1.454002559185028076e-01
1.428118646144866943e-01
1.254937499761581421e-01
1.584395766258239746e-01
2.433942854404449463e-01
2.544366419315338135e-01
1.072589755058288574e-01
9.841377288103103638e-02
9.968078136444091797e-02
1.068126708269119263e-01
1.104074493050575256e-01
1.060810014605522156e-01
2.244461029767990112e-01
9.426215291023254395e-02
2.008852213621139526e-01
1.831906586885452271e-01
1.573403626680374146e-01
9.806297719478607178e-02
1.861604750156402588e-01
1.875447034835815430e-01
1.020691096782684326e-01
1.682478785514831543e-01
1.525205373764038086e-01
9.823293983936309814e-02
9.474418312311172485e-02
9.109155833721160889e-02
2.475962489843368530e-01
9.306655079126358032e-02
2.533153593540191650e-01
2.394417971372604370e-01
1.075081005692481995e-01
1.946698278188705444e-01
1.721308231353759766e-01
1.019304394721984863e-01
2.149531543254852295e-01
9.053879976272583008e-02
2.425274550914764404e-01
9.161423891782760620e-02
9.591268748044967651e-02
9.673128277063369751e-02
9.333894401788711548e-02
8.891994506120681763e-02
8.699283748865127563e-02
2.158878296613693237e-01
1.985903084278106689e-01
9.265719354152679443e-02
1.784902513027191162e-01
9.021990746259689331e-02
2.012914121150970459e-01
2.028570920228958130e-01
1.948566734790802002e-01
1.803479641675949097e-01
1.696675121784210205e-01
1.804961860179901123e-01
1.788342595100402832e-01
1.663447171449661255e-01
8.813962340354919434e-02
1.923337280750274658e-01
1.983272284269332886e-01
1.944493502378463745e-01
1.825333535671234131e-01
9.066666662693023682e-02
1.720016896724700928e-01
9.102573245763778687e-02
9.144179522991180420e-02
1.891219913959503174e-01
9.196813404560089111e-02
9.199472516775131226e-02
9.187290817499160767e-02
1.613575071096420288e-01
1.482625454664230347e-01
9.249055385589599609e-02
2.061966657638549805e-01
2.133425623178482056e-01
2.078484296798706055e-01
9.210351854562759399e-02
1.797427088022232056e-01
9.219098091125488281e-02
9.259765595197677612e-02
9.253072738647460938e-02
2.113124579191207886e-01
9.120664745569229126e-02
9.076943993568420410e-02
9.054712206125259399e-02
2.117290794849395752e-01
9.077427536249160767e-02
1.823885291814804077e-01
1.605217158794403076e-01
1.369447857141494751e-01
9.555000066757202148e-02
9.436965733766555786e-02
9.072411805391311646e-02
3.248375952243804932e-01
3.314658105373382568e-01
3.101501464843750000e-01
1.010172963142395020e-01
2.371019870042800903e-01
1.991248875856399536e-01
1.098584458231925964e-01
1.016513332724571228e-01
9.044469147920608521e-02
8.663143962621688843e-02
3.238185942173004150e-01
3.251937627792358398e-01
2.909054458141326904e-01
2.362123429775238037e-01
2.428225725889205933e-01
1.483936607837677002e-01
1.234559044241905212e-01
1.094404160976409912e-01
2.271592170000076294e-01
1.688436567783355713e-01
1.060298159718513489e-01
4.500488638877868652e-01
1.327479630708694458e-01
4.572010338306427002e-01
4.178614616394042969e-01
3.202315568923950195e-01
2.951754033565521240e-01
2.147644907236099243e-01
1.300845444202423096e-01
8.835992962121963501e-02
1.101917847990989685e-01
1.552811414003372192e-01
2.316919416189193726e-01
2.049460262060165405e-01
1.806660294532775879e-01
1.270932555198669434e-01
8.834166079759597778e-02
3.513461351394653320e-01
1.262906640768051147e-01
1.512294411659240723e-01
2.951603531837463379e-01
2.467500269412994385e-01
1.552347838878631592e-01
1.033867523074150085e-01
8.880925178527832031e-02
2.333411723375320435e-01
8.508699387311935425e-02
9.158200770616531372e-02
2.792357206344604492e-01
2.717668116092681885e-01
9.468421339988708496e-02
8.839940279722213745e-02
2.081587463617324829e-01
8.071473240852355957e-02
1.718056052923202515e-01
1.828214973211288452e-01
1.624947190284729004e-01
9.879012405872344971e-02
9.557688981294631958e-02
8.690708875656127930e-02
8.098620921373367310e-02
8.173676580190658569e-02
1.897677034139633179e-01
1.774745136499404907e-01
1.092379838228225708e-01
1.450788974761962891e-01
1.119410246610641479e-01
1.001216843724250793e-01
2.512018084526062012e-01
2.521322369575500488e-01
8.363800495862960815e-02
2.252468019723892212e-01
2.034499645233154297e-01
1.782364100217819214e-01
1.422644555568695068e-01
2.283051460981369019e-01
1.185261458158493042e-01
9.457735717296600342e-02
2.603794932365417480e-01
2.403678447008132935e-01
1.128520891070365906e-01
1.312164664268493652e-01
1.632050126791000366e-01
1.434665024280548096e-01
1.255720704793930054e-01
1.136031523346900940e-01
1.326148957014083862e-01
1.145895421504974365e-01
3.701409101486206055e-01
8.400576561689376831e-02
3.742022812366485596e-01
1.063864901661872864e-01
1.173783093690872192e-01
3.001417219638824463e-01
1.079910546541213989e-01
2.332023382186889648e-01
8.863393217325210571e-02
8.417157828807830811e-02
1.782231032848358154e-01
9.049943089485168457e-02
9.524637460708618164e-02
9.433990716934204102e-02
2.356031239032745361e-01
2.297079861164093018e-01
8.625843375921249390e-02
1.865068674087524414e-01
8.371294289827346802e-02
8.273649960756301880e-02
2.097340524196624756e-01
8.263225853443145752e-02
8.339032530784606934e-02
8.345521241426467896e-02
8.257070183753967285e-02
2.520478963851928711e-01
2.428830713033676147e-01
2.203823328018188477e-01
1.917883604764938354e-01
1.738945692777633667e-01
8.167761564254760742e-02
8.147908747196197510e-02
8.100721985101699829e-02
2.663926482200622559e-01
2.601403892040252686e-01
2.301294505596160889e-01
1.885410845279693604e-01
1.006653010845184326e-01
1.026212945580482483e-01
9.536588937044143677e-02
2.847494781017303467e-01
8.241423964500427246e-02
3.092570602893829346e-01
9.272911399602890015e-02
9.788564592599868774e-02
9.502554684877395630e-02
8.746165037155151367e-02
8.210602402687072754e-02
2.643806338310241699e-01
8.643616735935211182e-02
8.914075791835784912e-02
1.302202939987182617e-01
1.347848922014236450e-01
1.349826753139495850e-01
8.815588057041168213e-02
1.286721527576446533e-01
2.258219569921493530e-01
8.183389902114868164e-02
8.035454154014587402e-02
2.158639878034591675e-01
8.199305087327957153e-02
1.907247006893157959e-01
8.655751496553421021e-02
8.609386533498764038e-02
1.939298510551452637e-01
8.069723844528198242e-02
1.950291246175765991e-01
1.811576485633850098e-01
8.592179417610168457e-02
1.436662375926971436e-01
1.278989762067794800e-01
9.772204607725143433e-02
9.445291012525558472e-02
3.073678314685821533e-01
3.103874623775482178e-01
8.139614760875701904e-02
2.695873379707336426e-01
2.354144752025604248e-01
1.958690881729125977e-01
1.613987982273101807e-01
1.356975585222244263e-01
1.261624842882156372e-01
3.493261635303497314e-01
3.609521389007568359e-01
3.257102966308593750e-01
2.616765499114990234e-01
1.927738338708877563e-01
1.901473701000213623e-01
1.993730813264846802e-01
1.054238602519035339e-01
1.346034705638885498e-01
1.011409908533096313e-01
8.784200996160507202e-02
1.008158624172210693e-01
1.217720881104469299e-01
1.274514347314834595e-01
1.130494326353073120e-01
6.958789825439453125e-01
6.682513356208801270e-01
8.572941273450851440e-02
8.783768862485885620e-02
4.346871376037597656e-01
3.444834947586059570e-01
2.518194615840911865e-01
1.461931169033050537e-01
2.003301084041595459e-01
2.482385188341140747e-01
9.352216124534606934e-02
2.974710166454315186e-01
2.876995801925659180e-01
1.004678010940551758e-01
2.215597331523895264e-01
1.818506568670272827e-01
1.039384603500366211e-01
9.949544817209243774e-02
9.184940159320831299e-02
2.796159982681274414e-01
2.926718294620513916e-01
2.803626954555511475e-01
1.168250516057014465e-01
2.241253703832626343e-01
1.271809041500091553e-01
1.697272956371307373e-01
1.766606420278549194e-01
1.946585029363632202e-01
9.327334910631179810e-02
8.979894965887069702e-02
1.939700543880462646e-01
9.661679714918136597e-02
1.014322191476821899e-01
1.582983881235122681e-01
1.015627607703208923e-01
1.325264126062393188e-01
9.450927376747131348e-02
9.075706452131271362e-02
8.872534334659576416e-02
2.618749737739562988e-01
9.302573651075363159e-02
2.581646442413330078e-01
9.943883121013641357e-02
9.725949913263320923e-02
9.103180468082427979e-02
8.615408837795257568e-02
8.565510809421539307e-02
1.354538500308990479e-01
1.351699531078338623e-01
1.302454769611358643e-01
1.228442639112472534e-01
1.265242993831634521e-01
1.115699931979179382e-01
1.153900772333145142e-01
9.890026599168777466e-02
8.492393791675567627e-02
3.125635981559753418e-01
2.977234423160552979e-01
1.229034885764122009e-01
2.350791692733764648e-01
1.999298930168151855e-01
1.664075404405593872e-01
1.429025679826736450e-01
2.786107659339904785e-01
2.072992026805877686e-01
1.569754332304000854e-01
9.994696825742721558e-02
3.632646799087524414e-01
1.165803894400596619e-01
1.608370542526245117e-01
2.761999368667602539e-01
1.996595263481140137e-01
2.133105695247650146e-01
1.786507368087768555e-01
1.557017415761947632e-01
1.241061463952064514e-01
1.105794385075569153e-01
2.950878441333770752e-01
3.174291551113128662e-01
8.591313660144805908e-02
9.105046838521957397e-02
9.536527842283248901e-02
2.989808917045593262e-01
2.723138332366943359e-01
9.840671718120574951e-02
9.477674216032028198e-02
1.414690613746643066e-01
8.598554879426956177e-02
1.617860049009323120e-01
1.609752923250198364e-01
9.734358638525009155e-02
1.437611728906631470e-01
1.054796800017356873e-01
1.242986693978309631e-01
9.893995523452758789e-02
9.202442318201065063e-02
8.648265898227691650e-02
8.603757619857788086e-02
8.942623436450958252e-02
9.218927472829818726e-02
9.113902598619461060e-02
8.701984584331512451e-02
8.311200141906738281e-02
3.648638427257537842e-01
8.260543644428253174e-02
8.330090343952178955e-02
8.269128948450088501e-02
8.086548000574111938e-02
2.844403684139251709e-01
7.804954051971435547e-02
2.269189059734344482e-01
8.019059896469116211e-02
1.679981946945190430e-01
8.134494721889495850e-02
7.932594418525695801e-02
2.112741619348526001e-01
2.057009041309356689e-01
7.709398865699768066e-02
7.937861979007720947e-02
1.583811342716217041e-01
8.173230290412902832e-02
1.318955570459365845e-01
7.964348047971725464e-02
7.732859253883361816e-02
2.938871681690216064e-01
7.544283568859100342e-02
7.703410089015960693e-02
2.917725443840026855e-01
8.078321069478988647e-02
2.515398561954498291e-01
8.118785172700881958e-02
1.988800615072250366e-01
7.792209833860397339e-02
2.011571377515792847e-01
2.140660732984542847e-01
2.077129185199737549e-01
7.932319492101669312e-02
1.704032719135284424e-01
8.699023723602294922e-02
8.645397424697875977e-02
1.257469505071640015e-01
2.532249093055725098e-01
2.587168812751770020e-01
2.451859265565872192e-01
7.965220510959625244e-02
8.237402141094207764e-02
8.300918340682983398e-02
8.132786303758621216e-02
1.778516918420791626e-01
1.772442311048507690e-01
1.649263650178909302e-01
8.433168381452560425e-02
8.704139292240142822e-02
1.247126236557960510e-01
1.163265779614448547e-01
2.671345770359039307e-01
2.721760869026184082e-01
8.330842107534408569e-02
8.161281794309616089e-02
2.279573380947113037e-01
1.285467296838760376e-01
8.638957142829895020e-02
1.453769803047180176e-01
8.844495564699172974e-02
1.462520360946655273e-01
8.443729579448699951e-02
1.331307739019393921e-01
1.238194182515144348e-01
1.144363880157470703e-01
8.937611430883407593e-02
2.821384072303771973e-01
2.828116118907928467e-01
2.600694596767425537e-01
8.840838074684143066e-02
8.645597845315933228e-02
8.589694648981094360e-02
1.668165177106857300e-01
1.758794635534286499e-01
8.976544439792633057e-02
8.906347304582595825e-02
1.608600020408630371e-01
1.467843502759933472e-01
1.291889250278472900e-01
8.868053555488586426e-02
1.056470200419425964e-01
2.852073013782501221e-01
2.936070859432220459e-01
2.753525674343109131e-01
1.067995354533195496e-01
9.135594964027404785e-02
9.000456333160400391e-02
8.924117684364318848e-02
1.505280882120132446e-01
9.062133729457855225e-02
9.094335883855819702e-02
9.020107984542846680e-02
1.635442823171615601e-01
8.818946778774261475e-02
1.470061987638473511e-01
8.904930949211120605e-02
1.238572299480438232e-01
9.090827405452728271e-02
9.018608182668685913e-02
2.598321735858917236e-01
8.629959821701049805e-02
8.560930937528610229e-02
2.536452114582061768e-01
2.325358092784881592e-01
1.247134581208229065e-01
9.676752984523773193e-02
1.510312855243682861e-01
9.302747994661331177e-02
8.768953382968902588e-02
8.404807001352310181e-02
1.614776700735092163e-01
8.898686617612838745e-02
1.463695168495178223e-01
1.344268620014190674e-01
1.212930157780647278e-01
1.156546995043754578e-01
1.096846237778663635e-01
2.936203479766845703e-01
2.910346984863281250e-01
8.283504843711853027e-02
8.669069409370422363e-02
9.158873558044433594e-02
9.213925153017044067e-02
8.789695054292678833e-02
8.287502080202102661e-02
8.093620091676712036e-02
1.419076472520828247e-01
8.704460412263870239e-02
1.387706696987152100e-01
1.325590312480926514e-01
9.772852808237075806e-02
9.366694092750549316e-02
1.149938404560089111e-01
8.012726157903671265e-02
2.767165899276733398e-01
2.682009041309356689e-01
8.840657025575637817e-02
9.271006286144256592e-02
1.327447444200515747e-01
8.621327579021453857e-02
1.403094530105590820e-01
7.795959711074829102e-02
7.806190848350524902e-02
1.330324858427047729e-01
8.364544808864593506e-02
8.463596552610397339e-02
8.209131658077239990e-02
1.190882548689842224e-01
7.685352116823196411e-02
2.594437599182128906e-01
7.846730202436447144e-02
8.019351214170455933e-02
7.989810407161712646e-02
7.783264666795730591e-02
1.255161911249160767e-01
7.529914379119873047e-02
1.239582225680351257e-01
1.212025582790374756e-01
1.175356358289718628e-01
8.337921649217605591e-02
2.875507473945617676e-01
2.775423824787139893e-01
1.183829456567764282e-01
1.244527846574783325e-01
7.677230983972549438e-02
7.640471309423446655e-02
1.379056274890899658e-01
7.722456753253936768e-02
7.766203582286834717e-02
1.353428512811660767e-01
1.297973096370697021e-01
7.750423997640609741e-02
7.748486101627349854e-02
1.124935895204544067e-01
2.752160727977752686e-01
2.693423330783843994e-01
7.831440120935440063e-02
1.218145415186882019e-01
7.867732644081115723e-02
7.888392359018325806e-02
7.895302772521972656e-02
7.886553555727005005e-02
7.865457236766815186e-02
7.837367057800292969e-02
7.805686444044113159e-02
7.770104706287384033e-02
7.728539407253265381e-02
1.738734543323516846e-01
7.663746923208236694e-02
7.636415213346481323e-02
1.544637084007263184e-01
7.582409679889678955e-02
1.335548609495162964e-01
1.232946291565895081e-01
1.150090619921684265e-01
2.932285368442535400e-01
2.991644144058227539e-01
7.574351876974105835e-02
1.135986968874931335e-01
1.156920492649078369e-01
7.684841752052307129e-02
7.716970890760421753e-02
7.706537842750549316e-02
7.676586508750915527e-02
7.655473798513412476e-02
1.208630949258804321e-01
1.193077489733695984e-01
7.758571952581405640e-02
7.772521674633026123e-02
7.715088874101638794e-02
7.636202871799468994e-02
7.590137422084808350e-02
7.586351037025451660e-02
7.588823139667510986e-02
2.930413186550140381e-01
2.727654278278350830e-01
7.723833620548248291e-02
7.715126872062683105e-02
1.533322632312774658e-01
1.626417636871337891e-01
1.613066494464874268e-01
1.509237885475158691e-01
7.679849117994308472e-02
7.817414402961730957e-02
1.192680373787879944e-01
7.753086090087890625e-02
1.106416657567024231e-01
3.117643892765045166e-01
3.041533231735229492e-01
2.707859575748443604e-01
1.233777701854705811e-01
1.392065286636352539e-01
1.509933620691299438e-01
9.316024929285049438e-02
1.554632037878036499e-01
8.504538983106613159e-02
8.050210773944854736e-02
1.337913572788238525e-01
1.238346770405769348e-01
1.138315200805664062e-01
1.066856607794761658e-01
1.155370026826858521e-01
1.121528521180152893e-01
9.682371467351913452e-02
3.705663084983825684e-01
8.380483835935592651e-02
3.355440497398376465e-01
2.889988124370574951e-01
1.385776698589324951e-01
1.362576335668563843e-01
1.584355533123016357e-01
1.747118979692459106e-01
1.753149926662445068e-01
1.618051528930664062e-01
9.499506652355194092e-02
1.267558932304382324e-01
1.131854206323623657e-01
1.278755664825439453e-01
1.203906461596488953e-01
1.007284596562385559e-01
8.652146905660629272e-02
3.601915836334228516e-01
1.063308119773864746e-01
1.206163913011550903e-01
1.155234873294830322e-01
3.207219243049621582e-01
8.881139755249023438e-02
1.040857806801795959e-01
8.453711122274398804e-02
8.860426396131515503e-02
9.054987132549285889e-02
8.822943270206451416e-02
1.364469379186630249e-01
8.141688257455825806e-02
1.413138359785079956e-01
8.003198355436325073e-02
1.323153376579284668e-01
8.064693212509155273e-02
1.176849976181983948e-01
7.962406426668167114e-02
7.873965054750442505e-02
7.806681096553802490e-02
7.782855629920959473e-02
3.289959728717803955e-01
7.748132199048995972e-02
1.070285439491271973e-01
7.651999592781066895e-02
1.088153645396232605e-01
7.596408575773239136e-02
7.581496983766555786e-02
7.559427618980407715e-02
7.525729387998580933e-02
1.141894310712814331e-01
1.141452118754386902e-01
7.444907724857330322e-02
7.431202381849288940e-02
1.119257658720016479e-01
1.111181378364562988e-01
7.411464303731918335e-02
7.402382791042327881e-02
3.108118772506713867e-01
1.107258200645446777e-01
7.410660386085510254e-02
7.432576268911361694e-02
1.179449260234832764e-01
1.192288920283317566e-01
7.418082654476165771e-02
1.177947968244552612e-01
1.155934035778045654e-01
1.127014160156250000e-01
7.494060695171356201e-02
1.085774153470993042e-01
7.565620541572570801e-02
1.077878549695014954e-01
7.579077780246734619e-02
3.450589776039123535e-01
3.189513087272644043e-01
7.731366902589797974e-02
1.188900023698806763e-01
1.301451325416564941e-01
8.056780695915222168e-02
1.446633040904998779e-01
1.434030383825302124e-01
1.349536478519439697e-01
7.869298756122589111e-02
1.147398054599761963e-01
8.117344230413436890e-02
1.039151400327682495e-01
8.269886672496795654e-02
8.206863701343536377e-02
1.052456647157669067e-01
8.056630939245223999e-02
3.813151717185974121e-01
8.231242746114730835e-02
8.345846086740493774e-02
1.017343327403068542e-01
8.278620988130569458e-02
1.029118746519088745e-01
8.071883767843246460e-02
1.054413616657257080e-01
1.060974225401878357e-01
1.058451905846595764e-01
8.252077549695968628e-02
8.272887021303176880e-02
1.038861796259880066e-01
1.031718775629997253e-01
1.023387685418128967e-01
8.089128136634826660e-02
8.079682290554046631e-02
8.075638860464096069e-02
8.070896565914154053e-02
1.020105108618736267e-01
8.046078681945800781e-02
8.011697977781295776e-02
1.034092232584953308e-01
7.927494496107101440e-02
7.892557233572006226e-02
1.043205112218856812e-01
7.835330069065093994e-02
7.803313434123992920e-02
7.760630548000335693e-02
7.711508125066757202e-02
1.050403788685798645e-01
1.051369011402130127e-01
1.051119044423103333e-01
1.050333306193351746e-01
7.645249366760253906e-02
7.632382959127426147e-02
1.052775979042053223e-01
1.054004579782485962e-01
1.053750291466712952e-01
1.052034720778465271e-01
1.049029827117919922e-01
1.045035272836685181e-01
7.662955671548843384e-02
7.685206830501556396e-02
7.693942636251449585e-02
1.035002693533897400e-01
1.033546626567840576e-01
7.721473276615142822e-02
1.030301824212074280e-01
1.028435528278350830e-01
1.025785952806472778e-01
1.022453457117080688e-01
1.018567010760307312e-01
7.917916774749755859e-02
1.011555194854736328e-01
7.959807664155960083e-02
1.006537899374961853e-01
7.977606356143951416e-02
7.986777275800704956e-02
1.002758368849754333e-01
8.006076514720916748e-02
8.004079759120941162e-02
7.983094453811645508e-02
7.949953526258468628e-02
1.006634980440139771e-01
1.007929742336273193e-01
1.008221879601478577e-01
7.906471937894821167e-02
7.895226776599884033e-02
1.009574010968208313e-01
7.844100892543792725e-02
7.818390429019927979e-02
1.013821437954902649e-01
7.779309153556823730e-02
7.758310437202453613e-02
1.019525155425071716e-01
1.020906344056129456e-01
1.021229699254035950e-01
7.691299170255661011e-02
7.681336253881454468e-02
1.021977812051773071e-01
7.660404592752456665e-02
7.646839320659637451e-02
1.024948507547378540e-01
1.025696769356727600e-01
1.025415807962417603e-01
1.024214401841163635e-01
7.637262344360351562e-02
1.021351888775825500e-01
1.019678860902786255e-01
7.672144472599029541e-02
1.016053110361099243e-01
7.693940401077270508e-02
7.698072493076324463e-02
7.693108171224594116e-02
7.680162787437438965e-02
7.659297436475753784e-02
7.630595564842224121e-02
7.595226168632507324e-02
7.555307447910308838e-02
7.512254267930984497e-02
1.033624485135078430e-01
7.436007261276245117e-02
7.400696724653244019e-02
7.361050695180892944e-02
7.318895310163497925e-02
7.276163250207901001e-02
1.060657799243927002e-01
1.064582616090774536e-01
7.185288518667221069e-02
1.069703176617622375e-01
1.070968583226203918e-01
1.070818975567817688e-01
1.069407388567924500e-01
7.169377058744430542e-02
1.065513938665390015e-01
7.192747294902801514e-02
1.061807572841644287e-01
1.059471219778060913e-01
1.056171357631683350e-01
1.052038371562957764e-01
1.047197952866554260e-01
1.041794344782829285e-01
1.035935282707214355e-01
1.029714494943618774e-01
7.527612894773483276e-02
1.018655747175216675e-01
1.013671606779098511e-01
7.623512297868728638e-02
7.641253620386123657e-02
7.654573023319244385e-02
7.672213017940521240e-02
7.685738801956176758e-02
1.000999435782432556e-01
7.686064392328262329e-02
1.000706851482391357e-01
7.661855965852737427e-02
1.000273451209068298e-01
9.996234625577926636e-02
7.664366811513900757e-02
7.667863368988037109e-02
9.984547644853591919e-02
9.981787204742431641e-02
9.970952570438385010e-02
9.953201562166213989e-02
7.700454443693161011e-02
7.705537229776382446e-02
9.916087239980697632e-02
7.703956216573715210e-02
7.701704651117324829e-02
9.915603697299957275e-02
7.689695060253143311e-02
9.921934455633163452e-02
7.672198116779327393e-02
9.926322102546691895e-02
9.923922270536422729e-02
9.913810342550277710e-02
7.676965743303298950e-02
7.680847495794296265e-02
7.671755552291870117e-02
7.652793079614639282e-02
9.925050288438796997e-02
7.614869624376296997e-02
9.950911998748779297e-02
7.585160434246063232e-02
7.566042244434356689e-02
7.539457082748413086e-02
7.507862895727157593e-02
1.004895791411399841e-01
1.006858795881271362e-01
1.007703989744186401e-01
1.007536277174949646e-01
7.456677407026290894e-02
7.450129091739654541e-02
1.007468923926353455e-01
1.007456257939338684e-01
1.006547287106513977e-01
7.439198344945907593e-02
1.004063487052917480e-01
1.002452149987220764e-01
7.474155724048614502e-02
9.988066554069519043e-02
7.498291134834289551e-02
7.504256069660186768e-02
7.501553744077682495e-02
7.490707933902740479e-02
7.472686469554901123e-02
9.998265653848648071e-02
1.000868231058120728e-01
7.430629432201385498e-02
1.001767367124557495e-01
1.001627892255783081e-01
7.422736287117004395e-02
7.420080900192260742e-02
1.001218035817146301e-01
7.408069819211959839e-02
1.001563817262649536e-01
1.001187115907669067e-01
9.999625384807586670e-02
9.979798644781112671e-02
7.443980872631072998e-02
9.938032925128936768e-02
7.474087178707122803e-02
9.904360026121139526e-02
9.885802119970321655e-02
7.518124580383300781e-02
9.847300499677658081e-02
7.545883953571319580e-02
9.816866368055343628e-02
7.566799223423004150e-02
7.570708543062210083e-02
7.565374672412872314e-02
7.551792263984680176e-02
9.819728136062622070e-02
9.826380014419555664e-02
9.824474900960922241e-02
7.523269206285476685e-02
9.814182668924331665e-02
7.525363564491271973e-02
7.521191984415054321e-02
9.814210981130599976e-02
9.813860803842544556e-02
7.509475946426391602e-02
7.504832744598388672e-02
7.492072880268096924e-02
7.472456246614456177e-02
9.852358698844909668e-02
7.432293146848678589e-02
9.881853312253952026e-02
7.399435341358184814e-02
9.904216974973678589e-02
9.908716380596160889e-02
9.904264658689498901e-02
7.383505254983901978e-02
9.888491779565811157e-02
9.877233207225799561e-02
9.858769923448562622e-02
9.834228456020355225e-02
7.462035864591598511e-02
9.786605834960937500e-02
9.763053804636001587e-02
7.518847286701202393e-02
7.529706507921218872e-02
9.710513055324554443e-02
9.696798026561737061e-02
9.677238762378692627e-02
9.652794897556304932e-02
7.626030594110488892e-02
7.642006129026412964e-02
7.644833624362945557e-02
9.593977034091949463e-02
7.645552605390548706e-02
7.642410695552825928e-02
7.627537101507186890e-02
7.602118700742721558e-02
9.635309129953384399e-02
9.648875892162322998e-02
7.542248070240020752e-02
7.525546103715896606e-02
9.683909267187118530e-02
7.486701011657714844e-02
7.465193420648574829e-02
9.729245305061340332e-02
9.740982949733734131e-02
7.416785508394241333e-02
7.403031736612319946e-02
9.771230816841125488e-02
7.370018213987350464e-02
7.351765036582946777e-02
7.328634709119796753e-02
7.301885634660720825e-02
7.271850109100341797e-02
7.238505780696868896e-02
9.945990890264511108e-02
7.177304476499557495e-02
1.000245660543441772e-01
7.133223861455917358e-02
1.004393771290779114e-01
1.005522981286048889e-01
7.102775573730468750e-02
1.006353199481964111e-01
7.093590497970581055e-02
7.084750384092330933e-02
1.007898449897766113e-01
7.068225741386413574e-02
1.008787751197814941e-01
7.062859088182449341e-02
1.008729413151741028e-01
1.007945835590362549e-01
7.068360596895217896e-02
1.005303189158439636e-01
7.081917673349380493e-02
7.086542248725891113e-02
1.002442836761474609e-01
1.001347005367279053e-01
9.993981570005416870e-02
9.966827183961868286e-02
7.149445265531539917e-02
9.911210834980010986e-02
9.882780164480209351e-02
9.848418831825256348e-02
9.809330850839614868e-02
7.280351966619491577e-02
9.736806154251098633e-02
9.702607244253158569e-02
9.664647281169891357e-02
7.398448884487152100e-02
9.594908356666564941e-02
7.453760504722595215e-02
7.473950833082199097e-02
9.529073536396026611e-02
7.503568381071090698e-02
7.510785013437271118e-02
7.507309317588806152e-02
9.507562965154647827e-02
9.506233781576156616e-02
7.497093826532363892e-02
9.499198198318481445e-02
7.497493922710418701e-02
7.490999996662139893e-02
7.475324720144271851e-02
7.453285902738571167e-02
7.426811754703521729e-02
9.568406641483306885e-02
9.585436433553695679e-02
7.364003360271453857e-02
9.607544541358947754e-02
7.334198802709579468e-02
7.317986339330673218e-02
9.641323238611221313e-02
7.287009060382843018e-02
7.270343601703643799e-02
7.247409969568252563e-02
9.710417687892913818e-02
9.725993871688842773e-02
7.195112854242324829e-02
9.744044393301010132e-02
9.746529906988143921e-02
9.740544855594635010e-02
7.187378406524658203e-02
9.721425920724868774e-02
7.198026031255722046e-02
7.199025899171829224e-02
9.706828743219375610e-02
9.701418131589889526e-02
9.688521176576614380e-02
7.218028604984283447e-02
7.224576920270919800e-02
9.655936807394027710e-02
7.229892164468765259e-02
7.229037582874298096e-02
9.648413956165313721e-02
7.222224771976470947e-02
9.648339450359344482e-02
9.643625468015670776e-02
9.631592780351638794e-02
7.239325344562530518e-02
9.603689610958099365e-02
9.587673097848892212e-02
7.277024537324905396e-02
9.554228931665420532e-02
9.536395221948623657e-02
7.320851832628250122e-02
7.330299913883209229e-02
9.495806694030761719e-02
9.484851360321044922e-02
9.468430280685424805e-02
9.447293728590011597e-02
9.421993046998977661e-02
9.393418580293655396e-02
7.463096827268600464e-02
7.485239952802658081e-02
7.496799528598785400e-02
7.498356699943542480e-02
9.327605366706848145e-02
9.324678033590316772e-02
7.497595995664596558e-02
9.315977990627288818e-02
9.309890866279602051e-02
9.298887103796005249e-02
7.525384426116943359e-02
7.530394196510314941e-02
7.525411248207092285e-02
9.284964203834533691e-02
9.286337345838546753e-02
9.282155334949493408e-02
9.272973239421844482e-02
7.531695067882537842e-02
7.534819096326828003e-02
7.528423517942428589e-02
9.263221919536590576e-02
9.265086054801940918e-02
7.509309798479080200e-02
9.264954924583435059e-02
7.500240206718444824e-02
9.267786145210266113e-02
7.486519962549209595e-02
9.272822737693786621e-02
7.471365481615066528e-02
7.459594309329986572e-02
7.440821081399917603e-02
7.415529340505599976e-02
7.384900003671646118e-02
7.349893450736999512e-02
7.311663776636123657e-02
9.425359219312667847e-02
9.450857341289520264e-02
7.222747802734375000e-02
7.198883593082427979e-02
7.170984894037246704e-02
9.545021504163742065e-02
9.565187990665435791e-02
9.575625509023666382e-02
9.577471762895584106e-02
9.571470320224761963e-02
7.114036381244659424e-02
7.116001844406127930e-02
9.555319696664810181e-02
7.114288210868835449e-02
9.550520777702331543e-02
9.543836861848831177e-02
7.122834771871566772e-02
7.124944031238555908e-02
9.525517374277114868e-02
9.519213438034057617e-02
9.506165236234664917e-02
9.487193077802658081e-02
9.463297575712203979e-02
9.435106068849563599e-02
9.403484314680099487e-02
7.258508354425430298e-02
9.345719218254089355e-02
9.318815916776657104e-02
7.334086298942565918e-02
7.350315898656845093e-02
7.358186691999435425e-02
7.361099123954772949e-02
9.258183836936950684e-02
9.255111217498779297e-02
7.371660321950912476e-02
7.366800308227539062e-02
7.352526485919952393e-02
7.335449010133743286e-02
7.316732406616210938e-02
9.293437004089355469e-02
7.278842478990554810e-02
7.254082709550857544e-02
9.347536414861679077e-02
9.362439066171646118e-02
9.369233995676040649e-02
9.368970990180969238e-02
9.362473338842391968e-02
7.206015288829803467e-02
7.207544147968292236e-02
9.346180409193038940e-02
9.340853989124298096e-02
9.329757094383239746e-02
9.313691407442092896e-02
7.251993566751480103e-02
9.281814098358154297e-02
9.265901148319244385e-02
9.246113896369934082e-02
9.223087131977081299e-02
7.349853217601776123e-02
9.181120991706848145e-02
7.379482686519622803e-02
7.387534528970718384e-02
7.390101253986358643e-02
7.386894524097442627e-02
7.374952733516693115e-02
9.170598536729812622e-02
9.177112579345703125e-02
7.335104793310165405e-02
9.183926135301589966e-02
7.319103926420211792e-02
9.190449863672256470e-02
7.305630296468734741e-02
9.197530895471572876e-02
9.198081493377685547e-02
7.292852550745010376e-02
9.195552766323089600e-02
7.286858558654785156e-02
9.195219725370407104e-02
7.280045002698898315e-02
7.273294031620025635e-02
7.260243594646453857e-02
7.241495698690414429e-02
9.237141907215118408e-02
9.248031675815582275e-02
7.195322215557098389e-02
7.182392477989196777e-02
9.276282787322998047e-02
7.154346257448196411e-02
7.139022648334503174e-02
9.313783794641494751e-02
9.323128312826156616e-02
9.325052797794342041e-02
7.105021923780441284e-02
7.100904732942581177e-02
7.091677933931350708e-02
7.077965140342712402e-02
7.060627639293670654e-02
9.379074722528457642e-02
9.391081333160400391e-02
7.021603733301162720e-02
9.403645992279052734e-02
7.008749991655349731e-02
9.410970658063888550e-02
9.409487247467041016e-02
9.400948882102966309e-02
7.017742842435836792e-02
7.020491361618041992e-02
9.379600733518600464e-02
9.372638165950775146e-02
7.027671486139297485e-02
7.030960172414779663e-02
9.353141486644744873e-02
9.346020221710205078e-02
7.041785866022109985e-02
7.044733315706253052e-02
9.326057881116867065e-02
7.045970112085342407e-02
7.044227421283721924e-02
7.037229090929031372e-02
9.334192425012588501e-02
9.336754679679870605e-02
9.332245588302612305e-02
9.321334213018417358e-02
7.042272388935089111e-02
9.296124428510665894e-02
9.281764924526214600e-02
9.262567758560180664e-02
7.095746695995330811e-02
7.106358557939529419e-02
7.108955830335617065e-02
7.106967270374298096e-02
9.222724288702011108e-02
9.221141785383224487e-02
9.213815629482269287e-02
9.201161563396453857e-02
7.136752456426620483e-02
7.140205800533294678e-02
9.169062972068786621e-02
7.144847512245178223e-02
7.147071510553359985e-02
7.141230255365371704e-02
9.170078486204147339e-02
9.172762930393218994e-02
7.121799886226654053e-02
9.171775728464126587e-02
7.117263227701187134e-02
9.170684218406677246e-02
9.167072921991348267e-02
9.158141165971755981e-02
9.144765138626098633e-02
9.127444028854370117e-02
7.166726887226104736e-02
9.093962609767913818e-02
7.194950431585311890e-02
7.202681154012680054e-02
7.202621549367904663e-02
7.196278125047683716e-02
7.184582203626632690e-02
7.167759537696838379e-02
7.146320492029190063e-02
7.120969146490097046e-02
7.093054056167602539e-02
9.178391098976135254e-02
7.042846083641052246e-02
7.019522786140441895e-02
6.993509829044342041e-02
6.965913623571395874e-02
6.937990337610244751e-02
9.347045421600341797e-02
6.890352070331573486e-02
9.398985654115676880e-02
6.855180859565734863e-02
9.434903413057327271e-02
6.831690669059753418e-02
6.821369379758834839e-02
6.808547675609588623e-02
9.497760236263275146e-02
9.508769959211349487e-02
9.510024636983871460e-02
9.502547234296798706e-02
6.795581430196762085e-02
6.798885762691497803e-02
9.477220475673675537e-02
9.467088431119918823e-02
6.810186803340911865e-02
6.814854592084884644e-02
6.816103309392929077e-02

